Back to Base: Towards Hands-Off Learning via Safe Resets with Reach-Avoid Safety Filters

Designing controllers that accomplish tasks while guaranteeing safety constraints remains a significant challenge. We often want an agent to perform well in a nominal task, such as environment exploration, while ensuring it can avoid unsafe states and return to a desired target by a specific time. In particular we are motivated by the setting of safe, efficient, hands-off training for reinforcement learning in the real world. By enabling a robot to safely and autonomously reset to a desired region (e.g., charging stations) without human intervention, we can enhance efficiency and facilitate training. Safety filters, such as those based on control barrier functions, decouple safety from nominal control objectives and rigorously guarantee safety. Despite their success, constructing these functions for general nonlinear systems with control constraints and system uncertainties remains an open problem. This paper introduces a safety filter obtained from the value function associated with the reach-avoid problem. The proposed safety filter minimally modifies the nominal controller while avoiding unsafe regions and guiding the system back to the desired target set. By preserving policy performance while allowing safe resetting, we enable efficient hands-off reinforcement learning and advance the feasibility of safe training for real world robots. We demonstrate our approach using a modified version of soft actor-critic to safely train a swing-up task on a modified cartpole stabilization problem.

==> L4DC_final/sac-cbf.txt <==
t x c1 c2
0.000000e+00 1.273154e+01 6.759279e+00 1.870380e+01
1.000000e+00 2.289446e+01 7.684256e+00 3.810466e+01
2.000000e+00 4.237276e+01 2.153886e+01 6.320666e+01
3.000000e+00 1.099166e+01 7.017146e+00 1.496617e+01
4.000000e+00 1.840643e+01 9.510633e+00 2.730223e+01
5.000000e+00 1.328857e+01 5.635284e+00 2.094186e+01
6.000000e+00 1.529522e+01 5.942187e+00 2.464824e+01
7.000000e+00 2.929393e+01 2.328158e+01 3.530629e+01
8.000000e+00 2.442298e+01 6.428805e+00 4.241716e+01
9.000000e+00 2.774771e+01 1.842685e+01 3.706858e+01
1.000000e+01 2.212286e+01 6.525446e+00 3.772028e+01
1.100000e+01 3.329462e+01 2.017486e+01 4.641439e+01
1.200000e+01 2.405180e+01 6.381177e+00 4.172243e+01
1.300000e+01 2.820220e+01 1.077568e+01 4.562873e+01
1.400000e+01 2.163920e+01 8.556992e+00 3.472141e+01
1.500000e+01 2.918559e+01 1.163373e+01 4.673746e+01
1.600000e+01 2.591091e+01 9.710405e+00 4.211141e+01
1.700000e+01 7.720599e+00 -1.736960e+00 1.717816e+01
1.800000e+01 3.885095e+01 2.161792e+01 5.608399e+01
1.900000e+01 1.228172e+02 4.934933e+01 1.962850e+02
2.000000e+01 1.700465e+02 1.130901e+02 2.270029e+02
2.100000e+01 1.824334e+02 1.476907e+02 2.171761e+02
2.200000e+01 2.487480e+02 2.002850e+02 2.972110e+02
2.300000e+01 2.678885e+02 2.036418e+02 3.321351e+02
2.400000e+01 2.638364e+02 2.202978e+02 3.073750e+02
2.500000e+01 2.944112e+02 2.675690e+02 3.212534e+02
2.600000e+01 3.272562e+02 2.763060e+02 3.782063e+02
2.700000e+01 3.331145e+02 2.785831e+02 3.876459e+02
2.800000e+01 3.441050e+02 2.857405e+02 4.024694e+02
2.900000e+01 3.191685e+02 2.706414e+02 3.676955e+02
3.000000e+01 3.193059e+02 2.536771e+02 3.849348e+02
3.100000e+01 3.530502e+02 2.846232e+02 4.214773e+02
3.200000e+01 3.627195e+02 2.506791e+02 4.747599e+02
3.300000e+01 3.710565e+02 2.673383e+02 4.747747e+02
3.400000e+01 3.393184e+02 2.952987e+02 3.833382e+02
3.500000e+01 3.188958e+02 2.601395e+02 3.776520e+02
3.600000e+01 3.092642e+02 2.752616e+02 3.432668e+02
3.700000e+01 3.937929e+02 3.177922e+02 4.697935e+02
3.800000e+01 4.486030e+02 3.327623e+02 5.644436e+02
3.900000e+01 4.235709e+02 3.437792e+02 5.033626e+02
4.000000e+01 3.909904e+02 2.994601e+02 4.825208e+02
4.100000e+01 3.640045e+02 2.795200e+02 4.484890e+02
4.200000e+01 4.254030e+02 3.200900e+02 5.307159e+02
4.300000e+01 3.966432e+02 3.053200e+02 4.879664e+02
4.400000e+01 4.563463e+02 3.667686e+02 5.459241e+02
4.500000e+01 4.560132e+02 3.669033e+02 5.451230e+02
4.600000e+01 4.170593e+02 3.422718e+02 4.918467e+02
4.700000e+01 4.134822e+02 3.318091e+02 4.951552e+02
4.800000e+01 4.555823e+02 3.635505e+02 5.476141e+02
4.900000e+01 4.171778e+02 3.404717e+02 4.938840e+02
5.000000e+01 4.134127e+02 3.344257e+02 4.923998e+02
5.100000e+01 4.577162e+02 3.664425e+02 5.489898e+02
5.200000e+01 4.587150e+02 3.644118e+02 5.530182e+02
5.300000e+01 4.180348e+02 3.436282e+02 4.924415e+02
5.400000e+01 4.067577e+02 3.088082e+02 5.047073e+02
5.500000e+01 4.662866e+02 3.408032e+02 5.917701e+02
5.600000e+01 5.019940e+02 4.219605e+02 5.820275e+02
5.700000e+01 4.872645e+02 3.991662e+02 5.753629e+02
5.800000e+01 4.672700e+02 3.724842e+02 5.620557e+02
5.900000e+01 4.867951e+02 3.878114e+02 5.857787e+02
6.000000e+01 4.935132e+02 4.380720e+02 5.489543e+02
6.100000e+01 4.431829e+02 3.462754e+02 5.400904e+02
6.200000e+01 4.973533e+02 4.099699e+02 5.847367e+02
6.300000e+01 5.205864e+02 4.337131e+02 6.074597e+02
6.400000e+01 5.006462e+02 4.243581e+02 5.769344e+02
6.500000e+01 5.138243e+02 4.207751e+02 6.068735e+02
6.600000e+01 5.019770e+02 4.253095e+02 5.786444e+02
6.700000e+01 5.031444e+02 4.239444e+02 5.823444e+02
6.800000e+01 4.774803e+02 3.943245e+02 5.606360e+02
6.900000e+01 5.100200e+02 4.092167e+02 6.108234e+02
7.000000e+01 5.207225e+02 4.425443e+02 5.989008e+02
7.100000e+01 5.079014e+02 4.277900e+02 5.880127e+02
7.200000e+01 4.997807e+02 4.187792e+02 5.807821e+02
7.300000e+01 4.772061e+02 3.882479e+02 5.661642e+02
7.400000e+01 4.855982e+02 3.852818e+02 5.859146e+02
7.500000e+01 5.028969e+02 4.366641e+02 5.691296e+02
7.600000e+01 5.049977e+02 4.481842e+02 5.618112e+02
7.700000e+01 4.895855e+02 4.249868e+02 5.541843e+02
7.800000e+01 4.934171e+02 4.130356e+02 5.737985e+02
7.900000e+01 5.244087e+02 4.835345e+02 5.652829e+02
8.000000e+01 5.193606e+02 4.704945e+02 5.682267e+02
8.100000e+01 5.271143e+02 4.814166e+02 5.728120e+02
8.200000e+01 5.248824e+02 4.754615e+02 5.743032e+02
8.300000e+01 5.241232e+02 4.750372e+02 5.732093e+02
8.400000e+01 5.287546e+02 4.863445e+02 5.711646e+02
8.500000e+01 5.255436e+02 4.756049e+02 5.754823e+02
8.600000e+01 5.244808e+02 4.775616e+02 5.714001e+02
8.700000e+01 5.218350e+02 4.709271e+02 5.727429e+02
8.800000e+01 5.259737e+02 4.680325e+02 5.839150e+02
8.900000e+01 5.252601e+02 4.802502e+02 5.702700e+02
9.000000e+01 5.062401e+02 4.576381e+02 5.548421e+02
9.100000e+01 5.207051e+02 4.852666e+02 5.561437e+02
9.200000e+01 5.084136e+02 4.638186e+02 5.530085e+02
9.300000e+01 5.001497e+02 4.398026e+02 5.604967e+02
9.400000e+01 5.215815e+02 4.732861e+02 5.698769e+02
9.500000e+01 5.047966e+02 4.588507e+02 5.507425e+02
9.600000e+01 5.079606e+02 4.535169e+02 5.624043e+02
9.700000e+01 5.100042e+02 4.567539e+02 5.632546e+02
9.800000e+01 5.005736e+02 4.410037e+02 5.601436e+02
9.900000e+01 5.165677e+02 4.635866e+02 5.695488e+02
1.000000e+02 5.079864e+02 4.537870e+02 5.621857e+02
1.010000e+02 4.982053e+02 4.332377e+02 5.631728e+02
1.020000e+02 5.087832e+02 4.543273e+02 5.632392e+02
1.030000e+02 5.155751e+02 4.656383e+02 5.655119e+02
1.040000e+02 5.147059e+02 4.655235e+02 5.638884e+02
1.050000e+02 5.108756e+02 4.542918e+02 5.674595e+02
1.060000e+02 5.110564e+02 4.519972e+02 5.701156e+02
1.070000e+02 5.183106e+02 4.665068e+02 5.701143e+02
1.080000e+02 5.114970e+02 4.695789e+02 5.534151e+02
1.090000e+02 5.116249e+02 4.790654e+02 5.441845e+02
1.100000e+02 5.294829e+02 4.828195e+02 5.761462e+02
1.110000e+02 5.116082e+02 4.572999e+02 5.659164e+02
1.120000e+02 5.146041e+02 4.521171e+02 5.770911e+02
1.130000e+02 5.387683e+02 5.051888e+02 5.723477e+02
1.140000e+02 5.005600e+02 4.860325e+02 5.150875e+02
1.150000e+02 4.796492e+02 4.632815e+02 4.960170e+02
1.160000e+02 4.966643e+02 4.840912e+02 5.092374e+02
1.170000e+02 5.006409e+02 4.847049e+02 5.165769e+02
1.180000e+02 4.986993e+02 4.808413e+02 5.165574e+02
1.190000e+02 4.898329e+02 4.701270e+02 5.095388e+02
1.200000e+02 4.867383e+02 4.687292e+02 5.047473e+02
1.210000e+02 5.012789e+02 4.855663e+02 5.169916e+02
1.220000e+02 4.795754e+02 4.582288e+02 5.009220e+02
1.230000e+02 5.006139e+02 4.830482e+02 5.181795e+02
1.240000e+02 4.978476e+02 4.818687e+02 5.138265e+02
1.250000e+02 4.961966e+02 4.873111e+02 5.050821e+02
1.260000e+02 5.003695e+02 4.614765e+02 5.392625e+02
1.270000e+02 5.271328e+02 4.784872e+02 5.757785e+02
1.280000e+02 5.487918e+02 5.086428e+02 5.889409e+02
1.290000e+02 5.197029e+02 4.547757e+02 5.846301e+02
1.300000e+02 5.095448e+02 4.509838e+02 5.681059e+02
1.310000e+02 5.453760e+02 4.497376e+02 6.410143e+02
1.320000e+02 5.928826e+02 5.106824e+02 6.750829e+02
1.330000e+02 5.574022e+02 4.986064e+02 6.161980e+02
1.340000e+02 5.670093e+02 5.208720e+02 6.131467e+02
1.350000e+02 5.716466e+02 5.228131e+02 6.204800e+02
1.360000e+02 5.889024e+02 5.301062e+02 6.476986e+02
1.370000e+02 5.723382e+02 5.271871e+02 6.174892e+02
1.380000e+02 5.839955e+02 5.329154e+02 6.350756e+02
1.390000e+02 5.647028e+02 5.214931e+02 6.079124e+02
1.400000e+02 5.811210e+02 5.215076e+02 6.407344e+02
1.410000e+02 5.890781e+02 5.348738e+02 6.432824e+02
1.420000e+02 5.654942e+02 5.176491e+02 6.133392e+02
1.430000e+02 5.708769e+02 5.231506e+02 6.186032e+02
1.440000e+02 5.330277e+02 4.803572e+02 5.856983e+02
1.450000e+02 5.444970e+02 4.630808e+02 6.259133e+02
1.460000e+02 5.495446e+02 4.650072e+02 6.340820e+02
1.470000e+02 5.607997e+02 4.739796e+02 6.476197e+02
1.480000e+02 5.370584e+02 4.793794e+02 5.947373e+02
1.490000e+02 5.568429e+02 4.872384e+02 6.264473e+02
1.500000e+02 5.458671e+02 4.766582e+02 6.150759e+02
1.510000e+02 5.831748e+02 5.092590e+02 6.570907e+02
1.520000e+02 5.556751e+02 4.943870e+02 6.169632e+02
1.530000e+02 5.489803e+02 4.945108e+02 6.034498e+02
1.540000e+02 5.492569e+02 4.850460e+02 6.134677e+02
1.550000e+02 5.510455e+02 4.937898e+02 6.083011e+02
1.560000e+02 5.440278e+02 4.897440e+02 5.983116e+02
1.570000e+02 5.486999e+02 4.846341e+02 6.127657e+02
1.580000e+02 5.504606e+02 4.917246e+02 6.091966e+02
1.590000e+02 5.506553e+02 4.903790e+02 6.109316e+02
1.600000e+02 5.400223e+02 4.858061e+02 5.942384e+02
1.610000e+02 5.428908e+02 4.843418e+02 6.014397e+02
1.620000e+02 5.470144e+02 4.787924e+02 6.152363e+02
1.630000e+02 5.012196e+02 3.921077e+02 6.103315e+02
1.640000e+02 5.597065e+02 4.897445e+02 6.296684e+02
1.650000e+02 5.596076e+02 4.772700e+02 6.419452e+02
1.660000e+02 5.768445e+02 5.045332e+02 6.491558e+02
1.670000e+02 5.559621e+02 4.918984e+02 6.200258e+02
1.680000e+02 5.822375e+02 5.193417e+02 6.451333e+02
1.690000e+02 5.975989e+02 5.129106e+02 6.822872e+02
1.700000e+02 5.842196e+02 5.089334e+02 6.595058e+02
1.710000e+02 5.912603e+02 5.078421e+02 6.746784e+02
1.720000e+02 5.952732e+02 5.067893e+02 6.837570e+02
1.730000e+02 5.490852e+02 4.571327e+02 6.410378e+02
1.740000e+02 5.838171e+02 5.037291e+02 6.639051e+02
1.750000e+02 5.492484e+02 4.513321e+02 6.471648e+02
1.760000e+02 5.905831e+02 5.065718e+02 6.745945e+02
1.770000e+02 5.886816e+02 5.069212e+02 6.704419e+02
1.780000e+02 5.831788e+02 5.005202e+02 6.658374e+02
1.790000e+02 5.856890e+02 5.057587e+02 6.656193e+02
1.800000e+02 5.448560e+02 4.331473e+02 6.565646e+02
1.810000e+02 5.262021e+02 4.109583e+02 6.414458e+02
1.820000e+02 6.104219e+02 5.191834e+02 7.016604e+02
1.830000e+02 5.868582e+02 5.047589e+02 6.689575e+02
1.840000e+02 6.045835e+02 5.257352e+02 6.834318e+02
1.850000e+02 5.834124e+02 5.043587e+02 6.624662e+02
1.860000e+02 6.045193e+02 5.267122e+02 6.823264e+02
1.870000e+02 6.065661e+02 5.242578e+02 6.888744e+02
1.880000e+02 6.122556e+02 5.287590e+02 6.957522e+02
1.890000e+02 6.139148e+02 5.283794e+02 6.994503e+02
1.900000e+02 6.098743e+02 5.271488e+02 6.925997e+02
1.910000e+02 6.160916e+02 5.319381e+02 7.002451e+02
1.920000e+02 6.123962e+02 5.280665e+02 6.967259e+02
1.930000e+02 6.123800e+02 5.319041e+02 6.928558e+02
1.940000e+02 6.091873e+02 5.255536e+02 6.928210e+02
1.950000e+02 6.015181e+02 5.215015e+02 6.815346e+02
1.960000e+02 6.082560e+02 5.209717e+02 6.955402e+02
1.970000e+02 6.151685e+02 5.296817e+02 7.006552e+02
1.980000e+02 6.141729e+02 5.336552e+02 6.946906e+02
1.990000e+02 5.925935e+02 5.324660e+02 6.527211e+02
2.000000e+02 6.221804e+02 5.514692e+02 6.928916e+02
2.010000e+02 6.345696e+02 5.537211e+02 7.154181e+02
2.020000e+02 5.779614e+02 5.096833e+02 6.462396e+02
2.030000e+02 5.766517e+02 5.128454e+02 6.404580e+02
2.040000e+02 6.210972e+02 5.477903e+02 6.944041e+02
2.050000e+02 6.203380e+02 5.545607e+02 6.861152e+02
2.060000e+02 6.016306e+02 5.336465e+02 6.696147e+02
2.070000e+02 5.903097e+02 5.199931e+02 6.606263e+02
2.080000e+02 5.975486e+02 5.340123e+02 6.610849e+02
2.090000e+02 5.845764e+02 5.263802e+02 6.427726e+02
2.100000e+02 5.998625e+02 5.372264e+02 6.624986e+02
2.110000e+02 6.029394e+02 5.413517e+02 6.645272e+02
2.120000e+02 6.104903e+02 5.452599e+02 6.757207e+02
2.130000e+02 5.968198e+02 5.269814e+02 6.666581e+02
2.140000e+02 6.088232e+02 5.408101e+02 6.768364e+02
2.150000e+02 5.994781e+02 5.371272e+02 6.618290e+02
2.160000e+02 6.069414e+02 5.479106e+02 6.659721e+02
2.170000e+02 6.261697e+02 5.526745e+02 6.996650e+02
2.180000e+02 5.993413e+02 5.169294e+02 6.817533e+02
2.190000e+02 6.283527e+02 5.519362e+02 7.047692e+02
2.200000e+02 6.139556e+02 5.193472e+02 7.085640e+02
2.210000e+02 5.982950e+02 5.095723e+02 6.870176e+02
2.220000e+02 5.827618e+02 5.248265e+02 6.406971e+02
2.230000e+02 6.395875e+02 5.469543e+02 7.322207e+02
2.240000e+02 6.368936e+02 5.496841e+02 7.241031e+02
2.250000e+02 5.850510e+02 5.099965e+02 6.601055e+02
2.260000e+02 5.902445e+02 5.271022e+02 6.533867e+02
2.270000e+02 5.851271e+02 5.051122e+02 6.651419e+02
2.280000e+02 5.955617e+02 5.271819e+02 6.639414e+02
2.290000e+02 6.306209e+02 5.489219e+02 7.123199e+02
2.300000e+02 5.854271e+02 5.226646e+02 6.481896e+02
2.310000e+02 5.916096e+02 5.256200e+02 6.575992e+02
2.320000e+02 5.944219e+02 5.270661e+02 6.617778e+02
2.330000e+02 5.939518e+02 5.263680e+02 6.615357e+02
2.340000e+02 6.274447e+02 5.310565e+02 7.238329e+02
2.350000e+02 6.109471e+02 5.289771e+02 6.929171e+02
2.360000e+02 6.085374e+02 5.251792e+02 6.918955e+02
2.370000e+02 6.305784e+02 5.518633e+02 7.092935e+02
2.380000e+02 6.095784e+02 5.406797e+02 6.784771e+02
2.390000e+02 6.209525e+02 5.251806e+02 7.167244e+02
2.400000e+02 6.046223e+02 5.214688e+02 6.877757e+02
2.410000e+02 5.850327e+02 5.128840e+02 6.571815e+02
2.420000e+02 6.313983e+02 5.466359e+02 7.161607e+02
2.430000e+02 6.225377e+02 5.464268e+02 6.986485e+02
2.440000e+02 6.248172e+02 5.495367e+02 7.000977e+02
2.450000e+02 6.324269e+02 5.521987e+02 7.126552e+02
2.460000e+02 6.231016e+02 5.428193e+02 7.033840e+02
2.470000e+02 6.188076e+02 5.403416e+02 6.972735e+02
2.480000e+02 6.197848e+02 5.405041e+02 6.990654e+02
2.490000e+02 6.239841e+02 5.412182e+02 7.067500e+02
2.500000e+02 6.484107e+02 5.505986e+02 7.462229e+02
2.510000e+02 6.339499e+02 5.469710e+02 7.209287e+02
2.520000e+02 6.305573e+02 5.500582e+02 7.110564e+02
2.530000e+02 6.161808e+02 5.340949e+02 6.982667e+02
2.540000e+02 6.216681e+02 5.410081e+02 7.023280e+02
2.550000e+02 6.228122e+02 5.490956e+02 6.965289e+02
2.560000e+02 6.381871e+02 5.572987e+02 7.190756e+02
2.570000e+02 5.943491e+02 5.397609e+02 6.489374e+02
2.580000e+02 6.101153e+02 5.458421e+02 6.743886e+02
2.590000e+02 6.197508e+02 5.467417e+02 6.927599e+02
2.600000e+02 6.189320e+02 5.492886e+02 6.885753e+02
2.610000e+02 6.506022e+02 5.700461e+02 7.311584e+02
2.620000e+02 6.399790e+02 5.649054e+02 7.150526e+02
2.630000e+02 6.395722e+02 5.634388e+02 7.157056e+02
2.640000e+02 6.297855e+02 5.584124e+02 7.011587e+02
2.650000e+02 6.482446e+02 5.669613e+02 7.295280e+02
2.660000e+02 6.342494e+02 5.567413e+02 7.117576e+02
2.670000e+02 6.465818e+02 5.671571e+02 7.260065e+02
2.680000e+02 6.458772e+02 5.680407e+02 7.237138e+02
2.690000e+02 6.399275e+02 5.618429e+02 7.180121e+02
2.700000e+02 6.370019e+02 5.642076e+02 7.097962e+02
2.710000e+02 6.366448e+02 5.527361e+02 7.205535e+02
2.720000e+02 5.751987e+02 4.795931e+02 6.708043e+02
2.730000e+02 6.364399e+02 5.631319e+02 7.097480e+02
2.740000e+02 5.338065e+02 4.458060e+02 6.218069e+02
2.750000e+02 6.110442e+02 5.251920e+02 6.968965e+02
2.760000e+02 6.035061e+02 4.938169e+02 7.131954e+02
2.770000e+02 6.356826e+02 5.666348e+02 7.047304e+02
2.780000e+02 5.885089e+02 4.894003e+02 6.876175e+02
2.790000e+02 6.322437e+02 5.634788e+02 7.010087e+02
2.800000e+02 5.886454e+02 4.916974e+02 6.855934e+02
2.810000e+02 5.977572e+02 4.988337e+02 6.966807e+02
2.820000e+02 5.887296e+02 4.911814e+02 6.862779e+02
2.830000e+02 5.902203e+02 4.905708e+02 6.898697e+02
2.840000e+02 6.323242e+02 5.611711e+02 7.034774e+02
2.850000e+02 5.914306e+02 4.909626e+02 6.918986e+02
2.860000e+02 5.897565e+02 4.895925e+02 6.899204e+02
2.870000e+02 5.922569e+02 4.966561e+02 6.878576e+02


==> L4DC_final/sac-cbf_theta.txt <==
t x c1 c2
0.000000e+00 -1.962626e-01 -7.271594e-01 3.346342e-01
1.000000e+00 -2.215498e-02 -1.674591e-01 1.231491e-01
2.000000e+00 -1.513432e-01 -3.433481e-01 4.066176e-02
3.000000e+00 -2.152789e-01 -4.068667e-01 -2.369113e-02
4.000000e+00 -4.267911e-02 -7.376879e-01 6.523297e-01
5.000000e+00 -5.213087e-01 -9.453730e-01 -9.724436e-02
6.000000e+00 1.309405e-01 -6.889131e-02 3.307722e-01
7.000000e+00 2.105528e-01 -1.883422e-01 6.094479e-01
8.000000e+00 -1.456264e-01 -8.720092e-01 5.807565e-01
9.000000e+00 8.195635e-02 -3.010296e-01 4.649423e-01
1.000000e+01 -1.299160e-01 -5.565567e-01 2.967247e-01
1.100000e+01 -3.862071e-01 -9.227764e-01 1.503621e-01
1.200000e+01 -2.019487e-01 -8.001450e-01 3.962475e-01
1.300000e+01 -1.241996e-02 -5.260671e-01 5.012272e-01
1.400000e+01 -1.463593e-01 -1.018193e+00 7.254743e-01
1.500000e+01 -1.896131e-01 -1.288563e+00 9.093372e-01
1.600000e+01 7.631491e-01 2.258360e-01 1.300462e+00
1.700000e+01 -7.508638e-01 -2.580941e+00 1.079213e+00
1.800000e+01 -4.109044e-01 -1.592555e+00 7.707467e-01
1.900000e+01 8.733361e-01 -4.739219e-01 2.220594e+00
2.000000e+01 4.296870e-01 -1.719053e+00 2.578427e+00
2.100000e+01 -3.435008e-02 -1.609762e+00 1.541062e+00
2.200000e+01 -2.478098e-01 -1.553500e+00 1.057880e+00
2.300000e+01 -3.044906e-01 -1.847581e+00 1.238600e+00
2.400000e+01 -3.012800e-01 -1.467798e+00 8.652383e-01
2.500000e+01 1.589645e+00 2.826703e-01 2.896619e+00
2.600000e+01 -1.477834e-01 -1.814015e+00 1.518449e+00
2.700000e+01 -1.449040e+00 -2.853739e+00 -4.434127e-02
2.800000e+01 -1.722083e-01 -1.907553e+00 1.563136e+00
2.900000e+01 -1.864349e-01 -2.123994e+00 1.751124e+00
3.000000e+01 3.991568e-01 -1.168480e+00 1.966794e+00
3.100000e+01 -3.370580e-01 -2.046417e+00 1.372301e+00
3.200000e+01 -3.836783e-01 -1.587043e+00 8.196869e-01
3.300000e+01 -1.360095e+00 -3.475042e+00 7.548525e-01
3.400000e+01 -1.471443e+00 -2.546436e+00 -3.964488e-01
3.500000e+01 -8.221949e-02 -1.856218e+00 1.691779e+00
3.600000e+01 1.777399e-01 -1.743649e+00 2.099129e+00
3.700000e+01 9.705541e-01 -8.640898e-01 2.805198e+00
3.800000e+01 -7.022540e-01 -2.841184e+00 1.436676e+00
3.900000e+01 1.600071e-01 -1.644676e+00 1.964691e+00
4.000000e+01 -8.128480e-01 -3.155534e+00 1.529838e+00
4.100000e+01 -7.659743e-01 -3.196908e+00 1.664959e+00
4.200000e+01 -3.835331e-01 -2.409687e+00 1.642621e+00
4.300000e+01 -4.531498e-01 -2.516726e+00 1.610427e+00
4.400000e+01 -7.594269e-01 -3.183587e+00 1.664734e+00
4.500000e+01 -1.560634e-01 -2.271785e+00 1.959658e+00
4.600000e+01 -4.275883e-01 -2.435280e+00 1.580103e+00
4.700000e+01 -9.380157e-01 -3.155104e+00 1.279073e+00
4.800000e+01 -7.419637e-01 -3.180029e+00 1.696101e+00
4.900000e+01 -2.152952e-01 -2.303780e+00 1.873189e+00
5.000000e+01 3.499730e-01 -2.035534e+00 2.735480e+00
5.100000e+01 -8.904830e-01 -3.225667e+00 1.444701e+00
5.200000e+01 -6.376049e-01 -2.705687e+00 1.430477e+00
5.300000e+01 -9.584012e-01 -2.682409e+00 7.656065e-01
5.400000e+01 -2.583963e-01 -2.599539e+00 2.082747e+00
5.500000e+01 -2.861479e-01 -2.709213e+00 2.136918e+00
5.600000e+01 5.822644e-01 -1.588971e+00 2.753499e+00
5.700000e+01 1.315307e+00 -2.209845e-01 2.851598e+00
5.800000e+01 -8.262425e-01 -3.209547e+00 1.557062e+00
5.900000e+01 -8.449915e-01 -3.214046e+00 1.524063e+00
6.000000e+01 -1.647416e+00 -3.546263e+00 2.514300e-01
6.100000e+01 -1.346403e+00 -3.281346e+00 5.885393e-01
6.200000e+01 -1.640409e+00 -3.556504e+00 2.756860e-01
6.300000e+01 -9.544173e-01 -3.180869e+00 1.272034e+00
6.400000e+01 -2.066737e+00 -3.143849e+00 -9.896258e-01
6.500000e+01 -1.476686e+00 -3.388655e+00 4.352831e-01
6.600000e+01 -1.601740e+00 -3.545938e+00 3.424578e-01
6.700000e+01 -1.738519e+00 -3.461031e+00 -1.600673e-02
6.800000e+01 -2.373173e+00 -2.788113e+00 -1.958232e+00
6.900000e+01 7.715213e-01 -1.781838e+00 3.324880e+00
7.000000e+01 5.951433e-01 -2.033460e+00 3.223747e+00
7.100000e+01 -6.982470e-01 -3.003604e+00 1.607110e+00
7.200000e+01 -1.148542e+00 -2.848813e+00 5.517302e-01
7.300000e+01 -7.911932e-01 -2.883313e+00 1.300926e+00
7.400000e+01 -1.816303e+00 -3.061337e+00 -5.712695e-01
7.500000e+01 -1.149274e+00 -3.235886e+00 9.373383e-01
7.600000e+01 -2.997348e-01 -2.898772e+00 2.299303e+00
7.700000e+01 -1.330267e+00 -3.483770e+00 8.232360e-01
7.800000e+01 -1.415589e+00 -3.561486e+00 7.303075e-01
7.900000e+01 -2.386237e-01 -2.795123e+00 2.317875e+00
8.000000e+01 -1.501882e-01 -2.626959e+00 2.326582e+00
8.100000e+01 -2.263889e-01 -2.761554e+00 2.308776e+00
8.200000e+01 -3.201407e-01 -2.910343e+00 2.270061e+00
8.300000e+01 -3.551696e-01 -2.969803e+00 2.259463e+00
8.400000e+01 -3.682664e-01 -3.015709e+00 2.279176e+00
8.500000e+01 -1.221832e-01 -2.638619e+00 2.394253e+00
8.600000e+01 -3.313207e-02 -2.515257e+00 2.448992e+00
8.700000e+01 -9.172725e-01 -3.252051e+00 1.417506e+00
8.800000e+01 -4.752968e-01 -2.933033e+00 1.982440e+00
8.900000e+01 -1.127762e-01 -2.427450e+00 2.201897e+00
9.000000e+01 -6.771215e-01 -3.260106e+00 1.905863e+00
9.100000e+01 6.451381e-02 -2.313975e+00 2.443003e+00
9.200000e+01 -2.919153e-01 -2.856107e+00 2.272277e+00
9.300000e+01 1.528222e+00 -3.304170e-01 3.386861e+00
9.400000e+01 -2.896115e-01 -2.526579e+00 1.947356e+00
9.500000e+01 1.540392e+00 -5.277406e-01 3.608525e+00
9.600000e+01 2.513525e+00 2.246201e+00 2.780849e+00
9.700000e+01 3.419953e-01 -1.877112e+00 2.561102e+00
9.800000e+01 8.230903e-01 -1.520959e+00 3.167140e+00
9.900000e+01 1.000935e+00 -1.072321e+00 3.074191e+00
1.000000e+02 2.354195e-01 -2.190088e+00 2.660927e+00
1.010000e+02 2.474805e+00 2.114375e+00 2.835235e+00
1.020000e+02 1.309080e+00 -7.698756e-01 3.388036e+00
1.030000e+02 1.582446e+00 -5.052290e-01 3.670121e+00
1.040000e+02 3.891380e-01 -2.278085e+00 3.056361e+00
1.050000e+02 4.386259e-01 -1.409893e+00 2.287145e+00
1.060000e+02 2.996054e-01 -2.295432e+00 2.894642e+00
1.070000e+02 1.876632e+00 3.066198e-01 3.446645e+00
1.080000e+02 4.231565e-02 -2.266219e+00 2.350850e+00
1.090000e+02 1.733683e+00 3.099034e-01 3.157462e+00
1.100000e+02 5.247925e-01 -1.696383e+00 2.745968e+00
1.110000e+02 1.534854e+00 -5.389758e-01 3.608683e+00
1.120000e+02 5.657853e-01 -2.001454e+00 3.133025e+00
1.130000e+02 5.223364e-01 -2.073505e+00 3.118178e+00
1.140000e+02 3.027139e-01 -2.186679e+00 2.792107e+00
1.150000e+02 5.657951e-01 -2.001710e+00 3.133301e+00
1.160000e+02 -3.634426e-01 -2.849598e+00 2.122713e+00
1.170000e+02 5.411212e-01 -2.005019e+00 3.087262e+00
1.180000e+02 4.475165e-01 -2.032506e+00 2.927539e+00
1.190000e+02 4.050258e-01 -2.067387e+00 2.877438e+00
1.200000e+02 -3.716951e-01 -2.865501e+00 2.122110e+00
1.210000e+02 5.017187e-01 -2.014403e+00 3.017841e+00
1.220000e+02 -3.288061e-01 -2.841799e+00 2.184187e+00
1.230000e+02 7.920131e-01 -1.115490e+00 2.699516e+00
1.240000e+02 -1.938178e+00 -2.960917e+00 -9.154390e-01
1.250000e+02 4.196850e-02 -2.325959e+00 2.409896e+00
1.260000e+02 -2.458100e-01 -2.617573e+00 2.125953e+00
1.270000e+02 -1.390660e+00 -3.564197e+00 7.828777e-01
1.280000e+02 -1.483686e+00 -3.632828e+00 6.654556e-01
1.290000e+02 2.397282e-01 -2.042622e+00 2.522079e+00
1.300000e+02 3.269039e-01 -2.288706e+00 2.942514e+00
1.310000e+02 -8.649263e-01 -3.324666e+00 1.594813e+00
1.320000e+02 4.982487e-01 -2.216681e+00 3.213178e+00
1.330000e+02 -2.673621e-01 -2.796982e+00 2.262258e+00
1.340000e+02 -9.167451e-01 -3.252027e+00 1.418537e+00
1.350000e+02 -9.700235e-01 -3.309171e+00 1.369124e+00
1.360000e+02 1.669386e+00 -5.780958e-01 3.916867e+00
1.370000e+02 -9.776233e-01 -3.331708e+00 1.376462e+00
1.380000e+02 -8.600395e-01 -3.307343e+00 1.587264e+00
1.390000e+02 -9.508110e-02 -2.666300e+00 2.476138e+00
1.400000e+02 -2.456553e+00 -2.801550e+00 -2.111557e+00
1.410000e+02 -1.364672e+00 -3.522921e+00 7.935782e-01
1.420000e+02 1.785784e+00 -1.367769e-01 3.708345e+00
1.430000e+02 -1.025930e+00 -3.123517e+00 1.071658e+00
1.440000e+02 1.375324e+00 -5.604471e-01 3.311095e+00
1.450000e+02 -2.212408e-01 -2.699388e+00 2.256907e+00
1.460000e+02 -7.793992e-02 -2.417537e+00 2.261657e+00
1.470000e+02 3.666097e-01 -2.227482e+00 2.960701e+00
1.480000e+02 -4.178815e-01 -2.942035e+00 2.106272e+00
1.490000e+02 4.545719e-01 -2.108544e+00 3.017687e+00
1.500000e+02 1.301816e+00 -7.317046e-01 3.335337e+00
1.510000e+02 5.870160e-01 -1.822756e+00 2.996788e+00
1.520000e+02 3.287894e-02 -2.241770e+00 2.307528e+00
1.530000e+02 2.133712e-01 -2.151954e+00 2.578696e+00
1.540000e+02 1.663136e-01 -2.263633e+00 2.596260e+00
1.550000e+02 -7.361511e-01 -2.908817e+00 1.436514e+00
1.560000e+02 -9.153188e-02 -2.285680e+00 2.102616e+00
1.570000e+02 3.030539e-01 -2.207891e+00 2.813999e+00
1.580000e+02 -4.513503e-01 -2.644624e+00 1.741924e+00
1.590000e+02 -1.070109e-01 -2.418113e+00 2.204091e+00
1.600000e+02 4.600564e-01 -2.237295e+00 3.157408e+00
1.610000e+02 5.435442e-01 -2.098875e+00 3.185964e+00
1.620000e+02 1.624346e+00 -5.742401e-01 3.822933e+00
1.630000e+02 3.946160e-01 -2.099623e+00 2.888855e+00
1.640000e+02 9.047740e-01 -1.461259e+00 3.270807e+00
1.650000e+02 -1.566497e+00 -3.677687e+00 5.446924e-01
1.660000e+02 5.224703e-01 -2.207038e+00 3.251978e+00
1.670000e+02 1.622762e+00 -6.350710e-01 3.880594e+00
1.680000e+02 5.007276e-01 -2.258077e+00 3.259533e+00
1.690000e+02 1.670604e+00 -6.008866e-01 3.942094e+00
1.700000e+02 1.635129e+00 -6.276962e-01 3.897955e+00
1.710000e+02 1.680612e+00 -4.739283e-01 3.835152e+00
1.720000e+02 2.786188e+00 2.672284e+00 2.900092e+00
1.730000e+02 1.660132e+00 -5.902421e-01 3.910507e+00
1.740000e+02 1.655363e+00 -5.954793e-01 3.906205e+00
1.750000e+02 1.625326e+00 -6.061706e-01 3.856823e+00
1.760000e+02 -9.396423e-01 -3.039134e+00 1.159850e+00
1.770000e+02 3.144430e-01 -2.215803e+00 2.844689e+00
1.780000e+02 5.543771e-01 -1.939852e+00 3.048606e+00
1.790000e+02 1.885329e+00 7.471632e-01 3.023494e+00
1.800000e+02 4.607376e-01 -2.262106e+00 3.183581e+00
1.810000e+02 5.169220e-01 -2.220373e+00 3.254217e+00
1.820000e+02 5.159387e-01 -2.242925e+00 3.274802e+00
1.830000e+02 1.381772e+00 -7.670985e-01 3.530643e+00
1.840000e+02 5.406764e-01 -2.221462e+00 3.302815e+00
1.850000e+02 1.690675e+00 -5.513356e-01 3.932685e+00
1.860000e+02 5.927241e-01 -2.098300e+00 3.283748e+00
1.870000e+02 1.658282e+00 -5.999116e-01 3.916475e+00
1.880000e+02 1.670392e+00 -5.629976e-01 3.903782e+00
1.890000e+02 1.732796e+00 -4.067893e-01 3.872381e+00
1.900000e+02 1.730777e+00 -4.100361e-01 3.871590e+00
1.910000e+02 5.729634e-01 -2.131079e+00 3.277005e+00
1.920000e+02 5.894379e-01 -2.110319e+00 3.289195e+00
1.930000e+02 5.893182e-01 -2.087283e+00 3.265919e+00
1.940000e+02 5.293062e-01 -2.243453e+00 3.302065e+00
1.950000e+02 -1.390283e+00 -3.538724e+00 7.581589e-01
1.960000e+02 9.960063e-01 -1.146492e+00 3.138505e+00
1.970000e+02 7.409358e-01 -1.761665e+00 3.243537e+00
1.980000e+02 -1.652634e+00 -3.847536e+00 5.422668e-01
1.990000e+02 1.675633e+00 -5.762973e-01 3.927564e+00
2.000000e+02 4.614574e-01 -2.260343e+00 3.183258e+00
2.010000e+02 5.061765e-01 -2.128599e+00 3.140952e+00
2.020000e+02 4.875630e-01 -2.267484e+00 3.242610e+00
2.030000e+02 5.175507e-01 -2.260866e+00 3.295967e+00
2.040000e+02 1.626007e+00 -6.311148e-01 3.883129e+00
2.050000e+02 1.659972e+00 -6.013558e-01 3.921299e+00
2.060000e+02 4.830355e-01 -2.268167e+00 3.234238e+00
2.070000e+02 1.643676e+00 -6.240427e-01 3.911394e+00
2.080000e+02 -6.318461e-01 -3.375530e+00 2.111838e+00
2.090000e+02 1.668981e+00 -6.076207e-01 3.945583e+00
2.100000e+02 4.853582e-01 -2.256183e+00 3.226899e+00
2.110000e+02 4.832150e-01 -2.266044e+00 3.232474e+00
2.120000e+02 5.072976e-01 -2.231795e+00 3.246390e+00
2.130000e+02 5.295563e-01 -2.177810e+00 3.236923e+00
2.140000e+02 1.712346e+00 -5.724603e-01 3.997152e+00
2.150000e+02 -6.363873e-01 -3.372844e+00 2.100069e+00
2.160000e+02 5.436496e-01 -2.194843e+00 3.282142e+00
2.170000e+02 -1.644802e+00 -3.909670e+00 6.200656e-01
2.180000e+02 1.174235e+00 -1.022890e+00 3.371359e+00
2.190000e+02 5.663412e-01 -2.231176e+00 3.363859e+00
2.200000e+02 -1.791616e+00 -3.914609e+00 3.313765e-01
2.210000e+02 1.152860e+00 -1.036104e+00 3.341825e+00
2.220000e+02 -5.876520e-01 -3.222328e+00 2.047024e+00
2.230000e+02 2.583724e+00 2.104176e+00 3.063271e+00
2.240000e+02 1.497104e+00 -5.912200e-01 3.585429e+00
2.250000e+02 9.000602e-01 -1.414410e+00 3.214530e+00
2.260000e+02 -7.971632e-01 -3.321916e+00 1.727590e+00
2.270000e+02 -1.707048e-01 -2.496448e+00 2.155039e+00
2.280000e+02 3.303689e-01 -2.243949e+00 2.904686e+00
2.290000e+02 4.050472e-01 -1.973690e+00 2.783785e+00
2.300000e+02 5.497172e-01 -2.216713e+00 3.316148e+00
2.310000e+02 1.700270e+00 -5.944033e-01 3.994942e+00
2.320000e+02 -2.743333e-01 -2.843624e+00 2.294958e+00
2.330000e+02 -6.097317e-01 -3.271015e+00 2.051552e+00
2.340000e+02 7.375872e-01 -1.813698e+00 3.288872e+00
2.350000e+02 5.589842e-01 -2.181102e+00 3.299070e+00
2.360000e+02 -6.247108e-01 -3.363339e+00 2.113917e+00
2.370000e+02 -4.146522e-01 -3.007864e+00 2.178559e+00
2.380000e+02 -6.218852e-01 -3.338781e+00 2.095011e+00
2.390000e+02 -6.057192e-01 -3.353790e+00 2.142351e+00
2.400000e+02 1.640578e+00 -6.137587e-01 3.894915e+00
2.410000e+02 5.228217e-01 -2.227629e+00 3.273273e+00
2.420000e+02 5.322357e-01 -2.232330e+00 3.296802e+00
2.430000e+02 4.995134e-01 -2.244996e+00 3.244023e+00
2.440000e+02 5.253093e-01 -2.236658e+00 3.287277e+00
2.450000e+02 5.363075e-01 -2.218771e+00 3.291386e+00
2.460000e+02 5.417740e-01 -2.198544e+00 3.282092e+00
2.470000e+02 -6.184342e-01 -3.342185e+00 2.105316e+00
2.480000e+02 -5.474784e-01 -3.288949e+00 2.193993e+00
2.490000e+02 5.427747e-01 -2.134149e+00 3.219698e+00
2.500000e+02 1.679013e+00 -5.834359e-01 3.941462e+00
2.510000e+02 4.994841e-01 -2.240076e+00 3.239045e+00
2.520000e+02 -1.728537e+00 -3.961647e+00 5.045733e-01
2.530000e+02 5.254597e-01 -2.204790e+00 3.255709e+00
2.540000e+02 -3.253818e-01 -2.823097e+00 2.172334e+00
2.550000e+02 1.058362e+00 -1.176588e+00 3.293312e+00
2.560000e+02 4.900898e-01 -2.251237e+00 3.231416e+00
2.570000e+02 -1.540889e+00 -3.698555e+00 6.167770e-01
2.580000e+02 -1.600397e+00 -3.769028e+00 5.682346e-01
2.590000e+02 3.439290e-01 -2.254874e+00 2.942732e+00
2.600000e+02 -5.625580e-01 -3.253951e+00 2.128835e+00
2.610000e+02 -1.503267e+00 -3.640527e+00 6.339935e-01
2.620000e+02 -4.090900e-01 -2.987796e+00 2.169616e+00
2.630000e+02 -3.300644e-01 -2.886955e+00 2.226827e+00
2.640000e+02 -4.212735e-01 -3.054780e+00 2.212233e+00
2.650000e+02 -4.293552e-01 -3.031039e+00 2.172328e+00
2.660000e+02 -5.672694e-01 -3.298573e+00 2.164035e+00
2.670000e+02 2.769529e-01 -2.227018e+00 2.780924e+00
2.680000e+02 5.103316e-01 -2.215762e+00 3.236425e+00
2.690000e+02 1.057199e+00 -1.215395e+00 3.329793e+00
2.700000e+02 7.396810e-01 -1.756247e+00 3.235609e+00
2.710000e+02 5.238476e-01 -2.219341e+00 3.267036e+00
2.720000e+02 1.566243e+00 -6.688892e-01 3.801374e+00
2.730000e+02 -1.477632e+00 -3.646062e+00 6.907989e-01
2.740000e+02 -7.915050e-01 -3.329722e+00 1.746711e+00
2.750000e+02 1.599913e+00 -6.324509e-01 3.832277e+00
2.760000e+02 4.919714e-01 -2.214865e+00 3.198808e+00
2.770000e+02 -1.743328e+00 -3.962114e+00 4.754587e-01
2.780000e+02 3.536044e-01 -2.293499e+00 3.000707e+00
2.790000e+02 -5.738027e-01 -3.319318e+00 2.171712e+00
2.800000e+02 3.674599e-01 -2.255294e+00 2.990214e+00
2.810000e+02 5.566770e-01 -2.188414e+00 3.301768e+00
2.820000e+02 4.922490e-01 -2.232101e+00 3.216599e+00
2.830000e+02 3.798487e-01 -2.295934e+00 3.055631e+00


==> L4DC_final/sac-cbf_thetadot.txt <==
t x c1 c2
0.000000e+00 4.190194e-01 -5.228989e-01 1.360938e+00
1.000000e+00 8.464209e-01 3.800921e-01 1.312750e+00
2.000000e+00 -6.542362e-02 -1.029135e+00 8.982877e-01
3.000000e+00 1.273125e+00 4.277534e-01 2.118497e+00
4.000000e+00 -1.618401e+00 -3.050349e+00 -1.864536e-01
5.000000e+00 -5.823723e-01 -2.683953e+00 1.519208e+00
6.000000e+00 8.622361e-01 -3.915692e-01 2.116041e+00
7.000000e+00 -7.102831e-01 -2.314222e+00 8.936555e-01
8.000000e+00 -9.106438e-01 -2.223081e+00 4.017937e-01
9.000000e+00 -2.498143e-01 -2.272706e+00 1.773077e+00
1.000000e+01 4.834364e-01 -1.817667e+00 2.784539e+00
1.100000e+01 1.339969e+00 -2.918567e-01 2.971794e+00
1.200000e+01 1.012163e+00 -7.643687e-01 2.788695e+00
1.300000e+01 -3.321224e-01 -1.191534e+00 5.272889e-01
1.400000e+01 4.147187e-01 -1.266028e+00 2.095466e+00
1.500000e+01 1.659728e+00 -4.944518e-01 3.813908e+00
1.600000e+01 6.926964e-01 -3.178258e+00 4.563651e+00
1.700000e+01 -1.494684e+00 -5.090585e+00 2.101218e+00
1.800000e+01 2.896984e+00 9.346782e-01 4.859289e+00
1.900000e+01 4.780256e-01 -1.399406e+00 2.355457e+00
2.000000e+01 1.090114e+00 -6.069566e-02 2.240923e+00
2.100000e+01 -4.791967e-02 -3.495212e+00 3.399373e+00
2.200000e+01 -2.786663e+00 -5.725487e+00 1.521614e-01
2.300000e+01 -1.631271e+00 -4.101905e+00 8.393634e-01
2.400000e+01 -2.527797e+00 -5.314415e+00 2.588197e-01
2.500000e+01 -2.346559e+00 -5.333002e+00 6.398844e-01
2.600000e+01 -2.884765e+00 -5.470329e+00 -2.991999e-01
2.700000e+01 -1.949597e+00 -4.373446e+00 4.742531e-01
2.800000e+01 -9.866600e-01 -4.940262e+00 2.966942e+00
2.900000e+01 -2.128423e+00 -4.386382e+00 1.295360e-01
3.000000e+01 -1.902509e-01 -4.054106e+00 3.673604e+00
3.100000e+01 -3.163752e+00 -5.842988e+00 -4.845165e-01
3.200000e+01 3.607730e-01 -3.669675e+00 4.391221e+00
3.300000e+01 1.403322e-01 -1.540378e+00 1.821042e+00
3.400000e+01 -6.260928e-01 -4.459650e+00 3.207464e+00
3.500000e+01 -2.069963e-01 -2.837004e+00 2.423012e+00
3.600000e+01 2.131507e-02 -1.765062e+00 1.807692e+00
3.700000e+01 8.288184e-01 -3.189857e-01 1.976622e+00
3.800000e+01 -1.204136e+00 -3.933416e+00 1.525144e+00
3.900000e+01 2.178184e+00 -6.242015e-01 4.980569e+00
4.000000e+01 4.617365e-01 -2.822357e-01 1.205709e+00
4.100000e+01 4.396531e-01 -2.071682e-01 1.086474e+00
4.200000e+01 4.611258e-01 -2.169706e+00 3.091958e+00
4.300000e+01 3.331884e-01 -2.400353e+00 3.066730e+00
4.400000e+01 5.659242e-01 -1.650284e-01 1.296877e+00
4.500000e+01 3.525793e-01 -6.648698e-01 1.370029e+00
4.600000e+01 4.350310e-01 -2.358454e+00 3.228515e+00
4.700000e+01 8.537104e-01 -5.804982e-01 2.287919e+00
4.800000e+01 5.117174e-01 -9.849201e-02 1.121927e+00
4.900000e+01 5.249913e-01 -1.095910e+00 2.145892e+00
5.000000e+01 -5.221204e-02 -4.541349e-01 3.497108e-01
5.100000e+01 4.435529e-01 -7.147823e-02 9.585840e-01
5.200000e+01 1.019888e+00 -1.816260e+00 3.856036e+00
5.300000e+01 8.328878e-01 -1.613000e+00 3.278775e+00
5.400000e+01 2.321501e-01 -1.851923e+00 2.316223e+00
5.500000e+01 -3.904000e-01 -1.058891e+00 2.780908e-01
5.600000e+01 3.929504e-01 1.003460e-01 6.855549e-01
5.700000e+01 5.099022e-01 -1.027801e+00 2.047605e+00
5.800000e+01 4.630517e-01 -9.739183e-02 1.023495e+00
5.900000e+01 8.412567e-01 -1.486296e-01 1.831143e+00
6.000000e+01 4.486632e-01 -1.408694e-01 1.038196e+00
6.100000e+01 1.333684e+00 -3.877687e-01 3.055136e+00
6.200000e+01 4.108497e-01 -1.367122e-01 9.584116e-01
6.300000e+01 9.894441e-01 -5.506784e-02 2.033956e+00
6.400000e+01 -1.229011e+00 -3.893925e+00 1.435903e+00
6.500000e+01 9.127333e-01 -7.669601e-02 1.902163e+00
6.600000e+01 5.136173e-01 5.424323e-02 9.729913e-01
6.700000e+01 6.880742e-01 -3.961450e-01 1.772293e+00
6.800000e+01 7.542871e-01 -1.671068e-01 1.675681e+00
6.900000e+01 2.381282e-01 -2.883813e-01 7.646376e-01
7.000000e+01 2.218065e-01 -1.193585e-01 5.629714e-01
7.100000e+01 -1.111426e+00 -3.196376e+00 9.735243e-01
7.200000e+01 -2.398984e+00 -4.569691e+00 -2.282775e-01
7.300000e+01 1.715507e+00 -7.460416e-01 4.177056e+00
7.400000e+01 -1.755945e+00 -4.322276e+00 8.103855e-01
7.500000e+01 -1.154028e+00 -3.548508e+00 1.240451e+00
7.600000e+01 -9.961923e-02 -7.078020e-01 5.085636e-01
7.700000e+01 -5.891809e-01 -2.059432e+00 8.810704e-01
7.800000e+01 -2.051252e-01 -1.230179e+00 8.199291e-01
7.900000e+01 -4.402989e-01 -1.394270e+00 5.136719e-01
8.000000e+01 -6.589730e-01 -2.412225e+00 1.094280e+00
8.100000e+01 -3.708064e-01 -1.610137e+00 8.685246e-01
8.200000e+01 5.352372e-02 -5.588198e-01 6.658672e-01
8.300000e+01 -2.737950e-01 -8.956265e-01 3.480364e-01
8.400000e+01 -1.945559e-03 -9.581291e-02 9.192180e-02
8.500000e+01 -7.251702e-01 -2.454192e+00 1.003851e+00
8.600000e+01 -1.057368e+00 -3.272418e+00 1.157681e+00
8.700000e+01 -7.251753e-01 -3.091092e+00 1.640742e+00
8.800000e+01 -1.222407e+00 -2.515218e+00 7.040478e-02
8.900000e+01 -2.080030e+00 -4.745850e+00 5.857897e-01
9.000000e+01 -2.924324e-01 -1.461615e+00 8.767502e-01
9.100000e+01 -1.290790e+00 -3.595365e+00 1.013784e+00
9.200000e+01 -2.073699e-01 -1.331528e+00 9.167881e-01
9.300000e+01 -4.507811e-01 -2.434995e+00 1.533433e+00
9.400000e+01 -6.394190e-02 -2.533064e+00 2.405180e+00
9.500000e+01 7.245219e-01 -1.169002e+00 2.618046e+00
9.600000e+01 1.067321e+00 -1.405137e+00 3.539779e+00
9.700000e+01 5.367421e-01 -2.115327e+00 3.188811e+00
9.800000e+01 1.565497e+00 -3.739469e-01 3.504940e+00
9.900000e+01 8.482368e-01 -2.231118e+00 3.927592e+00
1.000000e+02 1.256567e-01 -2.020584e+00 2.271897e+00
1.010000e+02 1.236560e+00 -1.109644e+00 3.582763e+00
1.020000e+02 7.248624e-01 -1.543876e+00 2.993601e+00
1.030000e+02 1.919806e-01 -1.681943e+00 2.065904e+00
1.040000e+02 8.818850e-01 -1.081689e+00 2.845459e+00
1.050000e+02 1.075702e+00 -2.435270e+00 4.586674e+00
1.060000e+02 1.439439e+00 -5.688404e-01 3.447718e+00
1.070000e+02 -1.621872e+00 -4.378047e+00 1.134303e+00
1.080000e+02 9.339833e-01 -2.162801e+00 4.030768e+00
1.090000e+02 1.597314e+00 -9.311761e-01 4.125804e+00
1.100000e+02 -3.846830e-02 -3.447792e+00 3.370855e+00
1.110000e+02 -3.947107e-01 -1.539020e+00 7.495982e-01
1.120000e+02 3.610063e-01 8.474051e-03 7.135385e-01
1.130000e+02 4.646389e-01 -1.772277e-01 1.106505e+00
1.140000e+02 -4.054643e-01 -2.486350e+00 1.675421e+00
1.150000e+02 3.183272e-01 -5.526779e-02 6.919222e-01
1.160000e+02 -1.004365e-02 -1.008550e+00 9.884625e-01
1.170000e+02 2.576695e-01 -1.345422e-01 6.498812e-01
1.180000e+02 -3.517938e-01 -1.750241e+00 1.046654e+00
1.190000e+02 -2.883588e-01 -2.075774e+00 1.499056e+00
1.200000e+02 1.487294e-01 -6.018083e-01 8.992671e-01
1.210000e+02 -8.700732e-04 -9.791278e-01 9.773877e-01
1.220000e+02 -3.837307e-01 -1.874412e+00 1.106951e+00
1.230000e+02 -1.771691e+00 -4.566262e+00 1.022880e+00
1.240000e+02 -2.323884e+00 -5.402307e+00 7.545384e-01
1.250000e+02 -9.830144e-01 -2.949043e+00 9.830144e-01
1.260000e+02 1.695248e-01 -6.581760e-01 9.972257e-01
1.270000e+02 5.099328e-01 -3.370943e-01 1.356960e+00
1.280000e+02 -9.761670e-01 -2.938790e+00 9.864562e-01
1.290000e+02 -2.661507e+00 -5.936592e+00 6.135776e-01
1.300000e+02 -1.048399e+00 -2.900656e+00 8.038588e-01
1.310000e+02 -9.429355e-01 -3.099759e+00 1.213888e+00
1.320000e+02 -1.251808e-01 -6.060449e-01 3.556833e-01
1.330000e+02 -1.271405e+00 -4.006565e+00 1.463754e+00
1.340000e+02 -1.121735e+00 -3.645840e+00 1.402370e+00
1.350000e+02 -1.426918e+00 -4.042592e+00 1.188755e+00
1.360000e+02 -1.453313e-02 -1.098579e-01 8.079165e-02
1.370000e+02 -1.192582e+00 -3.867398e+00 1.482234e+00
1.380000e+02 -1.055995e+00 -3.167984e+00 1.055995e+00
1.390000e+02 -1.709135e+00 -5.127405e+00 1.709135e+00
1.400000e+02 -3.374081e-01 -1.004020e+00 3.292033e-01
1.410000e+02 3.827152e-01 5.342875e-02 7.120017e-01
1.420000e+02 -7.463528e-02 -2.625843e-01 1.133137e-01
1.430000e+02 -2.222741e+00 -5.399303e+00 9.538217e-01
1.440000e+02 -2.262849e+00 -5.078462e+00 5.527629e-01
1.450000e+02 -6.009614e-01 -2.831539e+00 1.629616e+00
1.460000e+02 -1.649435e+00 -3.769942e+00 4.710730e-01
1.470000e+02 -2.931051e-01 -1.399673e+00 8.134628e-01
1.480000e+02 1.738322e-01 -6.602468e-02 4.136892e-01
1.490000e+02 -5.895485e-02 -3.319287e-01 2.140190e-01
1.500000e+02 -1.074405e+00 -2.964415e+00 8.156055e-01
1.510000e+02 -4.414533e-01 -1.257927e+00 3.750209e-01
1.520000e+02 -1.554723e+00 -3.811135e+00 7.016890e-01
1.530000e+02 -1.210358e+00 -2.969269e+00 5.485532e-01
1.540000e+02 -7.531249e-01 -3.096474e+00 1.590225e+00
1.550000e+02 -1.327865e+00 -3.424717e+00 7.689860e-01
1.560000e+02 -1.837756e+00 -4.451509e+00 7.759966e-01
1.570000e+02 -3.980206e-01 -2.257302e+00 1.461261e+00
1.580000e+02 -1.580934e+00 -3.834260e+00 6.723923e-01
1.590000e+02 -1.672343e+00 -4.177533e+00 8.328473e-01
1.600000e+02 -1.394354e-04 -5.173956e-01 5.171167e-01
1.610000e+02 3.300361e-01 -1.754451e-01 8.355174e-01
1.620000e+02 6.631683e-03 -7.038917e-02 8.365253e-02
1.630000e+02 1.459426e+00 -4.061264e-01 3.324978e+00
1.640000e+02 9.008806e-01 -9.014960e-01 2.703257e+00
1.650000e+02 1.524147e-01 -2.575201e-01 5.623495e-01
1.660000e+02 -5.926611e-04 -1.329054e-01 1.317201e-01
1.670000e+02 -4.822406e-02 -1.446722e-01 4.822406e-02
1.680000e+02 5.334106e-02 -2.282906e-01 3.349728e-01
1.690000e+02 1.509714e-01 -1.944317e-01 4.963745e-01
1.700000e+02 -2.820511e-03 -1.194758e-01 1.138347e-01
1.710000e+02 -3.828241e-02 -1.148472e-01 3.828241e-02
1.720000e+02 4.931513e-03 -1.517623e-01 1.616253e-01
1.730000e+02 7.290285e-02 -1.985251e-01 3.443308e-01
1.740000e+02 3.207997e-02 -7.215763e-02 1.363176e-01
1.750000e+02 -3.033017e-02 -9.099050e-02 3.033017e-02
1.760000e+02 1.431822e+00 -1.287220e+00 4.150864e+00
1.770000e+02 6.178140e-01 -5.013148e-01 1.736943e+00
1.780000e+02 -4.716297e-01 -1.519675e+00 5.764152e-01
1.790000e+02 -2.541564e+00 -5.618732e+00 5.356052e-01
1.800000e+02 -2.256303e-02 -6.768910e-02 2.256303e-02
1.810000e+02 -1.201992e-02 -3.592023e-02 1.188039e-02
1.820000e+02 2.485760e-03 -1.024996e-01 1.074711e-01
1.830000e+02 -1.015526e+00 -3.046577e+00 1.015526e+00
1.840000e+02 2.323175e-01 -3.921071e-01 8.567422e-01
1.850000e+02 1.718330e-01 -4.964418e-01 8.401079e-01
1.860000e+02 -4.252729e-02 -1.581686e-01 7.311406e-02
1.870000e+02 -1.446219e-02 -1.684487e-01 1.395243e-01
1.880000e+02 3.322050e-01 -2.248259e-01 8.892360e-01
1.890000e+02 -1.144999e-01 -3.434997e-01 1.144999e-01
1.900000e+02 7.150117e-02 -2.329245e-02 1.662948e-01
1.910000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.920000e+02 1.564324e-02 -1.564324e-02 4.692973e-02
1.930000e+02 -2.984705e-03 -1.058983e-02 4.620424e-03
1.940000e+02 5.377063e-02 -5.547225e-02 1.630135e-01
1.950000e+02 -1.170660e+00 -3.342501e+00 1.001181e+00
1.960000e+02 7.803872e-01 -2.283165e+00 3.843940e+00
1.970000e+02 -4.334972e-01 -1.274673e+00 4.076785e-01
1.980000e+02 6.249162e-02 -6.249162e-02 1.874749e-01
1.990000e+02 -8.222431e-02 -2.249454e-01 6.049678e-02
2.000000e+02 -3.226678e-02 -8.202537e-02 1.749180e-02
2.010000e+02 -1.313718e-01 -2.924467e-01 2.970304e-02
2.020000e+02 6.695030e-03 -5.004701e-03 1.839476e-02
2.030000e+02 2.920354e-02 -2.920354e-02 8.761062e-02
2.040000e+02 3.386646e-03 -1.770051e-02 2.447380e-02
2.050000e+02 7.012169e-02 -7.012169e-02 2.103651e-01
2.060000e+02 1.793988e-02 -1.793988e-02 5.381963e-02
2.070000e+02 8.113956e-03 -8.113956e-03 2.434187e-02
2.080000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.090000e+02 3.533434e-02 -2.854980e-02 9.921847e-02
2.100000e+02 -2.927834e-03 -8.783502e-03 2.927834e-03
2.110000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.120000e+02 2.147414e-03 -2.147414e-03 6.442241e-03
2.130000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.140000e+02 -2.032933e-02 -6.098800e-02 2.032933e-02
2.150000e+02 -1.418796e-02 -4.256389e-02 1.418796e-02
2.160000e+02 2.683743e-01 -1.375792e-01 6.743279e-01
2.170000e+02 3.656569e-01 -3.656569e-01 1.096971e+00
2.180000e+02 1.187991e+00 -1.220755e+00 3.596737e+00
2.190000e+02 -8.901780e-02 -2.670534e-01 8.901780e-02
2.200000e+02 6.253606e-02 -2.173673e-01 3.424394e-01
2.210000e+02 -1.607179e+00 -4.082366e+00 8.680075e-01
2.220000e+02 2.579529e-01 -1.045860e-01 6.204918e-01
2.230000e+02 6.604147e-01 -7.977476e-01 2.118577e+00
2.240000e+02 6.172733e-01 -8.027799e-01 2.037327e+00
2.250000e+02 8.685795e-01 -1.020407e+00 2.757566e+00
2.260000e+02 4.998665e-01 -6.200460e-01 1.619779e+00
2.270000e+02 -1.011827e+00 -4.521676e+00 2.498021e+00
2.280000e+02 3.679156e-01 -1.328482e+00 2.064314e+00
2.290000e+02 7.828546e-01 -8.267487e-01 2.392458e+00
2.300000e+02 3.499770e-01 -3.777667e-01 1.077721e+00
2.310000e+02 3.843151e-03 -3.843151e-03 1.152945e-02
2.320000e+02 -5.908895e-01 -1.772668e+00 5.908895e-01
2.330000e+02 -1.225459e-01 -3.255479e-01 8.045604e-02
2.340000e+02 2.619281e-01 -2.067363e-01 7.305925e-01
2.350000e+02 3.254527e-02 -1.702457e-02 8.211512e-02
2.360000e+02 -6.060391e-02 -1.610692e-01 3.986135e-02
2.370000e+02 2.904165e-01 -2.515028e-01 8.323358e-01
2.380000e+02 7.213254e-03 -7.213254e-03 2.163976e-02
2.390000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.400000e+02 -1.232869e-02 -3.698607e-02 1.232869e-02
2.410000e+02 -7.745977e-03 -7.296242e-02 5.747046e-02
2.420000e+02 1.644282e-02 -1.644282e-02 4.932846e-02
2.430000e+02 3.438475e-02 -1.100248e-02 7.977199e-02
2.440000e+02 -1.140012e-02 -6.841770e-02 4.561746e-02
2.450000e+02 1.112296e-02 -1.112296e-02 3.336887e-02
2.460000e+02 -9.497842e-02 -2.840965e-01 9.413965e-02
2.470000e+02 -2.569571e-02 -7.708714e-02 2.569571e-02
2.480000e+02 6.716764e-03 -7.991526e-02 9.334878e-02
2.490000e+02 9.643234e-02 -9.643234e-02 2.892970e-01
2.500000e+02 2.238538e-02 -2.238538e-02 6.715615e-02
2.510000e+02 -3.807604e-02 -1.142281e-01 3.807604e-02
2.520000e+02 -1.611499e-01 -4.834498e-01 1.611499e-01
2.530000e+02 1.846962e-02 -4.609152e-01 4.978544e-01
2.540000e+02 7.341838e-01 -3.714998e-01 1.839868e+00
2.550000e+02 -1.650707e+00 -4.305022e+00 1.003608e+00
2.560000e+02 1.088141e-01 -1.249587e-01 3.425869e-01
2.570000e+02 1.523802e-01 -1.953607e-01 5.001211e-01
2.580000e+02 -1.724715e-01 -3.942905e-01 4.934751e-02
2.590000e+02 -6.634293e-02 -2.023305e-01 6.964466e-02
2.600000e+02 2.464515e-01 -2.121246e-01 7.050275e-01
2.610000e+02 2.954514e-01 -4.076795e-01 9.985823e-01
2.620000e+02 1.767634e-01 -1.284169e-01 4.819438e-01
2.630000e+02 -8.144791e-01 -2.393095e+00 7.641374e-01
2.640000e+02 1.821042e-02 -2.530613e-01 2.894821e-01
2.650000e+02 -8.294552e-02 -2.643072e-01 9.841619e-02
2.660000e+02 1.166073e-02 -1.166073e-02 3.498218e-02
2.670000e+02 -9.778084e-01 -3.041190e+00 1.085573e+00
2.680000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.690000e+02 -1.236107e+00 -3.708321e+00 1.236107e+00
2.700000e+02 4.881369e-01 -4.881369e-01 1.464411e+00
2.710000e+02 1.364642e-01 -1.364642e-01 4.093925e-01
2.720000e+02 2.957850e-01 -7.000640e-01 1.291634e+00
2.730000e+02 1.383946e-01 -2.453348e-01 5.221240e-01
2.740000e+02 -5.845282e-01 -2.192372e+00 1.023316e+00
2.750000e+02 4.710368e-01 -1.909271e-01 1.133001e+00
2.760000e+02 -4.525631e-02 -4.772623e-01 3.867497e-01
2.770000e+02 3.211600e-01 -3.703142e-02 6.793514e-01
2.780000e+02 -6.016527e-01 -2.157568e+00 9.542623e-01
2.790000e+02 1.639676e-01 -8.209322e-02 4.100285e-01
2.800000e+02 6.385749e-01 -3.428868e-01 1.620037e+00
2.810000e+02 6.077961e-02 -3.386608e-01 4.602200e-01
2.820000e+02 2.109176e-02 -4.613128e-01 5.034963e-01
2.830000e+02 -4.777458e-01 -1.592394e+00 6.369029e-01


==> L4DC_final/sac-cbf_x.txt <==
t x c1 c2
0.000000e+00 7.063622e-01 2.265159e-03 1.410459e+00
1.000000e+00 9.210549e-01 -3.746484e-02 1.879575e+00
2.000000e+00 1.290482e+00 4.471344e-01 2.133829e+00
3.000000e+00 1.254508e+00 6.222317e-01 1.886784e+00
4.000000e+00 1.718132e+00 1.097171e+00 2.339092e+00
5.000000e+00 1.735196e+00 1.132500e+00 2.337891e+00
6.000000e+00 9.332665e-01 4.774508e-02 1.818788e+00
7.000000e+00 7.679913e-01 -2.042753e-01 1.740258e+00
8.000000e+00 1.131634e+00 -1.228252e-01 2.386092e+00
9.000000e+00 1.737690e+00 1.313925e+00 2.161456e+00
1.000000e+01 1.220121e+00 2.110727e-01 2.229169e+00
1.100000e+01 1.282046e+00 3.101935e-01 2.253898e+00
1.200000e+01 1.312009e+00 3.449375e-01 2.279080e+00
1.300000e+01 1.342364e+00 2.837755e-01 2.400952e+00
1.400000e+01 5.486244e-01 -2.695717e-01 1.366821e+00
1.500000e+01 1.911179e+00 1.448602e+00 2.373757e+00
1.600000e+01 1.063420e+00 3.354774e-01 1.791363e+00
1.700000e+01 1.824531e+00 1.454648e+00 2.194413e+00
1.800000e+01 8.170130e-01 2.712094e-03 1.631314e+00
1.900000e+01 6.751094e-01 -3.331722e-01 1.683391e+00
2.000000e+01 1.347406e+00 4.907226e-01 2.204089e+00
2.100000e+01 3.957470e-01 -2.880753e-01 1.079569e+00
2.200000e+01 2.709678e-01 -5.506077e-01 1.092543e+00
2.300000e+01 4.085949e-01 -2.884367e-01 1.105627e+00
2.400000e+01 2.800593e-01 -5.931520e-01 1.153271e+00
2.500000e+01 1.211691e+00 2.457585e-01 2.177624e+00
2.600000e+01 8.352445e-01 -1.833233e-01 1.853812e+00
2.700000e+01 1.299339e+00 3.600303e-01 2.238647e+00
2.800000e+01 1.335363e+00 5.643799e-01 2.106346e+00
2.900000e+01 1.321965e+00 3.171105e-01 2.326819e+00
3.000000e+01 5.070016e-01 -5.214970e-01 1.535500e+00
3.100000e+01 1.133248e+00 2.609012e-01 2.005595e+00
3.200000e+01 1.407115e+00 7.372980e-01 2.076932e+00
3.300000e+01 1.843946e+00 9.972478e-01 2.690644e+00
3.400000e+01 9.536385e-01 -1.431429e-01 2.050420e+00
3.500000e+01 8.655641e-01 -1.448587e-01 1.875987e+00
3.600000e+01 1.231291e+00 3.076151e-01 2.154967e+00
3.700000e+01 1.628161e+00 9.265570e-01 2.329766e+00
3.800000e+01 1.611952e+00 7.782275e-01 2.445677e+00
3.900000e+01 1.192393e+00 3.353315e-01 2.049454e+00
4.000000e+01 1.838450e+00 1.346348e+00 2.330552e+00
4.100000e+01 1.938101e+00 1.502644e+00 2.373558e+00
4.200000e+01 1.862455e+00 1.421018e+00 2.303892e+00
4.300000e+01 1.866719e+00 1.490400e+00 2.243038e+00
4.400000e+01 1.928479e+00 1.527548e+00 2.329410e+00
4.500000e+01 1.563540e+00 6.504432e-01 2.476636e+00
4.600000e+01 1.851312e+00 1.411408e+00 2.291215e+00
4.700000e+01 1.822867e+00 1.312128e+00 2.333606e+00
4.800000e+01 1.970219e+00 1.539404e+00 2.401035e+00
4.900000e+01 1.740774e+00 1.114557e+00 2.366990e+00
5.000000e+01 1.119550e+00 2.094860e-01 2.029614e+00
5.100000e+01 1.909757e+00 1.213646e+00 2.605869e+00
5.200000e+01 1.636413e+00 6.141709e-01 2.658654e+00
5.300000e+01 1.562532e+00 6.297545e-01 2.495310e+00
5.400000e+01 1.237930e+00 7.797285e-02 2.397887e+00
5.500000e+01 9.149722e-01 1.290235e-01 1.700921e+00
5.600000e+01 1.343059e+00 5.844408e-01 2.101677e+00
5.700000e+01 9.024085e-01 -6.854752e-02 1.873365e+00
5.800000e+01 1.784310e+00 1.231726e+00 2.336895e+00
5.900000e+01 1.955019e+00 1.612161e+00 2.297878e+00
6.000000e+01 1.584279e+00 7.099711e-01 2.458587e+00
6.100000e+01 1.657466e+00 9.102140e-01 2.404718e+00
6.200000e+01 1.567636e+00 6.767298e-01 2.458543e+00
6.300000e+01 1.882321e+00 1.445853e+00 2.318788e+00
6.400000e+01 1.351894e+00 2.690156e-01 2.434773e+00
6.500000e+01 1.644707e+00 8.866563e-01 2.402758e+00
6.600000e+01 1.713606e+00 1.073172e+00 2.354040e+00
6.700000e+01 1.646251e+00 7.871749e-01 2.505327e+00
6.800000e+01 1.532180e+00 7.253538e-01 2.339006e+00
6.900000e+01 1.287018e+00 3.084240e-01 2.265612e+00
7.000000e+01 1.566577e+00 6.058829e-01 2.527270e+00
7.100000e+01 1.227931e+00 2.327831e-01 2.223080e+00
7.200000e+01 1.004162e+00 -4.457716e-02 2.052902e+00
7.300000e+01 1.550436e+00 6.613180e-01 2.439555e+00
7.400000e+01 6.838260e-01 -6.015602e-01 1.969212e+00
7.500000e+01 1.506398e+00 5.466584e-01 2.466137e+00
7.600000e+01 1.801649e+00 9.004536e-01 2.702844e+00
7.700000e+01 1.744541e+00 7.625628e-01 2.726519e+00
7.800000e+01 1.765123e+00 8.814057e-01 2.648840e+00
7.900000e+01 1.744675e+00 8.640459e-01 2.625304e+00
8.000000e+01 1.704855e+00 7.013634e-01 2.708347e+00
8.100000e+01 1.768806e+00 8.352861e-01 2.702326e+00
8.200000e+01 1.759986e+00 8.782574e-01 2.641716e+00
8.300000e+01 1.755032e+00 8.759285e-01 2.634135e+00
8.400000e+01 1.801815e+00 9.260986e-01 2.677532e+00
8.500000e+01 1.617596e+00 6.326676e-01 2.602524e+00
8.600000e+01 1.606443e+00 6.065328e-01 2.606352e+00
8.700000e+01 1.618565e+00 6.369541e-01 2.600175e+00
8.800000e+01 1.197672e+00 1.276434e-01 2.267700e+00
8.900000e+01 1.256287e+00 3.965927e-02 2.472916e+00
9.000000e+01 1.671532e+00 6.373397e-01 2.705725e+00
9.100000e+01 1.039714e+00 2.796610e-01 1.799768e+00
9.200000e+01 1.530779e+00 7.248486e-01 2.336709e+00
9.300000e+01 1.432401e+00 5.135833e-01 2.351219e+00
9.400000e+01 1.314270e+00 4.130016e-01 2.215538e+00
9.500000e+01 1.317151e+00 4.134300e-01 2.220872e+00
9.600000e+01 1.384878e+00 4.742127e-01 2.295544e+00
9.700000e+01 1.244910e+00 3.192561e-01 2.170564e+00
9.800000e+01 1.296462e+00 5.746705e-01 2.018253e+00
9.900000e+01 1.377922e+00 4.415893e-01 2.314254e+00
1.000000e+02 1.454859e+00 5.117995e-01 2.397918e+00
1.010000e+02 1.374904e+00 4.594107e-01 2.290397e+00
1.020000e+02 1.497950e+00 5.381843e-01 2.457716e+00
1.030000e+02 1.437712e+00 5.017364e-01 2.373687e+00
1.040000e+02 1.238390e+00 4.176670e-01 2.059113e+00
1.050000e+02 1.046103e+00 2.737044e-01 1.818502e+00
1.060000e+02 1.280730e+00 9.028728e-01 1.658587e+00
1.070000e+02 9.319713e-01 1.536076e-01 1.710335e+00
1.080000e+02 9.161160e-01 -2.280399e-03 1.834512e+00
1.090000e+02 9.083091e-01 8.472142e-02 1.731897e+00
1.100000e+02 1.512524e+00 7.350732e-01 2.289976e+00
1.110000e+02 1.493987e+00 5.267974e-01 2.461177e+00
1.120000e+02 1.635846e+00 8.493347e-01 2.422358e+00
1.130000e+02 1.558587e+00 6.688547e-01 2.448318e+00
1.140000e+02 1.509761e+00 5.519287e-01 2.467593e+00
1.150000e+02 1.485036e+00 7.025666e-01 2.267506e+00
1.160000e+02 1.583835e+00 7.363312e-01 2.431338e+00
1.170000e+02 1.540424e+00 6.034365e-01 2.477411e+00
1.180000e+02 1.518208e+00 5.706523e-01 2.465764e+00
1.190000e+02 1.537173e+00 5.716024e-01 2.502743e+00
1.200000e+02 1.636602e+00 7.821383e-01 2.491065e+00
1.210000e+02 1.560716e+00 5.859880e-01 2.535444e+00
1.220000e+02 1.712461e+00 7.822591e-01 2.642663e+00
1.230000e+02 1.338443e+00 3.619354e-01 2.314950e+00
1.240000e+02 9.522188e-01 -6.891536e-02 1.973353e+00
1.250000e+02 7.465996e-01 -2.412791e-01 1.734478e+00
1.260000e+02 1.313537e+00 3.951120e-01 2.231962e+00
1.270000e+02 1.670829e+00 1.359263e+00 1.982395e+00
1.280000e+02 1.352650e+00 6.052820e-01 2.100018e+00
1.290000e+02 1.265656e+00 4.676557e-01 2.063657e+00
1.300000e+02 1.349663e+00 6.353019e-01 2.064024e+00
1.310000e+02 1.314175e+00 5.066124e-01 2.121738e+00
1.320000e+02 1.348109e+00 8.172317e-01 1.878987e+00
1.330000e+02 1.397144e+00 8.175982e-01 1.976690e+00
1.340000e+02 1.404672e+00 5.753585e-01 2.233986e+00
1.350000e+02 1.247475e+00 5.649918e-01 1.929959e+00
1.360000e+02 1.467244e+00 9.666310e-01 1.967857e+00
1.370000e+02 1.422685e+00 8.055897e-01 2.039781e+00
1.380000e+02 1.147768e+00 4.909265e-01 1.804609e+00
1.390000e+02 1.286909e+00 5.193418e-01 2.054476e+00
1.400000e+02 1.369639e+00 6.455227e-01 2.093756e+00
1.410000e+02 1.495478e+00 7.147997e-01 2.276156e+00
1.420000e+02 1.094160e+00 1.584557e-01 2.029864e+00
1.430000e+02 1.208761e+00 3.474289e-01 2.070094e+00
1.440000e+02 1.337264e+00 6.127859e-01 2.061742e+00
1.450000e+02 1.634880e+00 1.463833e+00 1.805926e+00
1.460000e+02 1.256675e+00 9.648310e-01 1.548520e+00
1.470000e+02 9.472109e-01 1.427693e-01 1.751653e+00
1.480000e+02 1.795226e+00 1.118641e+00 2.471812e+00
1.490000e+02 9.443645e-01 7.696404e-02 1.811765e+00
1.500000e+02 1.214104e+00 2.063835e-01 2.221825e+00
1.510000e+02 1.364266e+00 7.607611e-01 1.967771e+00
1.520000e+02 8.130088e-01 -1.960255e-02 1.645620e+00
1.530000e+02 9.523531e-01 5.673909e-02 1.847967e+00
1.540000e+02 1.399095e+00 4.665204e-01 2.331669e+00
1.550000e+02 1.482165e+00 7.302276e-01 2.234103e+00
1.560000e+02 9.166303e-01 1.443451e-01 1.688915e+00
1.570000e+02 1.393496e+00 4.028965e-01 2.384096e+00
1.580000e+02 7.641478e-01 -4.721182e-02 1.575507e+00
1.590000e+02 7.280854e-01 1.864586e-01 1.269712e+00
1.600000e+02 1.660458e+00 1.216665e+00 2.104250e+00
1.610000e+02 1.913575e+00 1.609916e+00 2.217234e+00
1.620000e+02 1.505391e+00 7.375632e-01 2.273220e+00
1.630000e+02 1.205414e+00 7.974147e-01 1.613414e+00
1.640000e+02 1.111638e+00 4.460008e-01 1.777276e+00
1.650000e+02 9.007685e-01 3.128141e-01 1.488723e+00
1.660000e+02 1.418070e+00 8.329164e-01 2.003224e+00
1.670000e+02 1.434981e+00 7.756017e-01 2.094360e+00
1.680000e+02 1.367925e+00 6.660701e-01 2.069780e+00
1.690000e+02 1.507929e+00 7.310965e-01 2.284762e+00
1.700000e+02 1.493045e+00 8.887834e-01 2.097307e+00
1.710000e+02 1.448620e+00 8.505453e-01 2.046695e+00
1.720000e+02 1.480847e+00 9.023371e-01 2.059356e+00
1.730000e+02 1.534985e+00 1.010331e+00 2.059639e+00
1.740000e+02 1.463672e+00 7.691645e-01 2.158180e+00
1.750000e+02 1.392545e+00 7.227604e-01 2.062330e+00
1.760000e+02 9.696008e-01 5.487524e-01 1.390449e+00
1.770000e+02 1.338045e+00 8.877861e-01 1.788304e+00
1.780000e+02 8.760207e-01 8.210709e-02 1.669934e+00
1.790000e+02 8.275587e-01 -5.860488e-02 1.713722e+00
1.800000e+02 1.139563e+00 5.001760e-01 1.778950e+00
1.810000e+02 1.480708e+00 9.756902e-01 1.985726e+00
1.820000e+02 1.184869e+00 9.321547e-01 1.437583e+00
1.830000e+02 1.144157e+00 5.041129e-01 1.784200e+00
1.840000e+02 1.490110e+00 8.793052e-01 2.100915e+00
1.850000e+02 1.483052e+00 8.526928e-01 2.113411e+00
1.860000e+02 1.401334e+00 8.892442e-01 1.913424e+00
1.870000e+02 1.299954e+00 8.385603e-01 1.761348e+00
1.880000e+02 1.461543e+00 8.660315e-01 2.057055e+00
1.890000e+02 1.431267e+00 8.573657e-01 2.005168e+00
1.900000e+02 1.349192e+00 5.388301e-01 2.159553e+00
1.910000e+02 1.434494e+00 8.702396e-01 1.998749e+00
1.920000e+02 1.438790e+00 9.303374e-01 1.947243e+00
1.930000e+02 1.347380e+00 8.617280e-01 1.833032e+00
1.940000e+02 1.242176e+00 6.590527e-01 1.825299e+00
1.950000e+02 1.110093e+00 3.890115e-01 1.831175e+00
1.960000e+02 6.591982e-01 -1.425926e-01 1.460989e+00
1.970000e+02 1.017080e+00 2.335389e-01 1.800621e+00
1.980000e+02 1.042938e+00 1.826711e-01 1.903205e+00
1.990000e+02 1.438946e+00 6.261680e-01 2.251724e+00
2.000000e+02 1.232092e+00 6.035369e-01 1.860648e+00
2.010000e+02 1.234506e+00 6.416903e-01 1.827321e+00
2.020000e+02 1.560843e+00 1.194396e+00 1.927289e+00
2.030000e+02 1.560695e+00 1.094479e+00 2.026910e+00
2.040000e+02 1.535549e+00 1.188557e+00 1.882540e+00
2.050000e+02 1.452238e+00 1.089072e+00 1.815403e+00
2.060000e+02 1.536162e+00 1.212579e+00 1.859745e+00
2.070000e+02 1.693608e+00 1.323342e+00 2.063874e+00
2.080000e+02 1.291252e+00 4.696419e-01 2.112861e+00
2.090000e+02 1.552189e+00 1.080382e+00 2.023995e+00
2.100000e+02 1.515460e+00 1.206736e+00 1.824184e+00
2.110000e+02 1.544320e+00 1.236195e+00 1.852444e+00
2.120000e+02 1.479817e+00 9.688401e-01 1.990795e+00
2.130000e+02 1.403189e+00 7.108880e-01 2.095490e+00
2.140000e+02 1.558638e+00 1.164227e+00 1.953048e+00
2.150000e+02 1.176336e+00 7.513188e-01 1.601354e+00
2.160000e+02 1.749312e+00 1.357174e+00 2.141449e+00
2.170000e+02 1.542189e+00 1.067067e+00 2.017312e+00
2.180000e+02 1.558014e+00 1.066713e+00 2.049315e+00
2.190000e+02 1.161093e+00 4.825104e-01 1.839676e+00
2.200000e+02 1.443253e+00 9.572028e-01 1.929303e+00
2.210000e+02 9.711566e-01 -3.132909e-02 1.973642e+00
2.220000e+02 5.843247e-01 -1.289711e-01 1.297620e+00
2.230000e+02 1.469618e+00 8.824223e-01 2.056815e+00
2.240000e+02 1.124194e+00 2.155265e-01 2.032861e+00
2.250000e+02 1.616708e+00 1.395631e+00 1.837785e+00
2.260000e+02 1.018371e+00 3.202740e-01 1.716468e+00
2.270000e+02 9.667977e-01 9.962329e-02 1.833972e+00
2.280000e+02 8.402652e-01 -1.166172e-01 1.797148e+00
2.290000e+02 1.358638e+00 8.920008e-01 1.825276e+00
2.300000e+02 1.506487e+00 9.857538e-01 2.027221e+00
2.310000e+02 1.450462e+00 8.958573e-01 2.005066e+00
2.320000e+02 8.240921e-01 -2.215193e-03 1.650399e+00
2.330000e+02 1.305107e+00 6.833652e-01 1.926848e+00
2.340000e+02 1.362282e+00 6.185595e-01 2.106005e+00
2.350000e+02 1.580798e+00 8.733557e-01 2.288241e+00
2.360000e+02 1.634768e+00 1.375391e+00 1.894146e+00
2.370000e+02 1.605645e+00 1.024435e+00 2.186856e+00
2.380000e+02 1.630713e+00 1.347377e+00 1.914048e+00
2.390000e+02 1.560495e+00 1.039806e+00 2.081183e+00
2.400000e+02 1.856936e+00 1.554418e+00 2.159454e+00
2.410000e+02 1.667101e+00 1.359999e+00 1.974204e+00
2.420000e+02 1.751724e+00 1.462094e+00 2.041354e+00
2.430000e+02 1.751220e+00 1.501278e+00 2.001161e+00
2.440000e+02 1.598655e+00 1.158234e+00 2.039076e+00
2.450000e+02 1.636974e+00 1.296978e+00 1.976970e+00
2.460000e+02 1.424625e+00 8.992371e-01 1.950012e+00
2.470000e+02 1.634624e+00 1.320919e+00 1.948329e+00
2.480000e+02 1.462352e+00 7.258920e-01 2.198812e+00
2.490000e+02 1.311941e+00 6.455977e-01 1.978284e+00
2.500000e+02 1.507433e+00 1.085943e+00 1.928923e+00
2.510000e+02 1.672096e+00 1.345042e+00 1.999151e+00
2.520000e+02 1.450996e+00 8.833932e-01 2.018599e+00
2.530000e+02 1.173695e+00 6.631307e-01 1.684259e+00
2.540000e+02 1.415254e+00 7.045712e-01 2.125937e+00
2.550000e+02 9.423213e-01 -5.317619e-02 1.937819e+00
2.560000e+02 1.550484e+00 9.675988e-01 2.133369e+00
2.570000e+02 1.590232e+00 1.057597e+00 2.122866e+00
2.580000e+02 1.615754e+00 1.139222e+00 2.092287e+00
2.590000e+02 1.573023e+00 8.773384e-01 2.268707e+00
2.600000e+02 1.257703e+00 4.308304e-01 2.084575e+00
2.610000e+02 1.665398e+00 9.980160e-01 2.332780e+00
2.620000e+02 1.593484e+00 9.290765e-01 2.257891e+00
2.630000e+02 1.521758e+00 9.117362e-01 2.131779e+00
2.640000e+02 1.585415e+00 1.063378e+00 2.107451e+00
2.650000e+02 1.459106e+00 7.429122e-01 2.175300e+00
2.660000e+02 1.259627e+00 5.430154e-01 1.976240e+00
2.670000e+02 1.221934e+00 3.624071e-01 2.081460e+00
2.680000e+02 1.242736e+00 4.873673e-01 1.998105e+00
2.690000e+02 1.340141e+00 6.128302e-01 2.067451e+00
2.700000e+02 1.822083e+00 1.420922e+00 2.223243e+00
2.710000e+02 1.561843e+00 1.055116e+00 2.068571e+00
2.720000e+02 1.139012e+00 2.714774e-01 2.006546e+00
2.730000e+02 1.172766e+00 3.447102e-01 2.000823e+00
2.740000e+02 1.097219e+00 7.419080e-02 2.120248e+00
2.750000e+02 1.575731e+00 1.035683e+00 2.115778e+00
2.760000e+02 1.071436e+00 -2.310628e-03 2.145182e+00
2.770000e+02 1.229996e+00 3.829830e-01 2.077009e+00
2.780000e+02 1.267565e+00 3.781703e-01 2.156959e+00
2.790000e+02 1.054611e+00 -2.428613e-03 2.111651e+00
2.800000e+02 1.331992e+00 5.159138e-01 2.148070e+00
2.810000e+02 1.213751e+00 3.549327e-01 2.072568e+00
2.820000e+02 1.057183e+00 -4.407116e-04 2.114806e+00
2.830000e+02 1.117163e+00 1.309396e-01 2.103387e+00


==> L4DC_final/sac-cbf_xdot.txt <==
t x c1 c2
0.000000e+00 -1.235040e-01 -8.862671e-01 6.392590e-01
1.000000e+00 -3.494399e-01 -7.582750e-01 5.939513e-02
2.000000e+00 1.558064e-01 -2.154407e-01 5.270536e-01
3.000000e+00 2.817841e-01 -1.493400e+00 2.056968e+00
4.000000e+00 -5.855959e-03 -1.732876e-01 1.615757e-01
5.000000e+00 -3.010197e-01 -9.395255e-01 3.374861e-01
6.000000e+00 8.376808e-01 -4.946858e-01 2.170047e+00
7.000000e+00 -2.217200e-01 -6.597710e-01 2.163309e-01
8.000000e+00 4.061950e-02 -4.061950e-02 1.218585e-01
9.000000e+00 -2.013571e-01 -1.210035e+00 8.073206e-01
1.000000e+01 1.591033e-01 -6.776664e-01 9.958731e-01
1.100000e+01 1.098168e-01 -1.598004e-01 3.794340e-01
1.200000e+01 -4.882573e-01 -9.614345e-01 -1.508016e-02
1.300000e+01 -2.986942e-02 -7.816165e-02 1.842281e-02
1.400000e+01 -4.571454e-01 -9.213778e-01 7.087030e-03
1.500000e+01 2.641539e-01 -4.480463e-01 9.763541e-01
1.600000e+01 -3.556380e-01 -2.400026e+00 1.688750e+00
1.700000e+01 6.647006e-01 -1.138032e+00 2.467433e+00
1.800000e+01 1.017410e+00 -7.621138e-01 2.796934e+00
1.900000e+01 8.149368e-02 -4.709765e-01 6.339639e-01
2.000000e+01 8.432981e-01 -5.961645e-01 2.282761e+00
2.100000e+01 -1.409865e-01 -2.212115e+00 1.930142e+00
2.200000e+01 -3.484588e-01 -1.408922e+00 7.120046e-01
2.300000e+01 -9.258071e-01 -2.247148e+00 3.955341e-01
2.400000e+01 -3.438286e-01 -1.170106e+00 4.824489e-01
2.500000e+01 -1.022056e+00 -2.251832e+00 2.077204e-01
2.600000e+01 -9.873724e-01 -1.897719e+00 -7.702600e-02
2.700000e+01 -5.102536e-01 -1.772270e+00 7.517630e-01
2.800000e+01 -3.241538e-01 -2.131229e+00 1.482921e+00
2.900000e+01 -2.850081e-01 -1.012276e+00 4.422594e-01
3.000000e+01 -6.447738e-01 -1.910018e+00 6.204709e-01
3.100000e+01 -1.101068e+00 -2.263415e+00 6.127922e-02
3.200000e+01 1.193961e+00 -1.948338e+00 4.336260e+00
3.300000e+01 2.498371e-02 -7.819559e-01 8.319233e-01
3.400000e+01 -5.858183e-01 -3.436648e+00 2.265011e+00
3.500000e+01 5.387992e-01 -1.007397e+00 2.084995e+00
3.600000e+01 2.027242e-01 -2.215416e-01 6.269899e-01
3.700000e+01 1.336967e-01 -2.876411e+00 3.143804e+00
3.800000e+01 -4.133076e-01 -1.360730e+00 5.341152e-01
3.900000e+01 8.504482e-01 -4.009532e-01 2.101850e+00
4.000000e+01 -4.406203e-01 -1.233030e+00 3.517896e-01
4.100000e+01 -1.771639e-01 -4.922797e-01 1.379518e-01
4.200000e+01 -3.620006e-01 -1.114933e+00 3.909318e-01
4.300000e+01 -2.277279e-01 -7.577738e-01 3.023181e-01
4.400000e+01 -1.597642e-01 -3.889934e-01 6.946506e-02
4.500000e+01 -1.078588e+00 -3.157500e+00 1.000324e+00
4.600000e+01 -3.692854e-01 -1.152788e+00 4.142173e-01
4.700000e+01 -4.470417e-01 -1.394556e+00 5.004722e-01
4.800000e+01 -1.396397e-01 -3.892190e-01 1.099396e-01
4.900000e+01 -6.629423e-01 -2.025773e+00 6.998886e-01
5.000000e+01 -2.635133e-01 -2.513809e+00 1.986783e+00
5.100000e+01 -1.341176e-01 -5.309212e-01 2.626861e-01
5.200000e+01 4.864092e-01 8.884637e-02 8.839721e-01
5.300000e+01 -1.095273e-01 -1.209125e+00 9.900700e-01
5.400000e+01 2.380439e-01 -4.554154e-01 9.315032e-01
5.500000e+01 3.332700e-01 -1.172890e+00 1.839430e+00
5.600000e+01 -3.716401e-01 -1.190152e+00 4.468716e-01
5.700000e+01 -4.820969e-01 -2.106792e+00 1.142599e+00
5.800000e+01 -5.148328e-01 -1.352162e+00 3.224961e-01
5.900000e+01 -2.479840e-01 -9.637693e-01 4.678014e-01
6.000000e+01 -2.804379e-01 -1.085243e+00 5.243675e-01
6.100000e+01 1.516832e-01 -1.162189e+00 1.465556e+00
6.200000e+01 -3.037448e-01 -1.113498e+00 5.060087e-01
6.300000e+01 -1.408163e-01 -8.361650e-01 5.545325e-01
6.400000e+01 6.130713e-01 -1.249101e-01 1.351053e+00
6.500000e+01 1.386163e-01 -1.158456e+00 1.435688e+00
6.600000e+01 -2.422847e-01 -1.126444e+00 6.418751e-01
6.700000e+01 -1.899704e-01 -7.651651e-01 3.852244e-01
6.800000e+01 9.384795e-01 2.748960e-01 1.602063e+00
6.900000e+01 1.243657e-01 -5.121571e-01 7.608886e-01
7.000000e+01 2.913853e-01 -2.529534e-01 8.357240e-01
7.100000e+01 -1.115543e-01 -7.745304e-01 5.514218e-01
7.200000e+01 -4.601743e-01 -1.525764e+00 6.054150e-01
7.300000e+01 4.605598e-01 1.298799e-01 7.912397e-01
7.400000e+01 2.021823e-01 -5.071591e-02 4.550806e-01
7.500000e+01 5.617622e-01 -7.822007e-01 1.905725e+00
7.600000e+01 5.780385e-01 1.635460e-02 1.139722e+00
7.700000e+01 5.232719e-01 7.560890e-02 9.709349e-01
7.800000e+01 5.727345e-01 -6.548207e-02 1.210951e+00
7.900000e+01 7.797380e-01 6.292041e-02 1.496556e+00
8.000000e+01 3.772919e-01 -9.575052e-02 8.503343e-01
8.100000e+01 5.108801e-01 -6.527321e-02 1.087033e+00
8.200000e+01 3.101299e-01 -3.395389e-01 9.597987e-01
8.300000e+01 4.419052e-01 -2.229620e-01 1.106772e+00
8.400000e+01 3.409507e-01 -7.860916e-02 7.605106e-01
8.500000e+01 2.859951e-01 -2.083394e-01 7.803296e-01
8.600000e+01 1.253126e-01 -1.368512e-01 3.874764e-01
8.700000e+01 -2.966312e-01 -6.114737e-01 1.821117e-02
8.800000e+01 6.312573e-01 -4.097969e-01 1.672311e+00
8.900000e+01 5.333778e-01 -1.762291e-01 1.242985e+00
9.000000e+01 4.297421e-02 -2.777350e-02 1.137219e-01
9.100000e+01 -1.047300e-01 -1.459118e+00 1.249658e+00
9.200000e+01 8.133113e-01 -5.154420e-01 2.142065e+00
9.300000e+01 9.275779e-01 -5.857562e-01 2.440912e+00
9.400000e+01 2.199305e-01 -1.182019e+00 1.621880e+00
9.500000e+01 -2.676328e-02 -7.577571e-01 7.042305e-01
9.600000e+01 -6.065008e-01 -1.787573e+00 5.745710e-01
9.700000e+01 -1.559261e-01 -1.134390e+00 8.225382e-01
9.800000e+01 -6.250519e-01 -1.831516e+00 5.814117e-01
9.900000e+01 6.562070e-01 -4.084287e-01 1.720843e+00
1.000000e+02 5.560410e-01 -8.448430e-01 1.956925e+00
1.010000e+02 -5.870795e-01 -1.715080e+00 5.409215e-01
1.020000e+02 -2.129185e-01 -1.250008e+00 8.241712e-01
1.030000e+02 5.282899e-01 -4.087073e-01 1.465287e+00
1.040000e+02 -2.118462e-01 -9.868002e-01 5.631078e-01
1.050000e+02 -1.957499e-01 -1.294694e+00 9.031946e-01
1.060000e+02 -5.751839e-01 -1.381296e+00 2.309284e-01
1.070000e+02 -4.434149e-01 -1.459024e+00 5.721944e-01
1.080000e+02 3.898786e-03 -1.113360e+00 1.121158e+00
1.090000e+02 -1.016410e+00 -2.019383e+00 -1.343740e-02
1.100000e+02 3.933721e-01 -2.931234e-01 1.079868e+00
1.110000e+02 8.533061e-02 -1.037484e+00 1.208145e+00
1.120000e+02 -4.453315e-01 -1.679454e+00 7.887913e-01
1.130000e+02 -6.826760e-01 -1.815768e+00 4.504158e-01
1.140000e+02 -2.279840e-01 -9.037477e-01 4.477797e-01
1.150000e+02 -9.195397e-04 -1.706919e+00 1.705080e+00
1.160000e+02 2.904378e-01 -8.230040e-01 1.403880e+00
1.170000e+02 -5.635481e-01 -2.027768e+00 9.006722e-01
1.180000e+02 4.356969e-01 -8.498210e-01 1.721215e+00
1.190000e+02 -1.430936e-01 -7.943427e-01 5.081556e-01
1.200000e+02 1.962379e-01 -7.049949e-01 1.097471e+00
1.210000e+02 -2.529097e-01 -1.275989e+00 7.701700e-01
1.220000e+02 2.296012e-01 -3.812791e-01 8.404815e-01
1.230000e+02 -1.668014e-01 -1.347150e+00 1.013548e+00
1.240000e+02 -2.918532e-01 -1.282397e+00 6.986905e-01
1.250000e+02 2.390356e-01 -2.493175e-01 7.273887e-01
1.260000e+02 2.675153e-01 -7.935983e-01 1.328629e+00
1.270000e+02 5.229998e-01 -7.565708e-01 1.802570e+00
1.280000e+02 6.012579e-02 -1.282514e+00 1.402766e+00
1.290000e+02 -7.360269e-01 -1.148072e+00 -3.239816e-01
1.300000e+02 4.431604e-01 -7.495163e-01 1.635837e+00
1.310000e+02 1.686687e-01 -4.829962e-01 8.203336e-01
1.320000e+02 -4.637143e-01 -8.092714e-01 -1.181572e-01
1.330000e+02 4.459416e-02 -9.458530e-01 1.035041e+00
1.340000e+02 -2.915727e-02 -5.861783e-01 5.278638e-01
1.350000e+02 1.875097e-01 -6.910728e-01 1.066092e+00
1.360000e+02 -6.951153e-01 -1.208351e+00 -1.818798e-01
1.370000e+02 -2.555643e-01 -6.802459e-01 1.691173e-01
1.380000e+02 1.971976e-01 -4.215088e-01 8.159040e-01
1.390000e+02 -4.266591e-01 -1.008217e+00 1.548984e-01
1.400000e+02 1.039250e+00 -8.929715e-01 2.971471e+00
1.410000e+02 1.980829e-01 -2.205411e-02 4.182199e-01
1.420000e+02 -3.113006e-01 -6.374351e-01 1.483403e-02
1.430000e+02 -1.881107e-01 -1.517072e+00 1.140850e+00
1.440000e+02 -6.420879e-02 -8.619815e-01 7.335639e-01
1.450000e+02 -4.814213e-01 -9.269691e-01 -3.587348e-02
1.460000e+02 1.564660e-01 -1.396683e+00 1.709615e+00
1.470000e+02 -6.818802e-01 -1.997466e+00 6.337058e-01
1.480000e+02 -2.378159e-02 -1.411402e+00 1.363839e+00
1.490000e+02 -9.124415e-01 -2.519411e+00 6.945280e-01
1.500000e+02 -4.189450e-01 -1.921560e+00 1.083670e+00
1.510000e+02 2.687943e-02 -1.586606e+00 1.640364e+00
1.520000e+02 -3.052578e-01 -1.854942e+00 1.244426e+00
1.530000e+02 -6.416130e-01 -2.232853e+00 9.496275e-01
1.540000e+02 -1.146274e-01 -1.554492e+00 1.325237e+00
1.550000e+02 3.908126e-02 -1.719188e+00 1.797351e+00
1.560000e+02 1.368961e-01 -1.466963e+00 1.740755e+00
1.570000e+02 -2.518124e-01 -1.484611e+00 9.809861e-01
1.580000e+02 2.767428e-02 -1.799302e+00 1.854650e+00
1.590000e+02 -4.024201e-01 -1.599174e+00 7.943338e-01
1.600000e+02 -1.864129e-02 -7.359133e-01 6.986307e-01
1.610000e+02 1.751839e-01 -7.902525e-01 1.140620e+00
1.620000e+02 -4.713039e-01 -6.989799e-01 -2.436279e-01
1.630000e+02 -2.842131e-02 -6.600721e-01 6.032295e-01
1.640000e+02 -5.983675e-03 -1.185099e+00 1.173132e+00
1.650000e+02 6.313496e-02 -3.801977e-01 5.064677e-01
1.660000e+02 -2.157266e-01 -6.742889e-01 2.428357e-01
1.670000e+02 -2.120686e-01 -5.349584e-01 1.108212e-01
1.680000e+02 -3.932158e-02 -5.431578e-01 4.645146e-01
1.690000e+02 1.151377e-01 -3.805175e-01 6.107929e-01
1.700000e+02 -3.295412e-02 -4.088120e-01 3.429038e-01
1.710000e+02 7.953833e-02 -4.971298e-01 6.562065e-01
1.720000e+02 -1.584647e-01 -6.194687e-01 3.025393e-01
1.730000e+02 -2.342808e-01 -5.943620e-01 1.258005e-01
1.740000e+02 -2.347076e-02 -2.464711e-01 1.995295e-01
1.750000e+02 -3.700565e-01 -9.434991e-01 2.033861e-01
1.760000e+02 -7.143176e-01 -1.785228e+00 3.565930e-01
1.770000e+02 2.732989e-01 -1.356699e+00 1.903297e+00
1.780000e+02 -2.237381e-01 -5.780135e-01 1.305372e-01
1.790000e+02 1.651839e-01 -3.936134e-01 7.239812e-01
1.800000e+02 -6.439310e-01 -1.552013e+00 2.641514e-01
1.810000e+02 1.609261e-02 -4.922361e-01 5.244213e-01
1.820000e+02 -4.620579e-01 -1.212389e+00 2.882729e-01
1.830000e+02 2.277609e-01 -7.185205e-01 1.174042e+00
1.840000e+02 8.196199e-03 -4.658577e-01 4.822501e-01
1.850000e+02 1.015277e-01 -5.299715e-01 7.330270e-01
1.860000e+02 6.677530e-01 -1.027249e+00 2.362754e+00
1.870000e+02 -3.764308e-01 -1.003004e+00 2.501426e-01
1.880000e+02 -3.335027e-01 -8.711364e-01 2.041310e-01
1.890000e+02 6.739313e-01 -1.025680e+00 2.373542e+00
1.900000e+02 1.586818e-01 -1.684562e+00 2.001925e+00
1.910000e+02 5.099970e-01 -1.135124e+00 2.155119e+00
1.920000e+02 4.553486e-01 -1.325912e+00 2.236610e+00
1.930000e+02 5.237003e-01 -1.261608e+00 2.309008e+00
1.940000e+02 -3.775964e-01 -8.523981e-01 9.720522e-02
1.950000e+02 4.856123e-01 -4.341574e-01 1.405382e+00
1.960000e+02 4.367455e-02 -6.939204e-01 7.812696e-01
1.970000e+02 -1.189283e-01 -6.789053e-01 4.410487e-01
1.980000e+02 -1.487626e-01 -5.335797e-01 2.360545e-01
1.990000e+02 3.916544e-01 -3.130893e-01 1.096398e+00
2.000000e+02 -4.968062e-01 -1.266295e+00 2.726825e-01
2.010000e+02 3.654619e-01 -9.214976e-01 1.652421e+00
2.020000e+02 -4.851998e-01 -8.110916e-01 -1.593081e-01
2.030000e+02 -4.177310e-01 -8.783453e-01 4.288327e-02
2.040000e+02 -5.680635e-01 -1.046474e+00 -8.965265e-02
2.050000e+02 -5.793175e-01 -1.077231e+00 -8.140401e-02
2.060000e+02 -5.547588e-01 -9.134205e-01 -1.960970e-01
2.070000e+02 -1.728285e-01 -2.674356e-01 -7.822143e-02
2.080000e+02 -3.510820e-01 -6.093888e-01 -9.277524e-02
2.090000e+02 -4.577919e-01 -9.205192e-01 4.935495e-03
2.100000e+02 -5.168494e-01 -9.408507e-01 -9.284820e-02
2.110000e+02 -4.921446e-01 -8.218888e-01 -1.624005e-01
2.120000e+02 -1.704545e-01 -7.293508e-01 3.884418e-01
2.130000e+02 -6.934640e-02 -4.035378e-01 2.648450e-01
2.140000e+02 -6.488405e-02 -3.505810e-01 2.208129e-01
2.150000e+02 -4.140617e-01 -9.890647e-01 1.609413e-01
2.160000e+02 -1.245098e-02 -1.092248e+00 1.067346e+00
2.170000e+02 5.669889e-01 -7.695062e-01 1.903484e+00
2.180000e+02 2.946843e-01 -1.436506e-02 6.037337e-01
2.190000e+02 1.058587e-01 -5.287022e-01 7.404197e-01
2.200000e+02 -2.952214e-01 -1.234442e+00 6.439991e-01
2.210000e+02 -7.566162e-02 -6.138976e-01 4.625743e-01
2.220000e+02 -7.273697e-01 -1.571910e+00 1.171703e-01
2.230000e+02 -1.526912e-01 -8.101355e-01 5.047531e-01
2.240000e+02 -1.396653e-01 -7.286475e-01 4.493168e-01
2.250000e+02 -4.346820e-01 -1.252319e+00 3.829553e-01
2.260000e+02 -4.488346e-01 -1.187804e+00 2.901345e-01
2.270000e+02 3.567941e-01 -4.189556e-01 1.132544e+00
2.280000e+02 9.973141e-02 -3.129047e-01 5.123675e-01
2.290000e+02 1.960277e-01 -7.000748e-01 1.092130e+00
2.300000e+02 2.196044e-01 -4.474491e-02 4.839537e-01
2.310000e+02 -4.312765e-01 -8.974887e-01 3.493559e-02
2.320000e+02 3.155561e-01 -1.690892e-01 8.002014e-01
2.330000e+02 7.110784e-02 -8.705093e-01 1.012725e+00
2.340000e+02 5.974807e-02 -1.837656e-01 3.032618e-01
2.350000e+02 7.207544e-02 -1.631226e-01 3.072735e-01
2.360000e+02 2.702027e-01 -5.572817e-01 1.097687e+00
2.370000e+02 1.343690e-02 -2.208834e-01 2.477572e-01
2.380000e+02 1.431349e-01 -5.350721e-01 8.213419e-01
2.390000e+02 3.376243e-02 -2.563258e-01 3.238507e-01
2.400000e+02 1.118167e-01 -8.410786e-02 3.077412e-01
2.410000e+02 3.070918e-01 -4.782148e-01 1.092398e+00
2.420000e+02 -2.035947e-01 -4.875293e-01 8.033991e-02
2.430000e+02 -1.256693e-01 -4.367651e-01 1.854264e-01
2.440000e+02 2.259795e-01 -3.850742e-01 8.370332e-01
2.450000e+02 -4.158533e-02 -2.766760e-01 1.935054e-01
2.460000e+02 5.486524e-01 -3.490120e-01 1.446317e+00
2.470000e+02 3.886197e-01 -2.975218e-01 1.074761e+00
2.480000e+02 3.105571e-01 -1.039510e-01 7.250651e-01
2.490000e+02 -4.950324e-01 -9.986037e-01 8.538841e-03
2.500000e+02 -3.620189e-01 -8.618446e-01 1.378068e-01
2.510000e+02 1.746213e-01 -2.884099e-01 6.376526e-01
2.520000e+02 5.491435e-01 -7.109598e-01 1.809247e+00
2.530000e+02 2.370212e-01 -4.109694e-01 8.850118e-01
2.540000e+02 -9.496918e-02 -9.987401e-01 8.088017e-01
2.550000e+02 8.911404e-02 -2.510657e-01 4.292937e-01
2.560000e+02 6.282332e-02 -4.912799e-01 6.169266e-01
2.570000e+02 8.931323e-01 -2.089579e-01 1.995222e+00
2.580000e+02 1.046836e-01 -7.034859e-01 9.128530e-01
2.590000e+02 3.681612e-02 -4.257537e-01 4.993860e-01
2.600000e+02 7.629324e-01 -6.237722e-01 2.149637e+00
2.610000e+02 1.067046e+00 -2.688308e-01 2.402923e+00
2.620000e+02 7.126775e-01 -3.435040e-01 1.768859e+00
2.630000e+02 2.233050e-01 -1.919818e-01 6.385918e-01
2.640000e+02 8.426125e-01 5.753823e-02 1.627687e+00
2.650000e+02 2.581614e-01 -1.188513e-01 6.351742e-01
2.660000e+02 -1.562081e-01 -3.771452e-01 6.472892e-02
2.670000e+02 9.426036e-01 3.293825e-02 1.852269e+00
2.680000e+02 8.692317e-02 -6.276351e-01 8.014815e-01
2.690000e+02 3.520511e-01 -3.399120e-01 1.044014e+00
2.700000e+02 1.802585e-01 -1.638581e-01 5.243751e-01
2.710000e+02 -6.246905e-03 -1.137405e-01 1.012467e-01
2.720000e+02 -1.609691e-01 -4.897995e-01 1.678612e-01
2.730000e+02 2.712483e-02 -5.001613e-01 5.544110e-01
2.740000e+02 1.685262e-01 -6.208736e-01 9.579260e-01
2.750000e+02 3.533534e-01 -2.878999e-01 9.946067e-01
2.760000e+02 -1.414180e-01 -4.611198e-01 1.782837e-01
2.770000e+02 -7.658918e-01 -1.891377e+00 3.595938e-01
2.780000e+02 3.195774e-01 -3.197806e-01 9.589354e-01
2.790000e+02 -1.947899e-01 -4.737239e-01 8.414397e-02
2.800000e+02 3.102658e-01 -7.287146e-01 1.349246e+00
2.810000e+02 4.660706e-01 -6.038716e-01 1.536013e+00
2.820000e+02 -1.909396e-01 -4.734117e-01 9.153256e-02
2.830000e+02 1.209901e-01 -2.772305e-01 5.192106e-01


==> L4DC_final/sac-racbf-noreset.txt <==
t x c1 c2
0.000000e+00 1.523513e+01 5.193129e+00 2.527713e+01
1.000000e+00 5.947943e+01 1.212801e+01 1.068308e+02
2.000000e+00 3.835239e+01 5.416095e+00 7.128869e+01
3.000000e+00 5.232201e+01 1.396776e+01 9.067626e+01
4.000000e+00 1.984677e+01 1.176158e+01 2.793196e+01
5.000000e+00 1.380621e+01 5.476019e+00 2.213639e+01
6.000000e+00 1.150313e+01 2.442206e+00 2.056406e+01
7.000000e+00 2.873689e+01 1.833290e+01 3.914087e+01
8.000000e+00 3.091111e+01 1.138930e+01 5.043293e+01
9.000000e+00 3.139115e+01 2.125029e+01 4.153201e+01
1.000000e+01 4.219041e+01 2.954879e+01 5.483203e+01
1.100000e+01 3.478647e+01 2.589665e+01 4.367629e+01
1.200000e+01 2.996634e+01 2.366126e+01 3.627143e+01
1.300000e+01 3.459123e+01 2.308812e+01 4.609435e+01
1.400000e+01 2.987000e+01 2.704244e+01 3.269756e+01
1.500000e+01 3.014204e+01 1.708314e+01 4.320094e+01
1.600000e+01 3.952696e+01 3.217730e+01 4.687662e+01
1.700000e+01 1.908784e+01 1.113091e+01 2.704477e+01
1.800000e+01 6.085593e+01 3.817768e+01 8.353419e+01
1.900000e+01 1.618730e+02 5.453538e+01 2.692106e+02
2.000000e+01 1.709542e+02 6.362591e+01 2.782826e+02
2.100000e+01 2.512167e+02 2.127742e+02 2.896592e+02
2.200000e+01 2.839856e+02 2.477284e+02 3.202429e+02
2.300000e+01 3.771362e+02 2.854835e+02 4.687888e+02
2.400000e+01 4.536815e+02 4.162874e+02 4.910756e+02
2.500000e+01 4.358240e+02 3.429841e+02 5.286638e+02
2.600000e+01 4.858567e+02 3.804495e+02 5.912638e+02
2.700000e+01 4.884194e+02 4.115443e+02 5.652945e+02
2.800000e+01 4.755401e+02 3.764263e+02 5.746540e+02
2.900000e+01 5.037199e+02 4.532926e+02 5.541472e+02
3.000000e+01 5.008865e+02 4.455441e+02 5.562289e+02
3.100000e+01 4.880346e+02 4.104677e+02 5.656014e+02
3.200000e+01 5.040655e+02 4.542137e+02 5.539172e+02
3.300000e+01 5.027195e+02 4.505518e+02 5.548872e+02
3.400000e+01 5.018366e+02 4.482549e+02 5.554183e+02
3.500000e+01 5.023059e+02 4.494375e+02 5.551742e+02
3.600000e+01 5.024347e+02 4.414055e+02 5.634639e+02
3.700000e+01 5.351753e+02 5.333946e+02 5.369561e+02
3.800000e+01 5.340516e+02 5.297696e+02 5.383335e+02
3.900000e+01 4.757774e+02 3.547123e+02 5.968424e+02
4.000000e+01 4.676696e+02 3.611114e+02 5.742278e+02
4.100000e+01 3.423185e+02 2.303572e+02 4.542799e+02
4.200000e+01 3.050497e+02 2.425451e+02 3.675542e+02
4.300000e+01 3.060042e+02 2.392406e+02 3.727677e+02
4.400000e+01 3.214403e+02 2.634563e+02 3.794243e+02
4.500000e+01 3.029164e+02 2.373078e+02 3.685251e+02
4.600000e+01 3.108893e+02 2.502263e+02 3.715523e+02
4.700000e+01 3.143240e+02 2.533659e+02 3.752821e+02
4.800000e+01 3.158187e+02 2.560956e+02 3.755418e+02
4.900000e+01 3.159596e+02 2.564765e+02 3.754426e+02
5.000000e+01 3.515806e+02 2.923777e+02 4.107835e+02
5.100000e+01 3.148350e+02 2.542065e+02 3.754634e+02
5.200000e+01 3.146641e+02 2.539663e+02 3.753618e+02
5.300000e+01 3.147544e+02 2.542691e+02 3.752397e+02
5.400000e+01 3.266107e+02 2.648681e+02 3.883534e+02
5.500000e+01 3.989644e+02 3.289819e+02 4.689468e+02
5.600000e+01 3.313202e+02 2.698744e+02 3.927659e+02
5.700000e+01 3.987389e+02 2.854572e+02 5.120206e+02
5.800000e+01 3.398565e+02 2.481441e+02 4.315688e+02
5.900000e+01 4.391281e+02 3.309832e+02 5.472731e+02
6.000000e+01 3.455584e+02 2.240704e+02 4.670464e+02
6.100000e+01 4.345856e+02 2.931085e+02 5.760627e+02
6.200000e+01 3.657480e+02 2.373456e+02 4.941505e+02
6.300000e+01 3.587232e+02 2.265640e+02 4.908825e+02
6.400000e+01 3.697855e+02 2.437032e+02 4.958678e+02
6.500000e+01 3.596856e+02 2.282454e+02 4.911258e+02
6.600000e+01 3.606279e+02 2.298671e+02 4.913886e+02
6.700000e+01 3.717094e+02 2.465244e+02 4.968944e+02
6.800000e+01 3.605189e+02 2.296576e+02 4.913801e+02
6.900000e+01 3.602525e+02 2.292622e+02 4.912427e+02
7.000000e+01 3.581351e+02 2.258289e+02 4.904413e+02
7.100000e+01 3.695042e+02 2.431300e+02 4.958783e+02
7.200000e+01 3.601982e+02 2.265629e+02 4.938334e+02
7.300000e+01 4.026848e+02 2.955043e+02 5.098653e+02
7.400000e+01 4.598950e+02 3.644423e+02 5.553476e+02
7.500000e+01 4.534114e+02 3.636868e+02 5.431359e+02
7.600000e+01 5.146857e+02 4.495439e+02 5.798274e+02
7.700000e+01 4.760820e+02 4.183754e+02 5.337885e+02
7.800000e+01 5.226307e+02 4.727233e+02 5.725382e+02
7.900000e+01 5.083053e+02 4.619934e+02 5.546172e+02
8.000000e+01 5.201805e+02 4.669867e+02 5.733743e+02
8.100000e+01 5.175693e+02 4.649094e+02 5.702292e+02
8.200000e+01 5.322492e+02 4.858292e+02 5.786691e+02
8.300000e+01 5.211361e+02 4.699340e+02 5.723382e+02
8.400000e+01 5.178299e+02 4.659829e+02 5.696768e+02
8.500000e+01 5.184094e+02 4.679801e+02 5.688388e+02
8.600000e+01 5.184294e+02 4.673165e+02 5.695422e+02
8.700000e+01 5.167006e+02 4.663366e+02 5.670645e+02
8.800000e+01 5.175740e+02 4.665701e+02 5.685779e+02
8.900000e+01 5.188211e+02 4.668710e+02 5.707711e+02
9.000000e+01 5.052906e+02 4.644433e+02 5.461379e+02
9.100000e+01 5.134574e+02 4.654997e+02 5.614150e+02
9.200000e+01 5.028142e+02 4.748595e+02 5.307690e+02
9.300000e+01 4.843139e+02 4.559821e+02 5.126457e+02
9.400000e+01 4.779072e+02 4.533400e+02 5.024744e+02
9.500000e+01 4.820845e+02 4.551293e+02 5.090397e+02
9.600000e+01 4.809813e+02 4.582361e+02 5.037265e+02
9.700000e+01 4.938170e+02 4.722004e+02 5.154336e+02
9.800000e+01 4.904140e+02 4.679382e+02 5.128898e+02
9.900000e+01 4.951593e+02 4.743457e+02 5.159728e+02
1.000000e+02 4.986778e+02 4.764910e+02 5.208647e+02
1.010000e+02 4.982128e+02 4.777741e+02 5.186516e+02
1.020000e+02 4.980595e+02 4.763613e+02 5.197578e+02
1.030000e+02 4.966517e+02 4.746098e+02 5.186936e+02
1.040000e+02 4.980232e+02 4.760629e+02 5.199836e+02
1.050000e+02 4.966635e+02 4.745127e+02 5.188143e+02
1.060000e+02 4.981835e+02 4.768572e+02 5.195098e+02
1.070000e+02 4.974970e+02 4.753724e+02 5.196217e+02
1.080000e+02 4.966447e+02 4.805052e+02 5.127842e+02
1.090000e+02 4.955225e+02 4.754466e+02 5.155985e+02
1.100000e+02 4.912217e+02 4.663686e+02 5.160749e+02
1.110000e+02 4.930794e+02 4.716932e+02 5.144656e+02
1.120000e+02 5.040055e+02 4.772762e+02 5.307348e+02
1.130000e+02 4.943324e+02 4.728887e+02 5.157761e+02
1.140000e+02 5.003622e+02 4.739792e+02 5.267452e+02
1.150000e+02 4.802331e+02 4.674132e+02 4.930530e+02
1.160000e+02 4.986476e+02 4.749596e+02 5.223356e+02
1.170000e+02 4.981934e+02 4.770037e+02 5.193831e+02
1.180000e+02 4.956254e+02 4.766362e+02 5.146146e+02
1.190000e+02 4.967491e+02 4.767048e+02 5.167934e+02
1.200000e+02 4.967300e+02 4.766179e+02 5.168420e+02
1.210000e+02 4.973354e+02 4.769293e+02 5.177414e+02
1.220000e+02 4.967203e+02 4.765277e+02 5.169130e+02
1.230000e+02 4.980836e+02 4.772016e+02 5.189656e+02
1.240000e+02 4.965379e+02 4.765902e+02 5.164857e+02
1.250000e+02 4.980916e+02 4.768482e+02 5.193351e+02
1.260000e+02 4.916133e+02 4.620500e+02 5.211766e+02
1.270000e+02 5.048821e+02 4.770643e+02 5.326999e+02
1.280000e+02 4.977123e+02 4.793662e+02 5.160583e+02
1.290000e+02 5.436337e+02 4.801037e+02 6.071637e+02
1.300000e+02 5.596357e+02 4.848563e+02 6.344152e+02
1.310000e+02 5.771977e+02 5.038200e+02 6.505755e+02
1.320000e+02 5.744254e+02 4.861687e+02 6.626822e+02
1.330000e+02 6.044720e+02 5.152926e+02 6.936515e+02
1.340000e+02 6.104420e+02 5.422900e+02 6.785940e+02
1.350000e+02 6.081861e+02 5.368816e+02 6.794905e+02
1.360000e+02 6.061601e+02 5.355346e+02 6.767857e+02
1.370000e+02 6.064335e+02 5.358311e+02 6.770360e+02
1.380000e+02 6.083912e+02 5.385734e+02 6.782090e+02
1.390000e+02 6.063518e+02 5.349707e+02 6.777328e+02
1.400000e+02 6.080321e+02 5.382803e+02 6.777840e+02
1.410000e+02 6.064916e+02 5.355248e+02 6.774583e+02
1.420000e+02 6.070821e+02 5.369837e+02 6.771804e+02
1.430000e+02 6.058353e+02 5.349237e+02 6.767470e+02
1.440000e+02 6.128517e+02 5.490005e+02 6.767029e+02
1.450000e+02 6.253077e+02 5.566773e+02 6.939381e+02
1.460000e+02 6.268350e+02 5.534142e+02 7.002557e+02
1.470000e+02 6.393757e+02 5.582352e+02 7.205161e+02
1.480000e+02 6.306169e+02 5.586584e+02 7.025754e+02
1.490000e+02 6.378636e+02 5.640431e+02 7.116841e+02
1.500000e+02 6.473320e+02 5.988547e+02 6.958093e+02
1.510000e+02 6.478429e+02 5.717860e+02 7.238998e+02
1.520000e+02 6.860049e+02 6.684268e+02 7.035831e+02
1.530000e+02 6.759012e+02 6.686908e+02 6.831117e+02
1.540000e+02 6.866644e+02 6.631526e+02 7.101761e+02
1.550000e+02 6.865940e+02 6.632339e+02 7.099540e+02
1.560000e+02 6.765184e+02 6.699596e+02 6.830772e+02
1.570000e+02 6.866969e+02 6.631969e+02 7.101970e+02
1.580000e+02 6.766774e+02 6.700086e+02 6.833462e+02
1.590000e+02 6.766813e+02 6.700193e+02 6.833434e+02
1.600000e+02 6.761394e+02 6.688748e+02 6.834040e+02
1.610000e+02 6.766501e+02 6.700169e+02 6.832834e+02
1.620000e+02 6.825686e+02 6.568267e+02 7.083105e+02
1.630000e+02 6.485477e+02 6.038795e+02 6.932158e+02
1.640000e+02 6.544914e+02 6.174330e+02 6.915497e+02
1.650000e+02 6.492332e+02 6.057763e+02 6.926902e+02
1.660000e+02 6.623049e+02 6.093913e+02 7.152186e+02
1.670000e+02 6.606723e+02 6.429773e+02 6.783674e+02
1.680000e+02 6.612822e+02 6.037578e+02 7.188066e+02
1.690000e+02 6.389156e+02 5.832534e+02 6.945778e+02
1.700000e+02 6.427928e+02 5.824316e+02 7.031539e+02
1.710000e+02 6.443168e+02 5.913936e+02 6.972400e+02
1.720000e+02 6.408879e+02 5.824627e+02 6.993132e+02
1.730000e+02 6.539137e+02 5.811988e+02 7.266286e+02
1.740000e+02 6.588826e+02 5.936893e+02 7.240759e+02
1.750000e+02 6.551736e+02 5.840888e+02 7.262584e+02
1.760000e+02 6.404846e+02 5.803598e+02 7.006094e+02
1.770000e+02 6.403698e+02 5.802690e+02 7.004706e+02
1.780000e+02 6.396518e+02 5.798658e+02 6.994379e+02
1.790000e+02 6.400882e+02 5.794380e+02 7.007383e+02
1.800000e+02 6.703079e+02 6.651538e+02 6.754620e+02
1.810000e+02 6.723797e+02 6.625390e+02 6.822204e+02
1.820000e+02 6.945740e+02 6.671079e+02 7.220400e+02
1.830000e+02 6.685760e+02 6.604966e+02 6.766554e+02
1.840000e+02 6.805121e+02 6.517701e+02 7.092542e+02
1.850000e+02 6.857697e+02 6.570170e+02 7.145223e+02
1.860000e+02 6.818108e+02 6.536324e+02 7.099893e+02
1.870000e+02 6.844640e+02 6.562284e+02 7.126996e+02
1.880000e+02 6.911151e+02 6.619930e+02 7.202372e+02
1.890000e+02 6.908840e+02 6.636655e+02 7.181025e+02
1.900000e+02 6.908346e+02 6.636238e+02 7.180455e+02
1.910000e+02 6.908361e+02 6.636343e+02 7.180378e+02
1.920000e+02 6.907504e+02 6.635117e+02 7.179890e+02
1.930000e+02 6.908563e+02 6.636648e+02 7.180477e+02
1.940000e+02 6.905566e+02 6.634343e+02 7.176789e+02
1.950000e+02 6.908302e+02 6.636165e+02 7.180440e+02
1.960000e+02 6.907216e+02 6.634227e+02 7.180206e+02
1.970000e+02 6.908487e+02 6.636572e+02 7.180402e+02
1.980000e+02 6.872173e+02 6.599456e+02 7.144889e+02
1.990000e+02 6.848988e+02 6.555919e+02 7.142056e+02
2.000000e+02 7.015062e+02 6.790445e+02 7.239679e+02
2.010000e+02 6.955042e+02 6.667513e+02 7.242572e+02
2.020000e+02 6.885321e+02 6.635758e+02 7.134884e+02
2.030000e+02 6.809425e+02 6.751178e+02 6.867671e+02
2.040000e+02 6.769137e+02 6.690918e+02 6.847357e+02
2.050000e+02 6.789211e+02 6.744959e+02 6.833463e+02
2.060000e+02 6.830563e+02 6.777867e+02 6.883259e+02
2.070000e+02 6.833425e+02 6.781848e+02 6.885003e+02
2.080000e+02 6.837630e+02 6.780289e+02 6.894971e+02
2.090000e+02 6.830345e+02 6.777197e+02 6.883493e+02
2.100000e+02 6.833801e+02 6.782813e+02 6.884788e+02
2.110000e+02 6.835020e+02 6.781518e+02 6.888521e+02
2.120000e+02 6.833982e+02 6.782640e+02 6.885325e+02
2.130000e+02 6.834003e+02 6.782647e+02 6.885359e+02
2.140000e+02 6.838283e+02 6.781362e+02 6.895203e+02
2.150000e+02 6.833952e+02 6.782764e+02 6.885140e+02
2.160000e+02 6.766831e+02 6.713920e+02 6.819743e+02
2.170000e+02 6.798476e+02 6.730443e+02 6.866508e+02
2.180000e+02 6.796322e+02 6.723015e+02 6.869628e+02
2.190000e+02 6.811153e+02 6.762405e+02 6.859902e+02
2.200000e+02 6.792257e+02 6.736134e+02 6.848381e+02
2.210000e+02 6.802124e+02 6.728908e+02 6.875341e+02
2.220000e+02 6.808783e+02 6.732636e+02 6.884930e+02
2.230000e+02 6.797022e+02 6.762191e+02 6.831853e+02
2.240000e+02 6.827065e+02 6.793694e+02 6.860436e+02
2.250000e+02 6.822979e+02 6.768275e+02 6.877683e+02
2.260000e+02 6.823604e+02 6.772237e+02 6.874972e+02
2.270000e+02 6.824173e+02 6.773124e+02 6.875221e+02
2.280000e+02 6.824064e+02 6.773128e+02 6.875001e+02
2.290000e+02 6.824800e+02 6.771956e+02 6.877644e+02
2.300000e+02 6.822944e+02 6.770447e+02 6.875442e+02
2.310000e+02 6.823858e+02 6.772616e+02 6.875101e+02
2.320000e+02 6.823963e+02 6.772937e+02 6.874989e+02
2.330000e+02 6.823851e+02 6.771544e+02 6.876159e+02
2.340000e+02 6.780848e+02 6.720115e+02 6.841580e+02
2.350000e+02 6.836731e+02 6.744999e+02 6.928464e+02
2.360000e+02 6.799924e+02 6.717259e+02 6.882590e+02
2.370000e+02 6.788687e+02 6.734317e+02 6.843058e+02
2.380000e+02 6.790923e+02 6.736580e+02 6.845266e+02
2.390000e+02 6.929965e+02 6.647956e+02 7.211975e+02
2.400000e+02 6.791753e+02 6.748361e+02 6.835145e+02
2.410000e+02 6.793064e+02 6.682488e+02 6.903639e+02
2.420000e+02 6.827276e+02 6.730556e+02 6.923995e+02
2.430000e+02 6.868660e+02 6.779390e+02 6.957931e+02
2.440000e+02 6.865017e+02 6.777589e+02 6.952446e+02
2.450000e+02 6.981795e+02 6.715176e+02 7.248414e+02
2.460000e+02 6.867758e+02 6.778390e+02 6.957126e+02
2.470000e+02 6.865088e+02 6.778950e+02 6.951225e+02
2.480000e+02 6.867835e+02 6.776695e+02 6.958974e+02
2.490000e+02 6.862601e+02 6.776944e+02 6.948258e+02
2.500000e+02 6.867590e+02 6.778582e+02 6.956598e+02
2.510000e+02 6.862321e+02 6.780013e+02 6.944629e+02
2.520000e+02 6.910630e+02 6.652554e+02 7.168706e+02
2.530000e+02 6.800309e+02 6.746168e+02 6.854450e+02
2.540000e+02 6.821810e+02 6.763590e+02 6.880030e+02
2.550000e+02 6.908324e+02 6.638334e+02 7.178313e+02
2.560000e+02 6.791058e+02 6.711099e+02 6.871017e+02
2.570000e+02 6.770826e+02 6.673915e+02 6.867736e+02
2.580000e+02 6.785241e+02 6.706469e+02 6.864013e+02
2.590000e+02 6.930245e+02 6.642856e+02 7.217634e+02
2.600000e+02 6.823642e+02 6.770321e+02 6.876963e+02
2.610000e+02 6.832440e+02 6.784103e+02 6.880777e+02
2.620000e+02 6.819916e+02 6.762713e+02 6.877120e+02
2.630000e+02 6.818587e+02 6.761714e+02 6.875461e+02
2.640000e+02 6.818619e+02 6.761475e+02 6.875763e+02
2.650000e+02 6.818124e+02 6.762460e+02 6.873788e+02
2.660000e+02 6.818782e+02 6.761685e+02 6.875879e+02
2.670000e+02 6.819109e+02 6.763008e+02 6.875210e+02
2.680000e+02 6.819639e+02 6.762541e+02 6.876737e+02
2.690000e+02 6.819461e+02 6.763243e+02 6.875678e+02
2.700000e+02 6.793959e+02 6.735254e+02 6.852664e+02
2.710000e+02 6.957851e+02 6.692847e+02 7.222854e+02
2.720000e+02 6.791963e+02 6.710772e+02 6.873154e+02
2.730000e+02 6.803896e+02 6.749498e+02 6.858294e+02
2.740000e+02 6.770287e+02 6.725882e+02 6.814692e+02
2.750000e+02 6.956129e+02 6.675643e+02 7.236616e+02
2.760000e+02 6.976752e+02 6.709461e+02 7.244043e+02
2.770000e+02 6.950610e+02 6.759036e+02 7.142184e+02
2.780000e+02 6.892789e+02 6.840384e+02 6.945194e+02
2.790000e+02 6.908939e+02 6.854653e+02 6.963226e+02
2.800000e+02 6.914264e+02 6.857311e+02 6.971218e+02
2.810000e+02 6.906540e+02 6.853725e+02 6.959354e+02
2.820000e+02 6.909284e+02 6.855474e+02 6.963093e+02
2.830000e+02 6.914726e+02 6.857528e+02 6.971925e+02
2.840000e+02 6.914043e+02 6.857354e+02 6.970731e+02
2.850000e+02 6.911169e+02 6.856261e+02 6.966077e+02
2.860000e+02 6.908401e+02 6.855245e+02 6.961557e+02
2.870000e+02 6.912635e+02 6.856673e+02 6.968597e+02


==> L4DC_final/sac-racbf-noreset_theta.txt <==
t x c1 c2
0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
7.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
8.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
9.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.010000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.020000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.030000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.040000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.050000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.060000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.070000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.080000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.090000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.110000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.120000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.130000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.140000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.150000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.160000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.170000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.180000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.190000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.210000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.220000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.230000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.240000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.250000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.260000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.270000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.280000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.290000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.300000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.310000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.320000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.330000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.340000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.350000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.360000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.370000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.380000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.390000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.400000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.410000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.420000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.430000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.440000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.450000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.460000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.470000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.480000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.490000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.500000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.510000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.520000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.530000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.540000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.550000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.560000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.570000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.580000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.590000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.600000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.610000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.620000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.630000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.640000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.650000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.660000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.670000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.680000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.690000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.700000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.720000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.730000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.740000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.750000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.760000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.770000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.780000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.790000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.800000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.810000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.820000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.830000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.840000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.850000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.860000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.870000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.880000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.890000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.900000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.910000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.920000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.930000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.940000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.950000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.960000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.970000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.980000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.990000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.010000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.020000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.030000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.040000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.050000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.060000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.070000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.080000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.090000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.100000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.110000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.120000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.130000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.140000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.150000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.160000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.170000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.180000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.190000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.200000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.210000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.220000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.230000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.240000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.250000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.260000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.270000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.280000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.290000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.300000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.310000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.320000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.330000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.340000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.350000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.360000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.370000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.380000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.390000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.400000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.410000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.420000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.430000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.440000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.450000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.460000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.470000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.480000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.490000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.500000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.510000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.520000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.530000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.540000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.550000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.560000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.570000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.580000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.590000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.600000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.610000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.620000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.630000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.640000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.650000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.660000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.670000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.680000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.690000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.700000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.720000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.730000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.740000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.750000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.760000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.770000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.780000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.790000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.800000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.810000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.820000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.830000e+02 0.000000e+00 0.000000e+00 0.000000e+00


==> L4DC_final/sac-racbf-noreset_thetadot.txt <==
t x c1 c2
0.000000e+00 1.427331e-02 -1.044879e-02 3.899542e-02
1.000000e+00 -5.717860e-03 -1.210345e-02 6.677280e-04
2.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e+00 -6.037822e-02 -1.209203e-01 1.638500e-04
5.000000e+00 -4.055221e-02 -1.107907e-01 2.968628e-02
6.000000e+00 -6.887751e-02 -1.880757e-01 5.032065e-02
7.000000e+00 -1.757306e-01 -3.541045e-01 2.643355e-03
8.000000e+00 -2.317382e-02 -6.331207e-02 1.696442e-02
9.000000e+00 -7.162487e-02 -1.623518e-01 1.910208e-02
1.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+01 -1.735520e-02 -4.741528e-02 1.270489e-02
1.300000e+01 -1.310912e-01 -2.779085e-01 1.572609e-02
1.400000e+01 -6.218106e-02 -1.966727e-01 7.231055e-02
1.500000e+01 -7.160179e-02 -1.542381e-01 1.103455e-02
1.600000e+01 -1.100667e-01 -3.167312e-01 9.659771e-02
1.700000e+01 -1.183086e-01 -2.063395e-01 -3.027771e-02
1.800000e+01 -1.466485e-01 -2.465549e-01 -4.674213e-02
1.900000e+01 -2.320396e-01 -2.583952e-01 -2.056840e-01
2.000000e+01 -1.730515e-01 -2.295209e-01 -1.165822e-01
2.100000e+01 -1.699641e-01 -2.713912e-01 -6.853708e-02
2.200000e+01 -1.880015e-01 -2.977225e-01 -7.828051e-02
2.300000e+01 -1.880030e-01 -2.977247e-01 -7.828131e-02
2.400000e+01 -1.880028e-01 -2.977244e-01 -7.828112e-02
2.500000e+01 -1.218949e-01 -3.455156e-01 1.017258e-01
2.600000e+01 -1.880024e-01 -2.977239e-01 -7.828082e-02
2.700000e+01 -2.386501e-01 -2.649300e-01 -2.123703e-01
2.800000e+01 -1.880028e-01 -2.977244e-01 -7.828120e-02
2.900000e+01 -1.880025e-01 -2.977240e-01 -7.828099e-02
3.000000e+01 -1.880023e-01 -2.977237e-01 -7.828091e-02
3.100000e+01 -1.880021e-01 -2.977233e-01 -7.828085e-02
3.200000e+01 -2.025886e-01 -2.572954e-01 -1.478817e-01
3.300000e+01 -1.640292e-01 -2.608393e-01 -6.721915e-02
3.400000e+01 -1.853378e-01 -2.946930e-01 -7.598262e-02
3.500000e+01 -1.439286e-01 -2.025830e-01 -8.527419e-02
3.600000e+01 -1.355008e-01 -2.194091e-01 -5.159259e-02
3.700000e+01 -4.228503e-02 -1.877509e-01 1.031809e-01
3.800000e+01 -2.456977e-02 -1.448375e-01 9.569791e-02
3.900000e+01 -1.288050e-02 -8.156420e-02 5.580320e-02
4.000000e+01 -4.588882e-02 -1.253706e-01 3.359295e-02
4.100000e+01 -4.588932e-02 -1.253720e-01 3.359331e-02
4.200000e+01 2.061548e-03 -1.306645e-01 1.347876e-01
4.300000e+01 7.787325e-03 -1.172320e-01 1.328067e-01
4.400000e+01 -4.440968e-02 -1.247831e-01 3.596379e-02
4.500000e+01 1.315297e-02 -1.294036e-01 1.557095e-01
4.600000e+01 -3.327848e-02 -1.224524e-01 5.589547e-02
4.700000e+01 -4.416892e-02 -1.246938e-01 3.635595e-02
4.800000e+01 -1.100649e-02 -1.245577e-01 1.025447e-01
4.900000e+01 -3.987509e-02 -1.234091e-01 4.365891e-02
5.000000e+01 -4.790784e-02 -1.308867e-01 3.507098e-02
5.100000e+01 -1.107606e-01 -1.872690e-01 -3.425229e-02
5.200000e+01 -7.800398e-02 -1.560192e-01 1.126033e-05
5.300000e+01 -1.184294e-01 -2.189057e-01 -1.795309e-02
5.400000e+01 -3.606290e-02 -9.852568e-02 2.639988e-02
5.500000e+01 -9.341103e-02 -2.002757e-01 1.345360e-02
5.600000e+01 -6.988470e-02 -1.909286e-01 5.115915e-02
5.700000e+01 -8.558212e-02 -1.837591e-01 1.259482e-02
5.800000e+01 -6.569338e-02 -1.794777e-01 4.809089e-02
5.900000e+01 -6.660947e-02 -1.819805e-01 4.876152e-02
6.000000e+01 -6.559252e-02 -1.792021e-01 4.801705e-02
6.100000e+01 -7.945031e-02 -1.886303e-01 2.972967e-02
6.200000e+01 -7.952383e-02 -1.870137e-01 2.796599e-02
6.300000e+01 -7.943465e-02 -1.867845e-01 2.791523e-02
6.400000e+01 -7.980943e-02 -1.876970e-01 2.807816e-02
6.500000e+01 -6.529592e-02 -1.783918e-01 4.779993e-02
6.600000e+01 -6.815698e-02 -1.804791e-01 4.416510e-02
6.700000e+01 -8.171255e-02 -1.900395e-01 2.661437e-02
6.800000e+01 -6.680440e-02 -1.825130e-01 4.890422e-02
6.900000e+01 -6.928205e-02 -1.795025e-01 4.093838e-02
7.000000e+01 -1.967655e-01 -3.147242e-01 -7.880684e-02
7.100000e+01 -1.572185e-01 -2.723814e-01 -4.205561e-02
7.200000e+01 -2.331984e-01 -3.886789e-01 -7.771787e-02
7.300000e+01 -1.126395e-01 -1.799102e-01 -4.536876e-02
7.400000e+01 -7.461335e-02 -1.442609e-01 -4.965780e-03
7.500000e+01 -1.706261e-01 -3.412560e-01 3.865245e-06
7.600000e+01 -1.658560e-01 -3.499345e-01 1.822251e-02
7.700000e+01 -1.168500e-01 -2.479068e-01 1.420681e-02
7.800000e+01 -8.980544e-02 -3.132945e-01 1.336836e-01
7.900000e+01 -1.878560e-01 -3.471230e-01 -2.858885e-02
8.000000e+01 -1.600023e-01 -3.385910e-01 1.858639e-02
8.100000e+01 -2.724239e-01 -4.715800e-01 -7.326772e-02
8.200000e+01 -2.897228e-01 -4.974097e-01 -8.203597e-02
8.300000e+01 -2.654163e-01 -4.469033e-01 -8.392935e-02
8.400000e+01 -1.515467e-01 -3.251374e-01 2.204407e-02
8.500000e+01 -2.636782e-01 -4.580813e-01 -6.927508e-02
8.600000e+01 -1.633823e-01 -3.384657e-01 1.170098e-02
8.700000e+01 -5.694615e-02 -1.171722e-01 3.279923e-03
8.800000e+01 -1.617249e-01 -3.475958e-01 2.414589e-02
8.900000e+01 -2.491214e-01 -4.314363e-01 -6.680657e-02
9.000000e+01 -2.260545e-01 -5.361480e-01 8.403908e-02
9.100000e+01 -3.129160e-01 -5.165936e-01 -1.092383e-01
9.200000e+01 -2.268736e-01 -5.093989e-01 5.565165e-02
9.300000e+01 -3.418893e-01 -5.489222e-01 -1.348564e-01
9.400000e+01 -2.453816e-01 -4.907633e-01 7.260054e-10
9.500000e+01 -2.126241e-01 -4.940517e-01 6.880347e-02
9.600000e+01 -2.363351e-01 -4.830515e-01 1.038129e-02
9.700000e+01 -2.402733e-01 -4.805546e-01 8.104701e-06
9.800000e+01 -2.441758e-01 -4.883583e-01 6.719844e-06
9.900000e+01 -2.426696e-01 -4.854740e-01 1.348270e-04
1.000000e+02 -2.449783e-01 -4.899835e-01 2.695395e-05
1.010000e+02 -2.442808e-01 -4.887650e-01 2.033842e-04
1.020000e+02 -2.476510e-01 -4.953222e-01 2.021764e-05
1.030000e+02 -2.423269e-01 -4.846859e-01 3.212738e-05
1.040000e+02 -1.139966e-01 -4.188670e-01 1.908738e-01
1.050000e+02 -2.023665e-01 -4.223582e-01 1.762514e-02
1.060000e+02 -2.285201e-01 -4.572685e-01 2.283244e-04
1.070000e+02 -2.182477e-01 -4.365310e-01 3.557393e-05
1.080000e+02 -2.384024e-01 -5.577260e-01 8.092130e-02
1.090000e+02 -3.221053e-01 -5.106312e-01 -1.335794e-01
1.100000e+02 -3.988222e-01 -5.298201e-01 -2.678242e-01
1.110000e+02 -3.721515e-01 -4.702061e-01 -2.740968e-01
1.120000e+02 -3.507268e-01 -4.091913e-01 -2.922622e-01
1.130000e+02 -2.884030e-01 -4.169065e-01 -1.598995e-01
1.140000e+02 -3.569831e-01 -4.194176e-01 -2.945485e-01
1.150000e+02 -3.262586e-01 -4.387857e-01 -2.137315e-01
1.160000e+02 -3.388357e-01 -4.285796e-01 -2.490918e-01
1.170000e+02 -3.204214e-01 -4.232136e-01 -2.176292e-01
1.180000e+02 -3.383591e-01 -4.200740e-01 -2.566442e-01
1.190000e+02 -3.057561e-01 -4.234563e-01 -1.880559e-01
1.200000e+02 -3.378536e-01 -4.198001e-01 -2.559071e-01
1.210000e+02 -3.187899e-01 -4.199119e-01 -2.176680e-01
1.220000e+02 -3.663374e-01 -4.869605e-01 -2.457143e-01
1.230000e+02 -3.397026e-01 -4.200639e-01 -2.593414e-01
1.240000e+02 -3.767968e-01 -4.435299e-01 -3.100638e-01
1.250000e+02 -3.726180e-01 -4.262205e-01 -3.190156e-01
1.260000e+02 -4.080473e-01 -4.445674e-01 -3.715273e-01
1.270000e+02 -3.484414e-01 -4.318892e-01 -2.649936e-01
1.280000e+02 -2.962538e-01 -3.970397e-01 -1.954679e-01
1.290000e+02 -3.139821e-01 -4.253050e-01 -2.026591e-01
1.300000e+02 -3.368123e-01 -4.149124e-01 -2.587121e-01
1.310000e+02 -3.735986e-01 -4.611869e-01 -2.860103e-01
1.320000e+02 -3.600376e-01 -4.174373e-01 -3.026378e-01
1.330000e+02 -2.982014e-01 -3.763057e-01 -2.200972e-01
1.340000e+02 -3.402565e-01 -4.075158e-01 -2.729972e-01
1.350000e+02 -3.636523e-01 -4.314321e-01 -2.958724e-01
1.360000e+02 -3.678665e-01 -4.600702e-01 -2.756628e-01
1.370000e+02 -3.581042e-01 -4.218401e-01 -2.943683e-01
1.380000e+02 -3.480119e-01 -4.143638e-01 -2.816600e-01
1.390000e+02 -3.627505e-01 -4.238033e-01 -3.016977e-01
1.400000e+02 -3.167072e-01 -4.272572e-01 -2.061572e-01
1.410000e+02 -3.174538e-01 -4.086008e-01 -2.263068e-01
1.420000e+02 -2.646557e-01 -3.383061e-01 -1.910052e-01
1.430000e+02 -2.775667e-01 -3.531522e-01 -2.019813e-01
1.440000e+02 -2.695508e-01 -3.451129e-01 -1.939888e-01
1.450000e+02 -2.563483e-01 -3.409688e-01 -1.717277e-01
1.460000e+02 -2.214126e-01 -2.422241e-01 -2.006011e-01
1.470000e+02 -2.086618e-01 -2.680500e-01 -1.492736e-01
1.480000e+02 -2.845716e-01 -3.500475e-01 -2.190958e-01
1.490000e+02 -2.857520e-01 -3.526660e-01 -2.188379e-01
1.500000e+02 -2.868762e-01 -3.560475e-01 -2.177050e-01
1.510000e+02 -2.857389e-01 -3.531553e-01 -2.183226e-01
1.520000e+02 -2.867709e-01 -3.553728e-01 -2.181690e-01
1.530000e+02 -2.863715e-01 -3.547128e-01 -2.180303e-01
1.540000e+02 -2.849168e-01 -3.507973e-01 -2.190363e-01
1.550000e+02 -2.859291e-01 -3.533378e-01 -2.185204e-01
1.560000e+02 -2.858440e-01 -3.531348e-01 -2.185531e-01
1.570000e+02 -2.863792e-01 -3.545099e-01 -2.182484e-01
1.580000e+02 -1.978599e-01 -3.160017e-01 -7.971820e-02
1.590000e+02 -2.420903e-01 -3.146500e-01 -1.695307e-01
1.600000e+02 -2.276888e-01 -2.783328e-01 -1.770447e-01
1.610000e+02 -2.257943e-01 -3.061278e-01 -1.454608e-01
1.620000e+02 -2.816595e-01 -3.355627e-01 -2.277563e-01
1.630000e+02 -2.403164e-01 -3.152905e-01 -1.653424e-01
1.640000e+02 -2.525835e-01 -3.183602e-01 -1.868068e-01
1.650000e+02 -2.356952e-01 -3.131561e-01 -1.582343e-01
1.660000e+02 -2.206395e-01 -2.762759e-01 -1.650031e-01
1.670000e+02 -2.727347e-01 -3.427252e-01 -2.027442e-01
1.680000e+02 -2.446324e-01 -2.884737e-01 -2.007910e-01
1.690000e+02 -2.172828e-01 -2.759606e-01 -1.586051e-01
1.700000e+02 -2.685251e-01 -3.464140e-01 -1.906362e-01
1.710000e+02 -2.436597e-01 -2.967392e-01 -1.905801e-01
1.720000e+02 -2.209726e-01 -2.760954e-01 -1.658498e-01
1.730000e+02 -2.304737e-01 -2.774175e-01 -1.835300e-01
1.740000e+02 -2.294673e-01 -2.770133e-01 -1.819212e-01
1.750000e+02 -2.342061e-01 -2.790039e-01 -1.894083e-01
1.760000e+02 -2.963696e-01 -3.569529e-01 -2.357864e-01
1.770000e+02 -1.632083e-01 -2.992087e-01 -2.720798e-02
1.780000e+02 -3.172551e-01 -3.839939e-01 -2.505163e-01
1.790000e+02 -2.722530e-01 -3.515862e-01 -1.929198e-01
1.800000e+02 -2.288872e-01 -2.979852e-01 -1.597893e-01
1.810000e+02 -2.532505e-01 -3.668092e-01 -1.396918e-01
1.820000e+02 -2.490727e-01 -3.842203e-01 -1.139252e-01
1.830000e+02 -2.204760e-01 -3.773985e-01 -6.355351e-02
1.840000e+02 -2.598190e-01 -3.782839e-01 -1.413541e-01
1.850000e+02 -2.599013e-01 -3.785285e-01 -1.412741e-01
1.860000e+02 -2.599074e-01 -3.785270e-01 -1.412877e-01
1.870000e+02 -2.599070e-01 -3.785293e-01 -1.412847e-01
1.880000e+02 -2.599747e-01 -3.785675e-01 -1.413820e-01
1.890000e+02 -2.599159e-01 -3.785344e-01 -1.412974e-01
1.900000e+02 -2.600495e-01 -3.786511e-01 -1.414479e-01
1.910000e+02 -2.599005e-01 -3.785222e-01 -1.412788e-01
1.920000e+02 -2.600931e-01 -3.786357e-01 -1.415504e-01
1.930000e+02 -2.599031e-01 -3.785291e-01 -1.412772e-01
1.940000e+02 -2.274624e-01 -3.733212e-01 -8.160372e-02
1.950000e+02 -1.929984e-01 -3.036826e-01 -8.231409e-02
1.960000e+02 -2.321247e-01 -3.599561e-01 -1.042933e-01
1.970000e+02 -3.000055e-01 -3.629586e-01 -2.370524e-01
1.980000e+02 -2.441703e-01 -3.523860e-01 -1.359547e-01
1.990000e+02 -2.381981e-01 -3.371043e-01 -1.392919e-01
2.000000e+02 -2.648668e-01 -3.695749e-01 -1.601586e-01
2.010000e+02 -2.591256e-01 -3.480000e-01 -1.702512e-01
2.020000e+02 -2.631731e-01 -3.523823e-01 -1.739638e-01
2.030000e+02 -2.631115e-01 -3.523559e-01 -1.738670e-01
2.040000e+02 -2.630944e-01 -3.523606e-01 -1.738281e-01
2.050000e+02 -2.631149e-01 -3.523552e-01 -1.738746e-01
2.060000e+02 -2.631157e-01 -3.523578e-01 -1.738735e-01
2.070000e+02 -2.631105e-01 -3.523606e-01 -1.738604e-01
2.080000e+02 -2.631140e-01 -3.523581e-01 -1.738700e-01
2.090000e+02 -2.631161e-01 -3.523575e-01 -1.738747e-01
2.100000e+02 -2.631011e-01 -3.523644e-01 -1.738378e-01
2.110000e+02 -2.631163e-01 -3.523587e-01 -1.738739e-01
2.120000e+02 -2.514051e-01 -3.524503e-01 -1.503599e-01
2.130000e+02 -2.614796e-01 -3.730786e-01 -1.498807e-01
2.140000e+02 -2.782779e-01 -3.269025e-01 -2.296534e-01
2.150000e+02 -3.000674e-01 -3.628753e-01 -2.372596e-01
2.160000e+02 -2.562922e-01 -3.540760e-01 -1.585083e-01
2.170000e+02 -2.904977e-01 -3.517573e-01 -2.292380e-01
2.180000e+02 -2.923772e-01 -3.438858e-01 -2.408685e-01
2.190000e+02 -2.692924e-01 -3.657675e-01 -1.728173e-01
2.200000e+02 -3.209836e-01 -3.916186e-01 -2.503486e-01
2.210000e+02 -3.210292e-01 -3.916686e-01 -2.503898e-01
2.220000e+02 -3.210215e-01 -3.916574e-01 -2.503856e-01
2.230000e+02 -3.210219e-01 -3.916577e-01 -2.503861e-01
2.240000e+02 -3.210220e-01 -3.916580e-01 -2.503861e-01
2.250000e+02 -3.210245e-01 -3.916617e-01 -2.503873e-01
2.260000e+02 -3.210207e-01 -3.916552e-01 -2.503862e-01
2.270000e+02 -3.210216e-01 -3.916576e-01 -2.503856e-01
2.280000e+02 -3.210221e-01 -3.916581e-01 -2.503861e-01
2.290000e+02 -3.210313e-01 -3.916717e-01 -2.503909e-01
2.300000e+02 -2.553683e-01 -3.612309e-01 -1.495058e-01
2.310000e+02 -2.842408e-01 -3.367137e-01 -2.317678e-01
2.320000e+02 -2.582911e-01 -3.550175e-01 -1.615648e-01
2.330000e+02 -2.986205e-01 -3.582222e-01 -2.390188e-01
2.340000e+02 -2.702357e-01 -3.652785e-01 -1.751929e-01
2.350000e+02 -2.891642e-01 -3.841019e-01 -1.942265e-01
2.360000e+02 -2.835265e-01 -3.540619e-01 -2.129910e-01
2.370000e+02 -2.702243e-01 -3.555046e-01 -1.849440e-01
2.380000e+02 -2.701845e-01 -3.252975e-01 -2.150714e-01
2.390000e+02 -2.807071e-01 -3.279054e-01 -2.335089e-01
2.400000e+02 -2.699828e-01 -3.263511e-01 -2.136144e-01
2.410000e+02 -2.745837e-01 -3.263356e-01 -2.228318e-01
2.420000e+02 -2.807217e-01 -3.278008e-01 -2.336426e-01
2.430000e+02 -2.699787e-01 -3.263158e-01 -2.136416e-01
2.440000e+02 -2.806233e-01 -3.277835e-01 -2.334631e-01
2.450000e+02 -2.701395e-01 -3.263940e-01 -2.138850e-01
2.460000e+02 -2.805988e-01 -3.277460e-01 -2.334516e-01
2.470000e+02 -2.700660e-01 -3.263100e-01 -2.138219e-01
2.480000e+02 -2.411690e-01 -3.550277e-01 -1.273104e-01
2.490000e+02 -2.685961e-01 -3.880680e-01 -1.491241e-01
2.500000e+02 -3.052207e-01 -3.664529e-01 -2.439885e-01
2.510000e+02 -2.904544e-01 -3.629158e-01 -2.179929e-01
2.520000e+02 -2.668755e-01 -3.592793e-01 -1.744717e-01
2.530000e+02 -2.896657e-01 -3.654953e-01 -2.138361e-01
2.540000e+02 -2.703107e-01 -3.623757e-01 -1.782457e-01
2.550000e+02 -2.634907e-01 -3.597800e-01 -1.672013e-01
2.560000e+02 -2.477806e-01 -3.765922e-01 -1.189691e-01
2.570000e+02 -2.829556e-01 -3.680255e-01 -1.978857e-01
2.580000e+02 -2.828807e-01 -3.680220e-01 -1.977394e-01
2.590000e+02 -2.828733e-01 -3.680211e-01 -1.977254e-01
2.600000e+02 -2.828730e-01 -3.680214e-01 -1.977246e-01
2.610000e+02 -2.828722e-01 -3.680207e-01 -1.977238e-01
2.620000e+02 -2.828725e-01 -3.680214e-01 -1.977236e-01
2.630000e+02 -2.828763e-01 -3.680212e-01 -1.977314e-01
2.640000e+02 -2.828734e-01 -3.680212e-01 -1.977255e-01
2.650000e+02 -2.828758e-01 -3.680209e-01 -1.977308e-01
2.660000e+02 -2.465332e-01 -3.660588e-01 -1.270076e-01
2.670000e+02 -2.482477e-01 -3.606875e-01 -1.358080e-01
2.680000e+02 -2.585964e-01 -3.662019e-01 -1.509910e-01
2.690000e+02 -2.976199e-01 -3.669604e-01 -2.282794e-01
2.700000e+02 -2.454903e-01 -3.706620e-01 -1.203186e-01
2.710000e+02 -2.263559e-01 -3.636026e-01 -8.910919e-02
2.720000e+02 -2.820615e-01 -3.497746e-01 -2.143483e-01
2.730000e+02 -2.805977e-01 -3.803270e-01 -1.808684e-01
2.740000e+02 -2.746035e-01 -3.408197e-01 -2.083874e-01
2.750000e+02 -2.740115e-01 -3.408903e-01 -2.071327e-01
2.760000e+02 -2.739625e-01 -3.408742e-01 -2.070508e-01
2.770000e+02 -2.739888e-01 -3.409149e-01 -2.070628e-01
2.780000e+02 -2.739828e-01 -3.409122e-01 -2.070535e-01
2.790000e+02 -2.739584e-01 -3.408777e-01 -2.070390e-01
2.800000e+02 -2.739717e-01 -3.409025e-01 -2.070410e-01
2.810000e+02 -2.739789e-01 -3.409014e-01 -2.070565e-01
2.820000e+02 -2.739851e-01 -3.409097e-01 -2.070606e-01
2.830000e+02 -2.739849e-01 -3.409063e-01 -2.070635e-01


==> L4DC_final/sac-racbf-noreset_x.txt <==
t x c1 c2
0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e+00 1.063899e-04 -7.788282e-05 2.906627e-04
7.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
8.000000e+00 4.574362e-04 -3.348665e-04 1.249739e-03
9.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+01 6.107270e-03 -4.470832e-03 1.668537e-02
1.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.600000e+01 -2.133916e-05 -1.839039e-02 1.834771e-02
1.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.100000e+01 -7.067548e-03 -1.930890e-02 5.173805e-03
2.200000e+01 -6.346937e-03 -1.734015e-02 4.646280e-03
2.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.200000e+01 -1.299923e-02 -2.604185e-02 4.339484e-05
3.300000e+01 -1.288093e-02 -3.519136e-02 9.429498e-03
3.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.700000e+01 -1.404761e-03 -3.837878e-03 1.028356e-03
3.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.900000e+01 -4.157490e-03 -1.135847e-02 3.043494e-03
4.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.600000e+01 -1.039404e-03 -2.839704e-03 7.608963e-04
5.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e+01 -1.099702e-03 -3.004443e-03 8.050381e-04
6.100000e+01 -4.791766e-04 -1.309135e-03 3.507816e-04
6.200000e+01 -1.096740e-03 -2.996349e-03 8.028694e-04
6.300000e+01 -1.057945e-03 -2.890361e-03 7.744698e-04
6.400000e+01 -9.931276e-04 -2.713275e-03 7.270199e-04
6.500000e+01 -1.100960e-03 -3.007880e-03 8.059589e-04
6.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.800000e+01 -6.073388e-03 -1.659280e-02 4.446029e-03
6.900000e+01 -7.598336e-03 -2.075904e-02 5.562368e-03
7.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.100000e+01 2.387149e-02 -1.747514e-02 6.521813e-02
7.200000e+01 1.881590e-03 -1.377420e-03 5.140600e-03
7.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.100000e+01 1.283085e-02 -9.392837e-03 3.505455e-02
8.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.500000e+01 7.461499e-03 -5.462196e-03 2.038519e-02
8.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.900000e+01 1.844936e-04 -1.350587e-04 5.040458e-04
9.000000e+01 2.694121e-02 -7.131679e-04 5.459559e-02
9.100000e+01 8.982440e-03 -6.575603e-03 2.454048e-02
9.200000e+01 2.845908e-02 -8.054100e-03 6.497227e-02
9.300000e+01 3.699954e-02 -6.655017e-03 8.065409e-02
9.400000e+01 4.696335e-03 -3.437955e-03 1.283062e-02
9.500000e+01 2.114833e-03 -1.548165e-03 5.777831e-03
9.600000e+01 2.318489e-02 -1.412290e-03 4.778206e-02
9.700000e+01 1.741243e-03 -1.274679e-03 4.757165e-03
9.800000e+01 4.594832e-03 -3.363651e-03 1.255332e-02
9.900000e+01 5.392828e-03 -3.947824e-03 1.473348e-02
1.000000e+02 7.623265e-03 -5.580617e-03 2.082715e-02
1.010000e+02 3.446021e-03 -2.522663e-03 9.414705e-03
1.020000e+02 1.856994e-03 -1.359414e-03 5.073402e-03
1.030000e+02 5.043095e-03 -3.691801e-03 1.377799e-02
1.040000e+02 2.629487e-04 -1.924918e-04 7.183893e-04
1.050000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.060000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.070000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.080000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.090000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+02 2.456741e-03 -1.424961e-02 1.916309e-02
1.110000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.120000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.130000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.140000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.150000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.160000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.170000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.180000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.190000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.210000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.220000e+02 -4.897426e-04 -1.338002e-03 3.585164e-04
1.230000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.240000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.250000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.260000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.270000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.280000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.290000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.300000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.310000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.320000e+02 3.964784e-03 -2.902423e-03 1.083199e-02
1.330000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.340000e+02 3.792486e-03 -2.776293e-03 1.036127e-02
1.350000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.360000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.370000e+02 4.012294e-03 -2.937203e-03 1.096179e-02
1.380000e+02 9.132188e-03 -6.685226e-03 2.494960e-02
1.390000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.400000e+02 -5.210811e-03 -1.423620e-02 3.814578e-03
1.410000e+02 -6.921124e-03 -1.890886e-02 5.066614e-03
1.420000e+02 -1.345090e-02 -3.674855e-02 9.846745e-03
1.430000e+02 -6.246134e-03 -1.706475e-02 4.572487e-03
1.440000e+02 -1.216707e-03 -3.324105e-03 8.906913e-04
1.450000e+02 -8.138032e-03 -2.223352e-02 5.957453e-03
1.460000e+02 -3.274947e-03 -8.947321e-03 2.397427e-03
1.470000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.480000e+02 -8.202309e-03 -2.240913e-02 6.004507e-03
1.490000e+02 -8.232814e-03 -2.249247e-02 6.026838e-03
1.500000e+02 -8.407003e-03 -2.296836e-02 6.154353e-03
1.510000e+02 -8.405757e-03 -2.296496e-02 6.153441e-03
1.520000e+02 -8.232602e-03 -2.249189e-02 6.026683e-03
1.530000e+02 -8.407079e-03 -2.296857e-02 6.154409e-03
1.540000e+02 -8.232907e-03 -2.249272e-02 6.026906e-03
1.550000e+02 -8.232922e-03 -2.249276e-02 6.026917e-03
1.560000e+02 -8.232869e-03 -2.249262e-02 6.026878e-03
1.570000e+02 -8.232920e-03 -2.249276e-02 6.026916e-03
1.580000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.590000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.600000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.610000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.620000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.630000e+02 -3.162379e-03 -8.639780e-03 2.315022e-03
1.640000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.650000e+02 -7.846204e-03 -2.143623e-02 5.743820e-03
1.660000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.670000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.680000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.690000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.700000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.720000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.730000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.740000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.750000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.760000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.770000e+02 -4.427732e-04 -1.209679e-03 3.241325e-04
1.780000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.790000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.800000e+02 -4.969364e-03 -1.357655e-02 3.637827e-03
1.810000e+02 -4.745373e-03 -1.296460e-02 3.473854e-03
1.820000e+02 -1.600599e-04 -4.372919e-04 1.171720e-04
1.830000e+02 -1.579629e-02 -4.315627e-02 1.156369e-02
1.840000e+02 -1.206664e-02 -3.296668e-02 8.833396e-03
1.850000e+02 -1.218439e-02 -3.328837e-02 8.919591e-03
1.860000e+02 -1.218601e-02 -3.329279e-02 8.920777e-03
1.870000e+02 -1.218681e-02 -3.329498e-02 8.921364e-03
1.880000e+02 -1.221402e-02 -3.336932e-02 8.941282e-03
1.890000e+02 -1.218956e-02 -3.330250e-02 8.923378e-03
1.900000e+02 -1.221973e-02 -3.338491e-02 8.945460e-03
1.910000e+02 -1.218380e-02 -3.328677e-02 8.919162e-03
1.920000e+02 -1.221975e-02 -3.338497e-02 8.945476e-03
1.930000e+02 -1.218520e-02 -3.329059e-02 8.920186e-03
1.940000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.950000e+02 -2.354081e-02 -6.431470e-02 1.723307e-02
1.960000e+02 -2.840153e-02 -7.759443e-02 2.079136e-02
1.970000e+02 -1.615537e-03 -4.413729e-03 1.182655e-03
1.980000e+02 -2.106847e-02 -5.756012e-02 1.542319e-02
1.990000e+02 -2.546407e-02 -6.956913e-02 1.864099e-02
2.000000e+02 -2.311208e-02 -6.314339e-02 1.691922e-02
2.010000e+02 -1.098189e-02 -3.000309e-02 8.039303e-03
2.020000e+02 -3.472035e-03 -9.485777e-03 2.541706e-03
2.030000e+02 -3.511610e-03 -9.593897e-03 2.570677e-03
2.040000e+02 -3.512419e-03 -9.596106e-03 2.571269e-03
2.050000e+02 -3.507714e-03 -9.583253e-03 2.567825e-03
2.060000e+02 -3.508555e-03 -9.585550e-03 2.568440e-03
2.070000e+02 -3.507936e-03 -9.583859e-03 2.567987e-03
2.080000e+02 -3.509035e-03 -9.586862e-03 2.568792e-03
2.090000e+02 -3.508890e-03 -9.586467e-03 2.568686e-03
2.100000e+02 -3.507720e-03 -9.583270e-03 2.567830e-03
2.110000e+02 -3.507721e-03 -9.583272e-03 2.567830e-03
2.120000e+02 -2.807554e-02 -7.670380e-02 2.055272e-02
2.130000e+02 -2.387284e-02 -6.522182e-02 1.747613e-02
2.140000e+02 -1.051368e-02 -2.872391e-02 7.696548e-03
2.150000e+02 -1.513474e-03 -4.134887e-03 1.107940e-03
2.160000e+02 -2.311712e-02 -6.315715e-02 1.692291e-02
2.170000e+02 -4.131579e-03 -1.128768e-02 3.024526e-03
2.180000e+02 -9.434137e-03 -2.577454e-02 6.906268e-03
2.190000e+02 -2.670712e-02 -7.296520e-02 1.955097e-02
2.200000e+02 -1.397297e-02 -3.817486e-02 1.022892e-02
2.210000e+02 -1.426299e-02 -3.896722e-02 1.044124e-02
2.220000e+02 -1.425388e-02 -3.894233e-02 1.043457e-02
2.230000e+02 -1.424687e-02 -3.892318e-02 1.042944e-02
2.240000e+02 -1.424653e-02 -3.892225e-02 1.042918e-02
2.250000e+02 -1.425512e-02 -3.894572e-02 1.043547e-02
2.260000e+02 -1.424662e-02 -3.892248e-02 1.042925e-02
2.270000e+02 -1.425422e-02 -3.894326e-02 1.043482e-02
2.280000e+02 -1.424906e-02 -3.892915e-02 1.043103e-02
2.290000e+02 -1.425434e-02 -3.894357e-02 1.043490e-02
2.300000e+02 -2.315624e-02 -6.326403e-02 1.695155e-02
2.310000e+02 -1.073622e-02 -2.933191e-02 7.859462e-03
2.320000e+02 -1.471469e-02 -4.020127e-02 1.077190e-02
2.330000e+02 -1.150517e-02 -3.143271e-02 8.422370e-03
2.340000e+02 -2.072732e-02 -5.662809e-02 1.517345e-02
2.350000e+02 -1.740238e-02 -4.754417e-02 1.273942e-02
2.360000e+02 -8.060244e-03 -2.202100e-02 5.900508e-03
2.370000e+02 -6.106111e-03 -1.668220e-02 4.469983e-03
2.380000e+02 -5.140978e-03 -1.404541e-02 3.763457e-03
2.390000e+02 -5.146369e-03 -1.406014e-02 3.767404e-03
2.400000e+02 -5.146523e-03 -1.406056e-02 3.767517e-03
2.410000e+02 -5.145028e-03 -1.405648e-02 3.766422e-03
2.420000e+02 -5.144867e-03 -1.405604e-02 3.766304e-03
2.430000e+02 -5.146502e-03 -1.406051e-02 3.767501e-03
2.440000e+02 -5.146387e-03 -1.406019e-02 3.767417e-03
2.450000e+02 -5.146594e-03 -1.406076e-02 3.767568e-03
2.460000e+02 -5.144926e-03 -1.405620e-02 3.766348e-03
2.470000e+02 -5.144870e-03 -1.405605e-02 3.766306e-03
2.480000e+02 -3.048635e-02 -8.329026e-02 2.231756e-02
2.490000e+02 -3.485637e-02 -9.522939e-02 2.551664e-02
2.500000e+02 -3.481910e-03 -9.512755e-03 2.548935e-03
2.510000e+02 -1.698396e-02 -4.640105e-02 1.243312e-02
2.520000e+02 -1.059008e-02 -2.893263e-02 7.752476e-03
2.530000e+02 -1.244762e-02 -3.400752e-02 9.112288e-03
2.540000e+02 -6.976661e-03 -1.906059e-02 5.107270e-03
2.550000e+02 -2.344066e-02 -6.404109e-02 1.715976e-02
2.560000e+02 -3.461892e-02 -9.458065e-02 2.534281e-02
2.570000e+02 -1.877843e-02 -5.130363e-02 1.374677e-02
2.580000e+02 -1.883299e-02 -5.145269e-02 1.378671e-02
2.590000e+02 -1.883773e-02 -5.146563e-02 1.379017e-02
2.600000e+02 -1.883796e-02 -5.146626e-02 1.379034e-02
2.610000e+02 -1.883816e-02 -5.146680e-02 1.379049e-02
2.620000e+02 -1.883829e-02 -5.146717e-02 1.379059e-02
2.630000e+02 -1.883570e-02 -5.146009e-02 1.378869e-02
2.640000e+02 -1.883764e-02 -5.146539e-02 1.379011e-02
2.650000e+02 -1.883567e-02 -5.146002e-02 1.378867e-02
2.660000e+02 -3.119052e-02 -8.521407e-02 2.283304e-02
2.670000e+02 -2.886733e-02 -7.886702e-02 2.113235e-02
2.680000e+02 -3.206617e-02 -8.760641e-02 2.347407e-02
2.690000e+02 -3.184420e-03 -8.699997e-03 2.331157e-03
2.700000e+02 -2.284464e-02 -6.241273e-02 1.672344e-02
2.710000e+02 -2.064655e-02 -5.640742e-02 1.511432e-02
2.720000e+02 -1.553375e-02 -4.243900e-02 1.137150e-02
2.730000e+02 -2.820030e-02 -7.704464e-02 2.064405e-02
2.740000e+02 -2.637624e-02 -7.206124e-02 1.930875e-02
2.750000e+02 -2.662041e-02 -7.272832e-02 1.948749e-02
2.760000e+02 -2.663368e-02 -7.276457e-02 1.949721e-02
2.770000e+02 -2.663519e-02 -7.276869e-02 1.949831e-02
2.780000e+02 -2.663655e-02 -7.277241e-02 1.949931e-02
2.790000e+02 -2.663607e-02 -7.277109e-02 1.949895e-02
2.800000e+02 -2.663818e-02 -7.277686e-02 1.950050e-02
2.810000e+02 -2.663520e-02 -7.276871e-02 1.949832e-02
2.820000e+02 -2.663525e-02 -7.276887e-02 1.949836e-02
2.830000e+02 -2.663425e-02 -7.276613e-02 1.949763e-02


==> L4DC_final/sac-racbf-noreset_xdot.txt <==
t x c1 c2
0.000000e+00 -6.495977e-03 -1.968156e-02 6.689609e-03
1.000000e+00 -2.670969e-02 -5.591171e-02 2.492334e-03
2.000000e+00 -2.627540e-02 -7.178574e-02 1.923493e-02
3.000000e+00 -3.566924e-02 -9.745016e-02 2.611169e-02
4.000000e+00 -8.310550e-02 -1.424039e-01 -2.380709e-02
5.000000e+00 -7.340146e-03 -2.005365e-02 5.373360e-03
6.000000e+00 -5.203600e-02 -1.127066e-01 8.634618e-03
7.000000e+00 -2.707013e-02 -8.256179e-02 2.842153e-02
8.000000e+00 -3.845573e-02 -9.164695e-02 1.473549e-02
9.000000e+00 -1.751804e-02 -3.527593e-02 2.398440e-04
1.000000e+01 -4.046183e-02 -7.737825e-02 -3.545419e-03
1.100000e+01 -3.565995e-03 -9.742480e-03 2.610490e-03
1.200000e+01 -1.610734e-02 -3.516644e-02 2.951761e-03
1.300000e+01 -1.270905e-02 -3.472178e-02 9.303673e-03
1.400000e+01 -4.781289e-02 -1.306273e-01 3.500147e-02
1.500000e+01 -8.296521e-02 -1.535207e-01 -1.240970e-02
1.600000e+01 3.669756e-03 -9.793905e-02 1.052786e-01
1.700000e+01 -6.918128e-02 -1.117961e-01 -2.656643e-02
1.800000e+01 -1.271487e-01 -2.015994e-01 -5.269804e-02
1.900000e+01 -1.839955e-01 -2.649227e-01 -1.030683e-01
2.000000e+01 -1.168402e-01 -1.872749e-01 -4.640553e-02
2.100000e+01 -1.237109e-01 -2.130111e-01 -3.441061e-02
2.200000e+01 -8.914886e-02 -1.569294e-01 -2.136830e-02
2.300000e+01 -8.915002e-02 -1.569322e-01 -2.136788e-02
2.400000e+01 -8.914972e-02 -1.569316e-01 -2.136784e-02
2.500000e+01 -7.651212e-02 -1.621070e-01 9.082753e-03
2.600000e+01 -9.086273e-02 -1.564199e-01 -2.530554e-02
2.700000e+01 -1.417878e-01 -2.011272e-01 -8.244836e-02
2.800000e+01 -8.915020e-02 -1.569320e-01 -2.136841e-02
2.900000e+01 -8.914892e-02 -1.569305e-01 -2.136732e-02
3.000000e+01 -8.914877e-02 -1.569301e-01 -2.136745e-02
3.100000e+01 -8.914945e-02 -1.569306e-01 -2.136829e-02
3.200000e+01 -1.714486e-01 -2.394151e-01 -1.034822e-01
3.300000e+01 -7.069549e-02 -1.184826e-01 -2.290839e-02
3.400000e+01 -1.070996e-01 -1.695350e-01 -4.466412e-02
3.500000e+01 -7.444189e-02 -9.357812e-02 -5.530566e-02
3.600000e+01 -9.057439e-02 -1.254325e-01 -5.571630e-02
3.700000e+01 -7.641367e-02 -1.624699e-01 9.642605e-03
3.800000e+01 -1.141053e-01 -1.937626e-01 -3.444803e-02
3.900000e+01 -2.150128e-02 -4.581147e-02 2.808906e-03
4.000000e+01 -3.258396e-02 -8.902102e-02 2.385311e-02
4.100000e+01 -7.806990e-02 -1.582434e-01 2.103597e-03
4.200000e+01 -9.914898e-03 -8.868206e-02 6.885226e-02
4.300000e+01 -1.202921e-04 -8.049655e-02 8.025597e-02
4.400000e+01 -3.258447e-02 -8.902242e-02 2.385349e-02
4.500000e+01 -6.550988e-02 -1.390527e-01 8.032916e-03
4.600000e+01 -5.758609e-02 -1.412713e-01 2.609915e-02
4.700000e+01 -3.258435e-02 -8.902211e-02 2.385340e-02
4.800000e+01 -8.097827e-03 -8.765542e-02 7.145976e-02
4.900000e+01 -2.405615e-02 -8.697801e-02 3.886571e-02
5.000000e+01 -4.077191e-02 -9.249194e-02 1.094812e-02
5.100000e+01 -1.408705e-01 -2.371314e-01 -4.460971e-02
5.200000e+01 -8.225220e-02 -1.655948e-01 1.090393e-03
5.300000e+01 -9.014101e-02 -2.041581e-01 2.387606e-02
5.400000e+01 -5.714092e-02 -1.561119e-01 4.183006e-02
5.500000e+01 -1.007880e-01 -2.074845e-01 5.908474e-03
5.600000e+01 -5.325943e-02 -1.356430e-01 2.912413e-02
5.700000e+01 -7.858629e-02 -2.100380e-01 5.286546e-02
5.800000e+01 -6.606898e-02 -1.628720e-01 3.073407e-02
5.900000e+01 -6.849780e-02 -1.608374e-01 2.384184e-02
6.000000e+01 -7.289202e-02 -1.666727e-01 2.088862e-02
6.100000e+01 -8.200573e-02 -1.753792e-01 1.136771e-02
6.200000e+01 -7.891259e-02 -1.771218e-01 1.929658e-02
6.300000e+01 -8.518106e-02 -1.787944e-01 8.432249e-03
6.400000e+01 -8.508497e-02 -1.770684e-01 6.898428e-03
6.500000e+01 -7.140986e-02 -1.650520e-01 2.223225e-02
6.600000e+01 -5.110028e-02 -1.747191e-01 7.251857e-02
6.700000e+01 -8.861750e-02 -1.788422e-01 1.607220e-03
6.800000e+01 -6.671552e-02 -1.562475e-01 2.281644e-02
6.900000e+01 -4.935888e-02 -1.348510e-01 3.613320e-02
7.000000e+01 -1.562470e-01 -2.499195e-01 -6.257447e-02
7.100000e+01 -8.563586e-02 -1.666367e-01 -4.635056e-03
7.200000e+01 -1.775259e-01 -2.999568e-01 -5.509504e-02
7.300000e+01 -3.989792e-02 -8.969832e-02 9.902480e-03
7.400000e+01 -3.312400e-02 -6.643145e-02 1.834455e-04
7.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.600000e+01 1.406210e-02 -1.850125e-02 4.662544e-02
7.700000e+01 5.155462e-03 -9.351992e-04 1.124612e-02
7.800000e+01 5.467502e-02 3.043430e-03 1.063066e-01
7.900000e+01 8.208441e-04 -2.302040e-03 3.943728e-03
8.000000e+01 2.543681e-02 -7.915076e-03 5.878870e-02
8.100000e+01 -2.818620e-03 -1.104230e-02 5.405055e-03
8.200000e+01 5.940451e-03 -3.395540e-02 4.583630e-02
8.300000e+01 2.682494e-04 -3.627390e-03 4.163889e-03
8.400000e+01 2.538805e-02 -3.227321e-03 5.400342e-02
8.500000e+01 8.889638e-04 -2.036186e-03 3.814114e-03
8.600000e+01 -5.441137e-02 -1.300303e-01 2.120759e-02
8.700000e+01 -3.416146e-02 -5.961428e-02 -8.708635e-03
8.800000e+01 -2.711829e-03 -7.408853e-03 1.985196e-03
8.900000e+01 -1.727956e-02 -4.720864e-02 1.264952e-02
9.000000e+01 -9.358467e-03 -1.067399e-01 8.802298e-02
9.100000e+01 -3.306950e-02 -6.700374e-02 8.647486e-04
9.200000e+01 5.612748e-03 -1.115740e-01 1.227995e-01
9.300000e+01 -1.006603e-01 -1.841962e-01 -1.712432e-02
9.400000e+01 -2.106622e-02 -5.755398e-02 1.542154e-02
9.500000e+01 -3.387654e-02 -9.823702e-02 3.048395e-02
9.600000e+01 -1.837558e-02 -6.243718e-02 2.568601e-02
9.700000e+01 -4.536690e-02 -1.047507e-01 1.401687e-02
9.800000e+01 -2.377160e-02 -6.494523e-02 1.740202e-02
9.900000e+01 -2.945956e-02 -9.036457e-02 3.144545e-02
1.000000e+02 -2.495824e-02 -6.613374e-02 1.621727e-02
1.010000e+02 -2.483575e-02 -8.882360e-02 3.915210e-02
1.020000e+02 -5.241050e-03 -6.027542e-02 4.979332e-02
1.030000e+02 -3.628503e-02 -9.913254e-02 2.656248e-02
1.040000e+02 -2.870178e-02 -6.757541e-02 1.017184e-02
1.050000e+02 -4.470961e-02 -8.961164e-02 1.924173e-04
1.060000e+02 -5.379751e-02 -1.061613e-01 -1.433721e-03
1.070000e+02 -5.361041e-02 -1.136175e-01 6.396649e-03
1.080000e+02 -5.659134e-02 -1.656329e-01 5.245027e-02
1.090000e+02 -6.397165e-02 -1.275398e-01 -4.035025e-04
1.100000e+02 -1.330039e-01 -2.365550e-01 -2.945280e-02
1.110000e+02 -9.917404e-02 -1.317634e-01 -6.658464e-02
1.120000e+02 -1.404764e-01 -2.223857e-01 -5.856721e-02
1.130000e+02 -1.331840e-01 -1.897726e-01 -7.659544e-02
1.140000e+02 -1.249965e-01 -2.031940e-01 -4.679895e-02
1.150000e+02 -1.406884e-01 -2.100753e-01 -7.130145e-02
1.160000e+02 -1.095820e-01 -1.751860e-01 -4.397806e-02
1.170000e+02 -1.307449e-01 -1.881269e-01 -7.336293e-02
1.180000e+02 -1.138803e-01 -1.783231e-01 -4.943749e-02
1.190000e+02 -1.327565e-01 -1.912619e-01 -7.425106e-02
1.200000e+02 -1.140733e-01 -1.788376e-01 -4.930906e-02
1.210000e+02 -1.286001e-01 -1.874371e-01 -6.976319e-02
1.220000e+02 -1.230292e-01 -1.750686e-01 -7.098972e-02
1.230000e+02 -2.069128e-01 -2.628342e-01 -1.509913e-01
1.240000e+02 -1.454271e-01 -1.958948e-01 -9.495933e-02
1.250000e+02 -1.614910e-01 -2.455529e-01 -7.742906e-02
1.260000e+02 -8.654024e-02 -1.089750e-01 -6.410549e-02
1.270000e+02 -1.983254e-01 -2.982515e-01 -9.839920e-02
1.280000e+02 -1.659284e-01 -2.199763e-01 -1.118804e-01
1.290000e+02 -1.740003e-01 -2.551870e-01 -9.281360e-02
1.300000e+02 -1.527625e-01 -2.412714e-01 -6.425365e-02
1.310000e+02 -1.443859e-01 -2.476719e-01 -4.109997e-02
1.320000e+02 -1.397904e-01 -2.323492e-01 -4.723160e-02
1.330000e+02 -1.433209e-01 -2.476576e-01 -3.898426e-02
1.340000e+02 -1.477623e-01 -2.523251e-01 -4.319953e-02
1.350000e+02 -1.525913e-01 -2.407862e-01 -6.439634e-02
1.360000e+02 -1.470074e-01 -2.512676e-01 -4.274723e-02
1.370000e+02 -1.530707e-01 -2.440795e-01 -6.206182e-02
1.380000e+02 -1.429539e-01 -2.474069e-01 -3.850090e-02
1.390000e+02 -1.553181e-01 -2.405221e-01 -7.011397e-02
1.400000e+02 -2.207140e-01 -2.976831e-01 -1.437449e-01
1.410000e+02 -1.805905e-01 -2.536163e-01 -1.075647e-01
1.420000e+02 -2.473130e-01 -3.131220e-01 -1.815040e-01
1.430000e+02 -2.350054e-01 -3.065747e-01 -1.634361e-01
1.440000e+02 -2.099076e-01 -2.754094e-01 -1.444058e-01
1.450000e+02 -2.156098e-01 -3.042851e-01 -1.269345e-01
1.460000e+02 -2.202279e-01 -2.799154e-01 -1.605405e-01
1.470000e+02 -1.714834e-01 -2.803727e-01 -6.259410e-02
1.480000e+02 -2.353308e-01 -3.015884e-01 -1.690732e-01
1.490000e+02 -2.388399e-01 -2.999357e-01 -1.777441e-01
1.500000e+02 -2.402446e-01 -2.990140e-01 -1.814752e-01
1.510000e+02 -2.388486e-01 -2.997640e-01 -1.779332e-01
1.520000e+02 -2.400024e-01 -2.993097e-01 -1.806952e-01
1.530000e+02 -2.396059e-01 -2.993843e-01 -1.798275e-01
1.540000e+02 -2.376065e-01 -3.007044e-01 -1.745087e-01
1.550000e+02 -2.269148e-01 -3.070963e-01 -1.467333e-01
1.560000e+02 -2.391563e-01 -2.998337e-01 -1.784789e-01
1.570000e+02 -2.395896e-01 -2.995805e-01 -1.795987e-01
1.580000e+02 -1.790402e-01 -2.848847e-01 -7.319565e-02
1.590000e+02 -2.155269e-01 -2.895191e-01 -1.415348e-01
1.600000e+02 -1.864381e-01 -2.467545e-01 -1.261218e-01
1.610000e+02 -1.714232e-01 -2.286917e-01 -1.141547e-01
1.620000e+02 -1.745242e-01 -1.991761e-01 -1.498723e-01
1.630000e+02 -1.699020e-01 -2.645404e-01 -7.526354e-02
1.640000e+02 -1.766446e-01 -2.235954e-01 -1.296939e-01
1.650000e+02 -1.853079e-01 -2.915958e-01 -7.901988e-02
1.660000e+02 -1.723849e-01 -2.624115e-01 -8.235818e-02
1.670000e+02 -1.974779e-01 -2.635613e-01 -1.313945e-01
1.680000e+02 -1.866340e-01 -2.604787e-01 -1.127893e-01
1.690000e+02 -1.712639e-01 -2.618350e-01 -8.069290e-02
1.700000e+02 -1.971013e-01 -2.635453e-01 -1.306574e-01
1.710000e+02 -1.901621e-01 -2.611546e-01 -1.191696e-01
1.720000e+02 -1.712182e-01 -2.622956e-01 -8.014082e-02
1.730000e+02 -1.756215e-01 -2.611320e-01 -9.011102e-02
1.740000e+02 -1.808090e-01 -2.605210e-01 -1.010971e-01
1.750000e+02 -1.780820e-01 -2.608205e-01 -9.534345e-02
1.760000e+02 -1.923227e-01 -2.687497e-01 -1.158958e-01
1.770000e+02 -1.209022e-01 -2.564085e-01 1.460403e-02
1.780000e+02 -1.821545e-01 -2.681418e-01 -9.616725e-02
1.790000e+02 -1.388081e-01 -2.305247e-01 -4.709145e-02
1.800000e+02 -2.069961e-01 -2.893148e-01 -1.246775e-01
1.810000e+02 -1.376727e-01 -2.511839e-01 -2.416159e-02
1.820000e+02 -1.440127e-01 -2.611252e-01 -2.690021e-02
1.830000e+02 -1.510481e-01 -2.703453e-01 -3.175096e-02
1.840000e+02 -1.839662e-01 -2.874313e-01 -8.050108e-02
1.850000e+02 -1.837842e-01 -2.871394e-01 -8.042908e-02
1.860000e+02 -1.837852e-01 -2.871360e-01 -8.043443e-02
1.870000e+02 -1.837836e-01 -2.871348e-01 -8.043234e-02
1.880000e+02 -1.837518e-01 -2.870540e-01 -8.044960e-02
1.890000e+02 -1.837788e-01 -2.871242e-01 -8.043345e-02
1.900000e+02 -1.836821e-01 -2.868984e-01 -8.046574e-02
1.910000e+02 -1.837895e-01 -2.871447e-01 -8.043429e-02
1.920000e+02 -1.836890e-01 -2.868930e-01 -8.048493e-02
1.930000e+02 -1.837836e-01 -2.871370e-01 -8.043015e-02
1.940000e+02 -1.368675e-01 -2.577301e-01 -1.600485e-02
1.950000e+02 -1.802303e-01 -2.898284e-01 -7.063226e-02
1.960000e+02 -1.883043e-01 -2.869916e-01 -8.961694e-02
1.970000e+02 -1.751437e-01 -2.679704e-01 -8.231707e-02
1.980000e+02 -2.204299e-01 -2.993855e-01 -1.414742e-01
1.990000e+02 -1.919039e-01 -2.979565e-01 -8.585143e-02
2.000000e+02 -1.869259e-01 -2.952050e-01 -7.864689e-02
2.010000e+02 -1.774718e-01 -2.813583e-01 -7.358523e-02
2.020000e+02 -1.910478e-01 -2.761340e-01 -1.059617e-01
2.030000e+02 -1.910858e-01 -2.762483e-01 -1.059234e-01
2.040000e+02 -1.910668e-01 -2.762536e-01 -1.058801e-01
2.050000e+02 -1.910914e-01 -2.762463e-01 -1.059366e-01
2.060000e+02 -1.910835e-01 -2.762406e-01 -1.059264e-01
2.070000e+02 -1.910743e-01 -2.762394e-01 -1.059093e-01
2.080000e+02 -1.910825e-01 -2.762419e-01 -1.059230e-01
2.090000e+02 -1.910847e-01 -2.762411e-01 -1.059283e-01
2.100000e+02 -1.910611e-01 -2.762401e-01 -1.058820e-01
2.110000e+02 -1.910823e-01 -2.762388e-01 -1.059259e-01
2.120000e+02 -1.894625e-01 -2.945751e-01 -8.434986e-02
2.130000e+02 -1.852533e-01 -2.843974e-01 -8.610915e-02
2.140000e+02 -2.030131e-01 -2.784158e-01 -1.276104e-01
2.150000e+02 -1.871585e-01 -2.716692e-01 -1.026478e-01
2.160000e+02 -1.662230e-01 -2.696619e-01 -6.278415e-02
2.170000e+02 -1.938155e-01 -2.783450e-01 -1.092859e-01
2.180000e+02 -2.108101e-01 -2.778161e-01 -1.438040e-01
2.190000e+02 -2.028046e-01 -2.877124e-01 -1.178969e-01
2.200000e+02 -2.055489e-01 -2.993425e-01 -1.117553e-01
2.210000e+02 -2.054252e-01 -2.991463e-01 -1.117041e-01
2.220000e+02 -2.054395e-01 -2.991632e-01 -1.117157e-01
2.230000e+02 -2.054407e-01 -2.991669e-01 -1.117146e-01
2.240000e+02 -2.054402e-01 -2.991664e-01 -1.117140e-01
2.250000e+02 -2.054343e-01 -2.991581e-01 -1.117105e-01
2.260000e+02 -2.054426e-01 -2.991664e-01 -1.117188e-01
2.270000e+02 -2.054393e-01 -2.991629e-01 -1.117157e-01
2.280000e+02 -2.054398e-01 -2.991652e-01 -1.117144e-01
2.290000e+02 -2.054234e-01 -2.991482e-01 -1.116986e-01
2.300000e+02 -1.837196e-01 -2.976236e-01 -6.981562e-02
2.310000e+02 -1.898540e-01 -2.989841e-01 -8.072401e-02
2.320000e+02 -1.809431e-01 -2.699941e-01 -9.189221e-02
2.330000e+02 -1.755524e-01 -2.781522e-01 -7.295268e-02
2.340000e+02 -1.969177e-01 -2.869883e-01 -1.068472e-01
2.350000e+02 -1.988311e-01 -2.939395e-01 -1.037227e-01
2.360000e+02 -1.853573e-01 -2.855605e-01 -8.515415e-02
2.370000e+02 -1.940858e-01 -2.786182e-01 -1.095535e-01
2.380000e+02 -2.413837e-01 -3.043438e-01 -1.784236e-01
2.390000e+02 -2.365934e-01 -2.992496e-01 -1.739372e-01
2.400000e+02 -2.407052e-01 -3.040857e-01 -1.773248e-01
2.410000e+02 -2.393628e-01 -3.023865e-01 -1.763392e-01
2.420000e+02 -2.366664e-01 -2.992745e-01 -1.740584e-01
2.430000e+02 -2.407303e-01 -3.040964e-01 -1.773642e-01
2.440000e+02 -2.366936e-01 -2.993139e-01 -1.740734e-01
2.450000e+02 -2.406338e-01 -3.040272e-01 -1.772404e-01
2.460000e+02 -2.367261e-01 -2.993372e-01 -1.741150e-01
2.470000e+02 -2.407111e-01 -3.040743e-01 -1.773478e-01
2.480000e+02 -1.868050e-01 -2.831979e-01 -9.041217e-02
2.490000e+02 -1.815295e-01 -2.821456e-01 -8.091337e-02
2.500000e+02 -1.618924e-01 -2.518959e-01 -7.188890e-02
2.510000e+02 -1.730416e-01 -2.724997e-01 -7.358346e-02
2.520000e+02 -1.351150e-01 -2.620093e-01 -8.220811e-03
2.530000e+02 -1.865073e-01 -2.808978e-01 -9.211688e-02
2.540000e+02 -1.388155e-01 -2.663896e-01 -1.124131e-02
2.550000e+02 -1.531415e-01 -2.707799e-01 -3.550307e-02
2.560000e+02 -1.684685e-01 -2.697088e-01 -6.722830e-02
2.570000e+02 -1.653356e-01 -2.614373e-01 -6.923388e-02
2.580000e+02 -1.653572e-01 -2.615214e-01 -6.919298e-02
2.590000e+02 -1.653676e-01 -2.615309e-01 -6.920437e-02
2.600000e+02 -1.653629e-01 -2.615303e-01 -6.919555e-02
2.610000e+02 -1.653677e-01 -2.615320e-01 -6.920339e-02
2.620000e+02 -1.653705e-01 -2.615319e-01 -6.920899e-02
2.630000e+02 -1.653574e-01 -2.615267e-01 -6.918818e-02
2.640000e+02 -1.653595e-01 -2.615293e-01 -6.918965e-02
2.650000e+02 -1.653572e-01 -2.615267e-01 -6.918779e-02
2.660000e+02 -1.524460e-01 -2.799567e-01 -2.493531e-02
2.670000e+02 -1.381312e-01 -2.627123e-01 -1.355011e-02
2.680000e+02 -1.604154e-01 -2.778311e-01 -4.299970e-02
2.690000e+02 -1.390976e-01 -2.565675e-01 -2.162774e-02
2.700000e+02 -1.430103e-01 -2.630895e-01 -2.293110e-02
2.710000e+02 -1.508015e-01 -2.762113e-01 -2.539175e-02
2.720000e+02 -2.100403e-01 -2.669084e-01 -1.531722e-01
2.730000e+02 -2.178350e-01 -3.003402e-01 -1.353299e-01
2.740000e+02 -2.300634e-01 -2.923354e-01 -1.677914e-01
2.750000e+02 -2.303958e-01 -2.927572e-01 -1.680344e-01
2.760000e+02 -2.304218e-01 -2.927979e-01 -1.680457e-01
2.770000e+02 -2.304015e-01 -2.927775e-01 -1.680254e-01
2.780000e+02 -2.304044e-01 -2.927833e-01 -1.680255e-01
2.790000e+02 -2.304231e-01 -2.928018e-01 -1.680445e-01
2.800000e+02 -2.304126e-01 -2.927896e-01 -1.680355e-01
2.810000e+02 -2.304093e-01 -2.927847e-01 -1.680338e-01
2.820000e+02 -2.304049e-01 -2.927791e-01 -1.680307e-01
2.830000e+02 -2.304046e-01 -2.927805e-01 -1.680287e-01


==> L4DC_final/sac-racbf.txt <==
t x c1 c2
0.000000e+00 1.273154e+01 6.759279e+00 1.870380e+01
1.000000e+00 2.289446e+01 7.684256e+00 3.810466e+01
2.000000e+00 4.237276e+01 2.153886e+01 6.320666e+01
3.000000e+00 1.168626e+01 7.387801e+00 1.598472e+01
4.000000e+00 2.024042e+01 1.178988e+01 2.869095e+01
5.000000e+00 1.732931e+01 1.278098e+01 2.187764e+01
6.000000e+00 1.624372e+01 4.143609e+00 2.834383e+01
7.000000e+00 2.522566e+01 1.664323e+01 3.380810e+01
8.000000e+00 4.254066e+01 2.536200e+01 5.971933e+01
9.000000e+00 6.379856e+01 3.726134e+01 9.033577e+01
1.000000e+01 5.324630e+01 1.764785e+01 8.884474e+01
1.100000e+01 5.218959e+01 2.334397e+01 8.103522e+01
1.200000e+01 4.603339e+01 2.519130e+01 6.687548e+01
1.300000e+01 6.054070e+01 4.187054e+01 7.921085e+01
1.400000e+01 3.706134e+01 2.593788e+01 4.818480e+01
1.500000e+01 5.751489e+01 3.488694e+01 8.014283e+01
1.600000e+01 5.911355e+01 2.912071e+01 8.910639e+01
1.700000e+01 5.170883e+01 3.002662e+01 7.339103e+01
1.800000e+01 5.682157e+01 3.895560e+01 7.468754e+01
1.900000e+01 1.352106e+02 8.994015e+01 1.804810e+02
2.000000e+01 1.933003e+02 1.343013e+02 2.522993e+02
2.100000e+01 2.138604e+02 1.421530e+02 2.855677e+02
2.200000e+01 2.655375e+02 2.295273e+02 3.015478e+02
2.300000e+01 2.864597e+02 2.452512e+02 3.276681e+02
2.400000e+01 3.423981e+02 2.828959e+02 4.019002e+02
2.500000e+01 4.237734e+02 3.527050e+02 4.948417e+02
2.600000e+01 3.899344e+02 3.730574e+02 4.068114e+02
2.700000e+01 4.061835e+02 3.629167e+02 4.494503e+02
2.800000e+01 3.736473e+02 3.329076e+02 4.143871e+02
2.900000e+01 4.046404e+02 3.482057e+02 4.610751e+02
3.000000e+01 3.645968e+02 3.026706e+02 4.265231e+02
3.100000e+01 3.561099e+02 2.974056e+02 4.148141e+02
3.200000e+01 3.637825e+02 3.062580e+02 4.213070e+02
3.300000e+01 3.750952e+02 2.834525e+02 4.667378e+02
3.400000e+01 3.996908e+02 3.225133e+02 4.768684e+02
3.500000e+01 3.781345e+02 3.288619e+02 4.274071e+02
3.600000e+01 4.398015e+02 3.507759e+02 5.288271e+02
3.700000e+01 3.904038e+02 3.189767e+02 4.618309e+02
3.800000e+01 4.348659e+02 3.271974e+02 5.425345e+02
3.900000e+01 3.763732e+02 2.500656e+02 5.026807e+02
4.000000e+01 3.946932e+02 2.534052e+02 5.359811e+02
4.100000e+01 3.853672e+02 2.349303e+02 5.358042e+02
4.200000e+01 3.851743e+02 2.362427e+02 5.341059e+02
4.300000e+01 3.873015e+02 2.397219e+02 5.348811e+02
4.400000e+01 3.399430e+02 2.248035e+02 4.550824e+02
4.500000e+01 3.333075e+02 2.155824e+02 4.510325e+02
4.600000e+01 3.329358e+02 2.182418e+02 4.476297e+02
4.700000e+01 3.329362e+02 2.166326e+02 4.492398e+02
4.800000e+01 3.681949e+02 2.483278e+02 4.880620e+02
4.900000e+01 3.694783e+02 2.484523e+02 4.905042e+02
5.000000e+01 3.330769e+02 2.192930e+02 4.468608e+02
5.100000e+01 3.322961e+02 2.152470e+02 4.493453e+02
5.200000e+01 3.543497e+02 2.394165e+02 4.692828e+02
5.300000e+01 3.318035e+02 2.151500e+02 4.484571e+02
5.400000e+01 3.734118e+02 2.616723e+02 4.851513e+02
5.500000e+01 3.910502e+02 2.501317e+02 5.319687e+02
5.600000e+01 3.886862e+02 2.455850e+02 5.317874e+02
5.700000e+01 4.355055e+02 2.936639e+02 5.773472e+02
5.800000e+01 4.650499e+02 3.384033e+02 5.916966e+02
5.900000e+01 4.938814e+02 4.246153e+02 5.631474e+02
6.000000e+01 4.923448e+02 3.772511e+02 6.074385e+02
6.100000e+01 5.318240e+02 4.690541e+02 5.945939e+02
6.200000e+01 4.343277e+02 3.323172e+02 5.363382e+02
6.300000e+01 4.918908e+02 3.799213e+02 6.038603e+02
6.400000e+01 5.500114e+02 5.159854e+02 5.840374e+02
6.500000e+01 4.945629e+02 3.868240e+02 6.023019e+02
6.600000e+01 5.201711e+02 4.138202e+02 6.265219e+02
6.700000e+01 4.974405e+02 3.824470e+02 6.124340e+02
6.800000e+01 5.130742e+02 4.381803e+02 5.879681e+02
6.900000e+01 5.523875e+02 5.227994e+02 5.819757e+02
7.000000e+01 5.477350e+02 5.110272e+02 5.844427e+02
7.100000e+01 5.495546e+02 5.123739e+02 5.867353e+02
7.200000e+01 5.330943e+02 4.887649e+02 5.774237e+02
7.300000e+01 5.540524e+02 5.186591e+02 5.894456e+02
7.400000e+01 4.978434e+02 4.032385e+02 5.924482e+02
7.500000e+01 5.795756e+02 5.557963e+02 6.033550e+02
7.600000e+01 5.960442e+02 5.605919e+02 6.314965e+02
7.700000e+01 5.904163e+02 5.666588e+02 6.141737e+02
7.800000e+01 5.467305e+02 4.741198e+02 6.193412e+02
7.900000e+01 5.488441e+02 5.033863e+02 5.943020e+02
8.000000e+01 5.657439e+02 5.562837e+02 5.752041e+02
8.100000e+01 5.720641e+02 5.663955e+02 5.777327e+02
8.200000e+01 5.722001e+02 5.688434e+02 5.755568e+02
8.300000e+01 5.706435e+02 5.628488e+02 5.784382e+02
8.400000e+01 5.706919e+02 5.598031e+02 5.815807e+02
8.500000e+01 5.703335e+02 5.607783e+02 5.798887e+02
8.600000e+01 5.488429e+02 5.084535e+02 5.892324e+02
8.700000e+01 5.704595e+02 5.650265e+02 5.758925e+02
8.800000e+01 5.714038e+02 5.695115e+02 5.732962e+02
8.900000e+01 5.694535e+02 5.667625e+02 5.721444e+02
9.000000e+01 5.637935e+02 5.142087e+02 6.133783e+02
9.100000e+01 5.482654e+02 4.988266e+02 5.977041e+02
9.200000e+01 5.478206e+02 4.885302e+02 6.071110e+02
9.300000e+01 5.374205e+02 4.749031e+02 5.999380e+02
9.400000e+01 5.476981e+02 4.783884e+02 6.170078e+02
9.500000e+01 5.177921e+02 4.602243e+02 5.753599e+02
9.600000e+01 5.522795e+02 4.714424e+02 6.331165e+02
9.700000e+01 5.434906e+02 5.076860e+02 5.792952e+02
9.800000e+01 5.391166e+02 4.979615e+02 5.802718e+02
9.900000e+01 5.415266e+02 4.922496e+02 5.908036e+02
1.000000e+02 5.427909e+02 4.948681e+02 5.907136e+02
1.010000e+02 5.440067e+02 4.964248e+02 5.915886e+02
1.020000e+02 5.478128e+02 5.030695e+02 5.925562e+02
1.030000e+02 5.435090e+02 4.926986e+02 5.943194e+02
1.040000e+02 5.456388e+02 4.972602e+02 5.940174e+02
1.050000e+02 5.463353e+02 5.019223e+02 5.907483e+02
1.060000e+02 5.419165e+02 5.038430e+02 5.799900e+02
1.070000e+02 5.505614e+02 5.104088e+02 5.907139e+02
1.080000e+02 5.250708e+02 5.060180e+02 5.441236e+02
1.090000e+02 5.261014e+02 5.046675e+02 5.475353e+02
1.100000e+02 5.088971e+02 4.799557e+02 5.378384e+02
1.110000e+02 5.161308e+02 4.825549e+02 5.497068e+02
1.120000e+02 5.053938e+02 4.906463e+02 5.201413e+02
1.130000e+02 5.009894e+02 4.727658e+02 5.292130e+02
1.140000e+02 5.287886e+02 5.138615e+02 5.437157e+02
1.150000e+02 5.173827e+02 5.067726e+02 5.279929e+02
1.160000e+02 5.339693e+02 5.226781e+02 5.452605e+02
1.170000e+02 5.231161e+02 5.120165e+02 5.342158e+02
1.180000e+02 5.301474e+02 5.213547e+02 5.389400e+02
1.190000e+02 5.225655e+02 4.991687e+02 5.459623e+02
1.200000e+02 5.293474e+02 5.167663e+02 5.419286e+02
1.210000e+02 5.142516e+02 4.843266e+02 5.441767e+02
1.220000e+02 5.297568e+02 5.154192e+02 5.440944e+02
1.230000e+02 5.304424e+02 5.190125e+02 5.418723e+02
1.240000e+02 5.242611e+02 5.006456e+02 5.478766e+02
1.250000e+02 5.335100e+02 5.260323e+02 5.409876e+02
1.260000e+02 5.051477e+02 4.889419e+02 5.213535e+02
1.270000e+02 5.251682e+02 5.166622e+02 5.336743e+02
1.280000e+02 5.257464e+02 5.143165e+02 5.371764e+02
1.290000e+02 5.260740e+02 5.126319e+02 5.395161e+02
1.300000e+02 5.305647e+02 5.184681e+02 5.426613e+02
1.310000e+02 5.288682e+02 5.195074e+02 5.382290e+02
1.320000e+02 5.341778e+02 5.253750e+02 5.429805e+02
1.330000e+02 5.407245e+02 5.232272e+02 5.582217e+02
1.340000e+02 5.404085e+02 5.306799e+02 5.501372e+02
1.350000e+02 5.400998e+02 5.302892e+02 5.499105e+02
1.360000e+02 5.383884e+02 5.276165e+02 5.491604e+02
1.370000e+02 5.385828e+02 5.280127e+02 5.491529e+02
1.380000e+02 5.440139e+02 5.356056e+02 5.524221e+02
1.390000e+02 5.407932e+02 5.312035e+02 5.503830e+02
1.400000e+02 5.391144e+02 5.286759e+02 5.495528e+02
1.410000e+02 5.426163e+02 5.342719e+02 5.509606e+02
1.420000e+02 5.389627e+02 5.288484e+02 5.490770e+02
1.430000e+02 5.424402e+02 5.341805e+02 5.506998e+02
1.440000e+02 5.441231e+02 5.231176e+02 5.651285e+02
1.450000e+02 5.648000e+02 5.036804e+02 6.259196e+02
1.460000e+02 5.718814e+02 4.982282e+02 6.455345e+02
1.470000e+02 5.702951e+02 4.952397e+02 6.453505e+02
1.480000e+02 5.651234e+02 4.991094e+02 6.311373e+02
1.490000e+02 5.733900e+02 5.047200e+02 6.420600e+02
1.500000e+02 5.904332e+02 5.226448e+02 6.582216e+02
1.510000e+02 5.923016e+02 5.246612e+02 6.599419e+02
1.520000e+02 6.114138e+02 5.286424e+02 6.941852e+02
1.530000e+02 6.178216e+02 5.333388e+02 7.023045e+02
1.540000e+02 6.143793e+02 5.318437e+02 6.969149e+02
1.550000e+02 6.133794e+02 5.330864e+02 6.936724e+02
1.560000e+02 6.136615e+02 5.308428e+02 6.964802e+02
1.570000e+02 6.146590e+02 5.276381e+02 7.016798e+02
1.580000e+02 6.128130e+02 5.290325e+02 6.965935e+02
1.590000e+02 6.130486e+02 5.294714e+02 6.966259e+02
1.600000e+02 6.143349e+02 5.274312e+02 7.012386e+02
1.610000e+02 6.106562e+02 5.301548e+02 6.911577e+02
1.620000e+02 6.117562e+02 5.314482e+02 6.920643e+02
1.630000e+02 6.258336e+02 5.346247e+02 7.170425e+02
1.640000e+02 6.062886e+02 5.232905e+02 6.892867e+02
1.650000e+02 6.271254e+02 5.595727e+02 6.946782e+02
1.660000e+02 6.745719e+02 6.029988e+02 7.461450e+02
1.670000e+02 6.606696e+02 5.768624e+02 7.444768e+02
1.680000e+02 7.241460e+02 7.071945e+02 7.410975e+02
1.690000e+02 6.765896e+02 6.042639e+02 7.489154e+02
1.700000e+02 6.820585e+02 6.215462e+02 7.425707e+02
1.710000e+02 6.814205e+02 6.218388e+02 7.410022e+02
1.720000e+02 6.837353e+02 6.230381e+02 7.444324e+02
1.730000e+02 6.841293e+02 6.235489e+02 7.447096e+02
1.740000e+02 6.826904e+02 6.231767e+02 7.422042e+02
1.750000e+02 6.817956e+02 6.228446e+02 7.407466e+02
1.760000e+02 6.825855e+02 6.221603e+02 7.430108e+02
1.770000e+02 6.801279e+02 6.224400e+02 7.378158e+02
1.780000e+02 6.785727e+02 6.209098e+02 7.362357e+02
1.790000e+02 6.861781e+02 6.230143e+02 7.493420e+02
1.800000e+02 7.018992e+02 6.488443e+02 7.549542e+02
1.810000e+02 7.038706e+02 6.484609e+02 7.592804e+02
1.820000e+02 6.846268e+02 6.176334e+02 7.516202e+02
1.830000e+02 7.225875e+02 7.078536e+02 7.373213e+02
1.840000e+02 7.289856e+02 7.163038e+02 7.416674e+02
1.850000e+02 7.122526e+02 6.599384e+02 7.645668e+02
1.860000e+02 7.268656e+02 7.146848e+02 7.390463e+02
1.870000e+02 7.293650e+02 7.162655e+02 7.424644e+02
1.880000e+02 7.300845e+02 7.112554e+02 7.489135e+02
1.890000e+02 7.303271e+02 7.144365e+02 7.462177e+02
1.900000e+02 7.289276e+02 7.128980e+02 7.449573e+02
1.910000e+02 7.312664e+02 7.109622e+02 7.515706e+02
1.920000e+02 7.345916e+02 7.167963e+02 7.523870e+02
1.930000e+02 7.287843e+02 7.095388e+02 7.480299e+02
1.940000e+02 7.295742e+02 7.177350e+02 7.414134e+02
1.950000e+02 7.297007e+02 7.128096e+02 7.465918e+02
1.960000e+02 7.331920e+02 7.213666e+02 7.450174e+02
1.970000e+02 7.347685e+02 7.200021e+02 7.495348e+02
1.980000e+02 7.265348e+02 7.090223e+02 7.440473e+02
1.990000e+02 7.275566e+02 7.158306e+02 7.392825e+02
2.000000e+02 7.289427e+02 7.105789e+02 7.473065e+02
2.010000e+02 7.319877e+02 7.113155e+02 7.526599e+02
2.020000e+02 7.293055e+02 7.119065e+02 7.467045e+02
2.030000e+02 7.101317e+02 6.658030e+02 7.544605e+02
2.040000e+02 7.295677e+02 7.118595e+02 7.472759e+02
2.050000e+02 7.299840e+02 7.163529e+02 7.436151e+02
2.060000e+02 7.004089e+02 6.282114e+02 7.726064e+02
2.070000e+02 6.975303e+02 6.240117e+02 7.710489e+02
2.080000e+02 7.041504e+02 6.276884e+02 7.806123e+02
2.090000e+02 7.025236e+02 6.274451e+02 7.776021e+02
2.100000e+02 7.016459e+02 6.296979e+02 7.735939e+02
2.110000e+02 6.965880e+02 6.255157e+02 7.676603e+02
2.120000e+02 6.999605e+02 6.262868e+02 7.736342e+02
2.130000e+02 7.006333e+02 6.263811e+02 7.748856e+02
2.140000e+02 7.012379e+02 6.275463e+02 7.749296e+02
2.150000e+02 6.982454e+02 6.264592e+02 7.700315e+02
2.160000e+02 7.247078e+02 7.031065e+02 7.463092e+02
2.170000e+02 7.259439e+02 6.987184e+02 7.531694e+02
2.180000e+02 7.273290e+02 7.127395e+02 7.419184e+02
2.190000e+02 7.257682e+02 7.120228e+02 7.395135e+02
2.200000e+02 7.291980e+02 7.103045e+02 7.480915e+02
2.210000e+02 7.280118e+02 7.109590e+02 7.450646e+02
2.220000e+02 7.253587e+02 7.080572e+02 7.426602e+02
2.230000e+02 7.256237e+02 7.043608e+02 7.468866e+02
2.240000e+02 7.281033e+02 7.031480e+02 7.530587e+02
2.250000e+02 7.284701e+02 7.011868e+02 7.557534e+02
2.260000e+02 7.292976e+02 7.099359e+02 7.486592e+02
2.270000e+02 7.289192e+02 7.077921e+02 7.500463e+02
2.280000e+02 7.311536e+02 7.098940e+02 7.524131e+02
2.290000e+02 7.294537e+02 7.035963e+02 7.553111e+02
2.300000e+02 7.243580e+02 7.032893e+02 7.454268e+02
2.310000e+02 7.293086e+02 7.113484e+02 7.472689e+02
2.320000e+02 7.314461e+02 7.120983e+02 7.507940e+02
2.330000e+02 7.270934e+02 7.031688e+02 7.510179e+02
2.340000e+02 6.948411e+02 6.102357e+02 7.794465e+02
2.350000e+02 7.265742e+02 7.157969e+02 7.373516e+02
2.360000e+02 7.262473e+02 7.110556e+02 7.414390e+02
2.370000e+02 7.288054e+02 7.101485e+02 7.474624e+02
2.380000e+02 7.274385e+02 7.148066e+02 7.400703e+02
2.390000e+02 7.286139e+02 7.173332e+02 7.398946e+02
2.400000e+02 6.884981e+02 6.099292e+02 7.670670e+02
2.410000e+02 7.312077e+02 7.181223e+02 7.442931e+02
2.420000e+02 7.335085e+02 7.182765e+02 7.487405e+02
2.430000e+02 7.334559e+02 7.231320e+02 7.437798e+02
2.440000e+02 7.353720e+02 7.256422e+02 7.451019e+02
2.450000e+02 7.338423e+02 7.222725e+02 7.454122e+02
2.460000e+02 7.360242e+02 7.277926e+02 7.442558e+02
2.470000e+02 7.358456e+02 7.273817e+02 7.443095e+02
2.480000e+02 7.344412e+02 7.209860e+02 7.478963e+02
2.490000e+02 7.330712e+02 7.224409e+02 7.437016e+02
2.500000e+02 7.394510e+02 7.249006e+02 7.540014e+02
2.510000e+02 7.378485e+02 7.256775e+02 7.500194e+02
2.520000e+02 7.331673e+02 7.248459e+02 7.414887e+02
2.530000e+02 7.349970e+02 7.254543e+02 7.445397e+02
2.540000e+02 7.314224e+02 7.188767e+02 7.439681e+02
2.550000e+02 7.349423e+02 7.257897e+02 7.440950e+02
2.560000e+02 7.304924e+02 7.187220e+02 7.422628e+02
2.570000e+02 7.295260e+02 7.163862e+02 7.426659e+02
2.580000e+02 7.326371e+02 7.211814e+02 7.440928e+02
2.590000e+02 7.349527e+02 7.232868e+02 7.466187e+02
2.600000e+02 7.340473e+02 7.187702e+02 7.493244e+02
2.610000e+02 7.371020e+02 7.210904e+02 7.531137e+02
2.620000e+02 7.336630e+02 7.211356e+02 7.461905e+02
2.630000e+02 7.324251e+02 7.200057e+02 7.448445e+02
2.640000e+02 7.304535e+02 7.121161e+02 7.487909e+02
2.650000e+02 7.311700e+02 7.083383e+02 7.540016e+02
2.660000e+02 7.280690e+02 7.112407e+02 7.448972e+02
2.670000e+02 7.345599e+02 7.220496e+02 7.470701e+02
2.680000e+02 7.313429e+02 7.138925e+02 7.487933e+02
2.690000e+02 7.356037e+02 7.180288e+02 7.531785e+02
2.700000e+02 7.327902e+02 7.132580e+02 7.523223e+02
2.710000e+02 7.316433e+02 7.168970e+02 7.463896e+02
2.720000e+02 7.329287e+02 7.190522e+02 7.468051e+02
2.730000e+02 7.308873e+02 7.153375e+02 7.464371e+02
2.740000e+02 7.301439e+02 7.071003e+02 7.531875e+02
2.750000e+02 7.170805e+02 6.799090e+02 7.542519e+02
2.760000e+02 7.377130e+02 7.301996e+02 7.452264e+02
2.770000e+02 7.372261e+02 7.265136e+02 7.479386e+02
2.780000e+02 7.351605e+02 7.219025e+02 7.484184e+02
2.790000e+02 7.362451e+02 7.249735e+02 7.475167e+02
2.800000e+02 7.308735e+02 7.141208e+02 7.476262e+02
2.810000e+02 7.143281e+02 6.758891e+02 7.527671e+02
2.820000e+02 7.347844e+02 7.202802e+02 7.492886e+02
2.830000e+02 7.334398e+02 7.192717e+02 7.476079e+02
2.840000e+02 7.344568e+02 7.226785e+02 7.462350e+02
2.850000e+02 7.133539e+02 6.778325e+02 7.488752e+02
2.860000e+02 7.327099e+02 7.186359e+02 7.467838e+02
2.870000e+02 7.376980e+02 7.241933e+02 7.512026e+02


==> L4DC_final/sac-racbf_theta.txt <==
t x c1 c2
0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
7.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
8.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
9.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.010000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.020000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.030000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.040000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.050000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.060000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.070000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.080000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.090000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.110000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.120000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.130000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.140000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.150000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.160000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.170000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.180000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.190000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.210000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.220000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.230000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.240000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.250000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.260000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.270000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.280000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.290000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.300000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.310000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.320000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.330000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.340000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.350000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.360000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.370000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.380000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.390000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.400000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.410000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.420000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.430000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.440000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.450000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.460000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.470000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.480000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.490000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.500000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.510000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.520000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.530000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.540000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.550000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.560000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.570000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.580000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.590000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.600000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.610000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.620000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.630000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.640000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.650000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.660000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.670000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.680000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.690000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.700000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.720000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.730000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.740000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.750000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.760000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.770000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.780000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.790000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.800000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.810000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.820000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.830000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.840000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.850000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.860000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.870000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.880000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.890000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.900000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.910000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.920000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.930000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.940000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.950000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.960000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.970000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.980000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.990000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.010000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.020000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.030000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.040000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.050000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.060000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.070000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.080000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.090000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.100000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.110000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.120000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.130000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.140000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.150000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.160000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.170000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.180000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.190000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.200000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.210000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.220000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.230000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.240000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.250000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.260000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.270000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.280000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.290000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.300000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.310000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.320000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.330000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.340000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.350000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.360000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.370000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.380000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.390000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.400000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.410000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.420000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.430000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.440000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.450000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.460000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.470000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.480000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.490000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.500000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.510000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.520000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.530000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.540000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.550000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.560000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.570000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.580000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.590000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.600000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.610000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.620000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.630000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.640000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.650000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.660000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.670000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.680000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.690000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.700000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.720000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.730000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.740000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.750000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.760000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.770000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.780000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.790000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.800000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.810000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.820000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.830000e+02 0.000000e+00 0.000000e+00 0.000000e+00


==> L4DC_final/sac-racbf_thetadot.txt <==
t x c1 c2
0.000000e+00 -4.906011e-03 -5.882111e-02 4.900909e-02
1.000000e+00 8.189711e-04 -3.330711e-02 3.494506e-02
2.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e+00 -1.518994e-02 -4.556982e-02 1.518994e-02
5.000000e+00 -7.516748e-02 -2.255024e-01 7.516748e-02
6.000000e+00 -4.127329e-02 -7.784593e-02 -4.700645e-03
7.000000e+00 1.979261e-02 -5.674895e-02 9.633417e-02
8.000000e+00 -4.700091e-02 -1.057470e-01 1.174515e-02
9.000000e+00 -7.995317e-03 -2.125866e-02 5.268021e-03
1.000000e+01 -1.336183e-01 -2.500551e-01 -1.718148e-02
1.100000e+01 -1.359543e-01 -2.724741e-01 5.655669e-04
1.200000e+01 -8.120955e-02 -1.800684e-01 1.764932e-02
1.300000e+01 -8.811898e-02 -2.255305e-01 4.929256e-02
1.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.600000e+01 -5.376887e-02 -2.219214e-01 1.143837e-01
1.700000e+01 7.964263e-02 -2.457379e-02 1.838590e-01
1.800000e+01 1.817884e-02 -1.150448e-01 1.514025e-01
1.900000e+01 4.957611e-02 -1.230287e-01 2.221810e-01
2.000000e+01 1.725345e-02 -1.452834e-01 1.797903e-01
2.100000e+01 -3.527845e-03 -1.493175e-01 1.422618e-01
2.200000e+01 -3.086769e-02 -1.662302e-01 1.044948e-01
2.300000e+01 -6.029502e-02 -2.398405e-01 1.192505e-01
2.400000e+01 -8.163571e-03 -2.223372e-01 2.060100e-01
2.500000e+01 -1.178258e-01 -2.326896e-01 -2.961941e-03
2.600000e+01 -6.980139e-03 -2.268516e-01 2.128913e-01
2.700000e+01 -1.768203e-01 -3.232173e-01 -3.042341e-02
2.800000e+01 -3.771402e-02 -1.791882e-01 1.037602e-01
2.900000e+01 -4.671624e-02 -1.901235e-01 9.669103e-02
3.000000e+01 -1.813607e-01 -2.779141e-01 -8.480725e-02
3.100000e+01 -7.450803e-02 -2.212334e-01 7.221738e-02
3.200000e+01 -9.633757e-02 -2.145014e-01 2.182625e-02
3.300000e+01 -7.056989e-02 -1.738602e-01 3.272041e-02
3.400000e+01 -5.682870e-02 -2.793450e-01 1.656876e-01
3.500000e+01 -1.598478e-01 -2.454492e-01 -7.424632e-02
3.600000e+01 -9.350683e-02 -2.083090e-01 2.129534e-02
3.700000e+01 -8.333032e-02 -1.855053e-01 1.884463e-02
3.800000e+01 -7.747735e-02 -1.739562e-01 1.900151e-02
3.900000e+01 -8.218240e-02 -1.828557e-01 1.849094e-02
4.000000e+01 -6.282646e-02 -1.412649e-01 1.561195e-02
4.100000e+01 -3.622823e-02 -1.086847e-01 3.622823e-02
4.200000e+01 -3.622830e-02 -1.086849e-01 3.622830e-02
4.300000e+01 -3.622844e-02 -1.086853e-01 3.622844e-02
4.400000e+01 -7.756550e-02 -1.729063e-01 1.777531e-02
4.500000e+01 -7.756373e-02 -1.729021e-01 1.777468e-02
4.600000e+01 -3.622851e-02 -1.086855e-01 3.622851e-02
4.700000e+01 -3.622810e-02 -1.086843e-01 3.622810e-02
4.800000e+01 -3.622825e-02 -1.086848e-01 3.622825e-02
4.900000e+01 -4.670909e-02 -1.169223e-01 2.350417e-02
5.000000e+01 -4.057543e-02 -1.217263e-01 4.057543e-02
5.100000e+01 -6.097625e-02 -1.431209e-01 2.116840e-02
5.200000e+01 -5.753224e-02 -1.242637e-01 9.199266e-03
5.300000e+01 -2.261368e-02 -5.563781e-02 1.041045e-02
5.400000e+01 -6.531505e-02 -1.195657e-01 -1.106435e-02
5.500000e+01 -8.925644e-02 -1.756709e-01 -2.842030e-03
5.600000e+01 -1.146706e-01 -2.114247e-01 -1.791652e-02
5.700000e+01 -6.722749e-02 -1.516704e-01 1.721542e-02
5.800000e+01 -8.049492e-02 -1.792750e-01 1.828521e-02
5.900000e+01 -9.549632e-02 -1.913484e-01 3.557615e-04
6.000000e+01 -1.337767e-01 -2.217418e-01 -4.581157e-02
6.100000e+01 -9.549637e-02 -1.913484e-01 3.556540e-04
6.200000e+01 -1.319018e-01 -2.189194e-01 -4.488418e-02
6.300000e+01 -1.222999e-01 -2.223911e-01 -2.220869e-02
6.400000e+01 -9.549664e-02 -1.913489e-01 3.555998e-04
6.500000e+01 -1.337767e-01 -2.217418e-01 -4.581157e-02
6.600000e+01 -1.337766e-01 -2.217417e-01 -4.581143e-02
6.700000e+01 -1.337764e-01 -2.217413e-01 -4.581150e-02
6.800000e+01 -4.317425e-02 -1.195403e-01 3.319178e-02
6.900000e+01 -8.975498e-02 -1.999211e-01 2.041109e-02
7.000000e+01 -8.652233e-02 -1.949174e-01 2.187275e-02
7.100000e+01 -1.109212e-01 -2.080189e-01 -1.382338e-02
7.200000e+01 -1.421608e-01 -2.471992e-01 -3.712240e-02
7.300000e+01 -1.771095e-01 -3.306521e-01 -2.356680e-02
7.400000e+01 -2.251952e-01 -3.351371e-01 -1.152532e-01
7.500000e+01 -1.452692e-01 -2.235887e-01 -6.694968e-02
7.600000e+01 -2.065231e-01 -2.549160e-01 -1.581301e-01
7.700000e+01 -2.052660e-01 -2.518489e-01 -1.586830e-01
7.800000e+01 -2.063559e-01 -2.545039e-01 -1.582079e-01
7.900000e+01 -2.047402e-01 -2.505863e-01 -1.588941e-01
8.000000e+01 -2.070628e-01 -2.562503e-01 -1.578753e-01
8.100000e+01 -2.065105e-01 -2.548841e-01 -1.581370e-01
8.200000e+01 -2.077499e-01 -2.579938e-01 -1.575059e-01
8.300000e+01 -2.047196e-01 -2.505366e-01 -1.589026e-01
8.400000e+01 -2.062608e-01 -2.542712e-01 -1.582503e-01
8.500000e+01 -2.065059e-01 -2.548730e-01 -1.581388e-01
8.600000e+01 -2.330410e-01 -2.733182e-01 -1.927638e-01
8.700000e+01 -2.176558e-01 -2.622110e-01 -1.731007e-01
8.800000e+01 -1.888022e-01 -2.948031e-01 -8.280120e-02
8.900000e+01 -2.378913e-01 -3.059979e-01 -1.697848e-01
9.000000e+01 -2.738189e-01 -4.075376e-01 -1.401001e-01
9.100000e+01 -2.215679e-01 -3.032060e-01 -1.399299e-01
9.200000e+01 -2.112912e-01 -2.834629e-01 -1.391194e-01
9.300000e+01 -2.106197e-01 -3.844927e-01 -3.674663e-02
9.400000e+01 -2.504172e-01 -3.827870e-01 -1.180474e-01
9.500000e+01 -1.936328e-01 -3.110533e-01 -7.621234e-02
9.600000e+01 -2.151607e-01 -3.187415e-01 -1.115800e-01
9.700000e+01 -2.066096e-01 -3.078901e-01 -1.053290e-01
9.800000e+01 -2.087548e-01 -3.376975e-01 -7.981207e-02
9.900000e+01 -2.007986e-01 -3.273606e-01 -7.423661e-02
1.000000e+02 -2.164810e-01 -3.334470e-01 -9.951502e-02
1.010000e+02 -2.143520e-01 -3.111453e-01 -1.175588e-01
1.020000e+02 -2.529804e-01 -3.718831e-01 -1.340778e-01
1.030000e+02 -1.882069e-01 -3.022029e-01 -7.421087e-02
1.040000e+02 -2.836130e-01 -4.275816e-01 -1.396444e-01
1.050000e+02 -2.234138e-01 -3.587548e-01 -8.807274e-02
1.060000e+02 -2.476786e-01 -3.396270e-01 -1.557302e-01
1.070000e+02 -2.427286e-01 -3.438105e-01 -1.416467e-01
1.080000e+02 -2.470019e-01 -3.356874e-01 -1.583164e-01
1.090000e+02 -2.542101e-01 -3.506241e-01 -1.577962e-01
1.100000e+02 -3.207252e-01 -3.953225e-01 -2.461278e-01
1.110000e+02 -3.028313e-01 -3.723103e-01 -2.333524e-01
1.120000e+02 -3.363132e-01 -4.171721e-01 -2.554543e-01
1.130000e+02 -3.057627e-01 -3.652068e-01 -2.463187e-01
1.140000e+02 -3.219925e-01 -3.996235e-01 -2.443615e-01
1.150000e+02 -2.684305e-01 -3.759869e-01 -1.608741e-01
1.160000e+02 -3.115964e-01 -3.966174e-01 -2.265753e-01
1.170000e+02 -3.113019e-01 -4.170221e-01 -2.055817e-01
1.180000e+02 -2.860996e-01 -3.835310e-01 -1.886683e-01
1.190000e+02 -3.252569e-01 -4.069231e-01 -2.435908e-01
1.200000e+02 -3.099008e-01 -4.233253e-01 -1.964764e-01
1.210000e+02 -3.060706e-01 -4.118510e-01 -2.002902e-01
1.220000e+02 -2.719739e-01 -3.612837e-01 -1.826641e-01
1.230000e+02 -2.985444e-01 -4.092621e-01 -1.878267e-01
1.240000e+02 -3.268263e-01 -4.403734e-01 -2.132792e-01
1.250000e+02 -2.929095e-01 -4.502275e-01 -1.355915e-01
1.260000e+02 -2.940627e-01 -4.500324e-01 -1.380929e-01
1.270000e+02 -2.968175e-01 -4.613157e-01 -1.323193e-01
1.280000e+02 -2.972990e-01 -4.371827e-01 -1.574152e-01
1.290000e+02 -2.941725e-01 -4.449649e-01 -1.433801e-01
1.300000e+02 -2.000591e-01 -3.646852e-01 -3.543300e-02
1.310000e+02 -2.063791e-01 -3.566004e-01 -5.615767e-02
1.320000e+02 -1.982966e-01 -3.612939e-01 -3.529925e-02
1.330000e+02 -1.987365e-01 -3.570711e-01 -4.040180e-02
1.340000e+02 -2.069299e-01 -3.686926e-01 -4.516708e-02
1.350000e+02 -2.035490e-01 -3.704132e-01 -3.668481e-02
1.360000e+02 -2.128876e-01 -3.575951e-01 -6.818013e-02
1.370000e+02 -2.034922e-01 -3.707080e-01 -3.627644e-02
1.380000e+02 -2.298132e-01 -3.670930e-01 -9.253331e-02
1.390000e+02 -2.003096e-01 -3.650844e-01 -3.553483e-02
1.400000e+02 -2.831310e-01 -4.300324e-01 -1.362296e-01
1.410000e+02 -2.672255e-01 -4.056504e-01 -1.288007e-01
1.420000e+02 -2.795675e-01 -4.232706e-01 -1.358644e-01
1.430000e+02 -2.877636e-01 -4.372608e-01 -1.382663e-01
1.440000e+02 -2.591105e-01 -3.943337e-01 -1.238872e-01
1.450000e+02 -2.575273e-01 -3.921352e-01 -1.229193e-01
1.460000e+02 -2.514104e-01 -3.786725e-01 -1.241484e-01
1.470000e+02 -2.262107e-01 -3.475131e-01 -1.049083e-01
1.480000e+02 -1.878779e-01 -3.453171e-01 -3.043869e-02
1.490000e+02 -1.860501e-01 -3.418532e-01 -3.024699e-02
1.500000e+02 -1.915245e-01 -3.394626e-01 -4.358651e-02
1.510000e+02 -1.864113e-01 -3.423750e-01 -3.044763e-02
1.520000e+02 -1.907005e-01 -3.511598e-01 -3.024123e-02
1.530000e+02 -1.962459e-01 -3.439248e-01 -4.856707e-02
1.540000e+02 -1.891606e-01 -3.479381e-01 -3.038303e-02
1.550000e+02 -1.978688e-01 -3.444140e-01 -5.132367e-02
1.560000e+02 -1.883893e-01 -3.464180e-01 -3.036049e-02
1.570000e+02 -1.918399e-01 -3.482894e-01 -3.539051e-02
1.580000e+02 -2.356622e-01 -3.603839e-01 -1.109405e-01
1.590000e+02 -2.499781e-01 -3.869396e-01 -1.130165e-01
1.600000e+02 -1.504810e-01 -2.745542e-01 -2.640784e-02
1.610000e+02 -1.526741e-01 -2.840414e-01 -2.130691e-02
1.620000e+02 -1.874613e-01 -3.411265e-01 -3.379601e-02
1.630000e+02 -1.290970e-01 -2.768160e-01 1.862213e-02
1.640000e+02 -2.104249e-01 -3.828665e-01 -3.798341e-02
1.650000e+02 -2.719790e-01 -3.736215e-01 -1.703365e-01
1.660000e+02 -2.604825e-01 -3.943811e-01 -1.265839e-01
1.670000e+02 -2.549047e-01 -3.846918e-01 -1.251175e-01
1.680000e+02 -2.556220e-01 -3.861333e-01 -1.251107e-01
1.690000e+02 -2.572122e-01 -3.894309e-01 -1.249935e-01
1.700000e+02 -2.582069e-01 -3.909069e-01 -1.255068e-01
1.710000e+02 -2.565602e-01 -3.874082e-01 -1.257121e-01
1.720000e+02 -2.602479e-01 -3.938811e-01 -1.266147e-01
1.730000e+02 -2.600885e-01 -3.939583e-01 -1.262188e-01
1.740000e+02 -2.617529e-01 -3.965232e-01 -1.269826e-01
1.750000e+02 -2.615611e-01 -3.960997e-01 -1.270224e-01
1.760000e+02 -2.900279e-01 -3.467468e-01 -2.333091e-01
1.770000e+02 -2.835426e-01 -3.782774e-01 -1.888078e-01
1.780000e+02 -2.484545e-01 -3.501294e-01 -1.467795e-01
1.790000e+02 -3.057889e-01 -3.672003e-01 -2.443775e-01
1.800000e+02 -2.820796e-01 -3.567482e-01 -2.074111e-01
1.810000e+02 -2.630999e-01 -3.498209e-01 -1.763789e-01
1.820000e+02 -2.579565e-01 -3.538199e-01 -1.620931e-01
1.830000e+02 -2.747433e-01 -3.456335e-01 -2.038531e-01
1.840000e+02 -3.071621e-01 -3.737380e-01 -2.405862e-01
1.850000e+02 -3.261823e-01 -4.145681e-01 -2.377966e-01
1.860000e+02 -3.210460e-01 -4.023546e-01 -2.397374e-01
1.870000e+02 -3.104326e-01 -3.798249e-01 -2.410404e-01
1.880000e+02 -3.418531e-01 -4.549699e-01 -2.287362e-01
1.890000e+02 -3.311012e-01 -4.270187e-01 -2.351836e-01
1.900000e+02 -3.114463e-01 -3.818201e-01 -2.410724e-01
1.910000e+02 -3.065694e-01 -3.726478e-01 -2.404911e-01
1.920000e+02 -3.270327e-01 -4.166901e-01 -2.373754e-01
1.930000e+02 -3.215766e-01 -4.035850e-01 -2.395681e-01
1.940000e+02 -2.765434e-01 -3.318604e-01 -2.212264e-01
1.950000e+02 -2.504762e-01 -3.206287e-01 -1.803237e-01
1.960000e+02 -2.644896e-01 -3.354428e-01 -1.935364e-01
1.970000e+02 -2.594039e-01 -3.396992e-01 -1.791087e-01
1.980000e+02 -2.434270e-01 -3.409014e-01 -1.459525e-01
1.990000e+02 -2.417676e-01 -3.194211e-01 -1.641140e-01
2.000000e+02 -1.876039e-01 -3.062373e-01 -6.897046e-02
2.010000e+02 -2.227640e-01 -3.200379e-01 -1.254902e-01
2.020000e+02 -2.209990e-01 -3.450057e-01 -9.699229e-02
2.030000e+02 -2.348554e-01 -3.709158e-01 -9.879495e-02
2.040000e+02 -2.335913e-01 -3.650992e-01 -1.020834e-01
2.050000e+02 -2.256786e-01 -3.539364e-01 -9.742082e-02
2.060000e+02 -2.069663e-01 -3.236029e-01 -9.032976e-02
2.070000e+02 -2.201078e-01 -3.427525e-01 -9.746305e-02
2.080000e+02 -2.354011e-01 -3.716504e-01 -9.915180e-02
2.090000e+02 -2.307111e-01 -3.633583e-01 -9.806388e-02
2.100000e+02 -2.192635e-01 -3.397541e-01 -9.877301e-02
2.110000e+02 -2.315820e-01 -3.650906e-01 -9.807331e-02
2.120000e+02 -1.909027e-01 -2.960870e-01 -8.571844e-02
2.130000e+02 -1.900459e-01 -2.913135e-01 -8.877824e-02
2.140000e+02 -1.776730e-01 -3.119562e-01 -4.338985e-02
2.150000e+02 -1.750251e-01 -2.942442e-01 -5.580601e-02
2.160000e+02 -2.056473e-01 -3.121193e-01 -9.917536e-02
2.170000e+02 -2.118810e-01 -3.138346e-01 -1.099273e-01
2.180000e+02 -2.119735e-01 -3.027939e-01 -1.211530e-01
2.190000e+02 -1.901142e-01 -2.913899e-01 -8.883850e-02
2.200000e+02 -1.631951e-01 -3.007548e-01 -2.563532e-02
2.210000e+02 -1.710119e-01 -3.040850e-01 -3.793877e-02
2.220000e+02 -1.528431e-01 -2.991299e-01 -6.556257e-03
2.230000e+02 -2.110378e-01 -3.470950e-01 -7.498068e-02
2.240000e+02 -2.101883e-01 -3.456596e-01 -7.471697e-02
2.250000e+02 -1.681256e-01 -3.013197e-01 -3.493159e-02
2.260000e+02 -2.032407e-01 -3.345574e-01 -7.192396e-02
2.270000e+02 -1.663269e-01 -2.997029e-01 -3.295092e-02
2.280000e+02 -1.798349e-01 -3.074384e-01 -5.223142e-02
2.290000e+02 -1.501023e-01 -2.988691e-01 -1.335525e-03
2.300000e+02 -2.096744e-01 -3.147867e-01 -1.045620e-01
2.310000e+02 -1.984557e-01 -2.687776e-01 -1.281337e-01
2.320000e+02 -1.871496e-01 -2.839782e-01 -9.032104e-02
2.330000e+02 -1.752630e-01 -2.262639e-01 -1.242620e-01
2.340000e+02 -1.494034e-01 -2.483300e-01 -5.047676e-02
2.350000e+02 -1.658741e-01 -2.131426e-01 -1.186056e-01
2.360000e+02 -1.376932e-01 -1.972451e-01 -7.814131e-02
2.370000e+02 -9.838211e-02 -1.584546e-01 -3.830959e-02
2.380000e+02 -1.346696e-01 -1.998061e-01 -6.953316e-02
2.390000e+02 -1.348571e-01 -2.000514e-01 -6.966281e-02
2.400000e+02 -1.348892e-01 -2.001036e-01 -6.967483e-02
2.410000e+02 -1.346184e-01 -1.998285e-01 -6.940837e-02
2.420000e+02 -1.338894e-01 -1.988405e-01 -6.893831e-02
2.430000e+02 -1.349161e-01 -2.001371e-01 -6.969510e-02
2.440000e+02 -1.348790e-01 -2.000876e-01 -6.967037e-02
2.450000e+02 -1.348697e-01 -2.002090e-01 -6.953037e-02
2.460000e+02 -1.343410e-01 -1.994278e-01 -6.925421e-02
2.470000e+02 -1.340408e-01 -1.991062e-01 -6.897536e-02
2.480000e+02 -1.488734e-01 -2.117755e-01 -8.597128e-02
2.490000e+02 -1.843672e-01 -2.515015e-01 -1.172330e-01
2.500000e+02 -1.658623e-01 -2.258101e-01 -1.059144e-01
2.510000e+02 -1.542450e-01 -1.919549e-01 -1.165350e-01
2.520000e+02 -1.748483e-01 -2.458505e-01 -1.038461e-01
2.530000e+02 -1.648420e-01 -2.371371e-01 -9.254697e-02
2.540000e+02 -1.787010e-01 -2.406873e-01 -1.167147e-01
2.550000e+02 -1.377095e-01 -1.928217e-01 -8.259729e-02
2.560000e+02 -1.454782e-01 -2.078686e-01 -8.308774e-02
2.570000e+02 -1.451186e-01 -2.074277e-01 -8.280956e-02
2.580000e+02 -1.450876e-01 -2.073398e-01 -8.283552e-02
2.590000e+02 -1.455727e-01 -2.079627e-01 -8.318268e-02
2.600000e+02 -1.456337e-01 -2.080591e-01 -8.320819e-02
2.610000e+02 -1.451910e-01 -2.075481e-01 -8.283388e-02
2.620000e+02 -1.453050e-01 -2.076341e-01 -8.297579e-02
2.630000e+02 -1.453249e-01 -2.076183e-01 -8.303154e-02
2.640000e+02 -1.449905e-01 -2.072184e-01 -8.276262e-02
2.650000e+02 -1.456001e-01 -2.080477e-01 -8.315240e-02
2.660000e+02 -1.373158e-01 -1.792857e-01 -9.534589e-02
2.670000e+02 -1.715162e-01 -2.565253e-01 -8.650708e-02
2.680000e+02 -1.391949e-01 -2.224039e-01 -5.598587e-02
2.690000e+02 -1.614473e-01 -2.387363e-01 -8.415820e-02
2.700000e+02 -1.917186e-01 -2.653560e-01 -1.180813e-01
2.710000e+02 -2.057784e-01 -2.956052e-01 -1.159517e-01
2.720000e+02 -1.618789e-01 -2.789399e-01 -4.481795e-02
2.730000e+02 -2.040069e-01 -2.944295e-01 -1.135844e-01
2.740000e+02 -2.033492e-01 -2.852060e-01 -1.214925e-01
2.750000e+02 -2.035264e-01 -2.851038e-01 -1.219490e-01
2.760000e+02 -2.029938e-01 -2.848282e-01 -1.211593e-01
2.770000e+02 -2.029942e-01 -2.847177e-01 -1.212708e-01
2.780000e+02 -2.033162e-01 -2.851737e-01 -1.214588e-01
2.790000e+02 -2.032071e-01 -2.849765e-01 -1.214378e-01
2.800000e+02 -2.038769e-01 -2.847407e-01 -1.230132e-01
2.810000e+02 -2.041690e-01 -2.841041e-01 -1.242340e-01
2.820000e+02 -2.033357e-01 -2.848919e-01 -1.217795e-01
2.830000e+02 -2.035675e-01 -2.849960e-01 -1.221389e-01


==> L4DC_final/sac-racbf_x.txt <==
t x c1 c2
0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+00 6.707871e-03 -6.707871e-03 2.012361e-02
4.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
7.000000e+00 -6.408588e-04 -1.922577e-03 6.408588e-04
8.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
9.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.500000e+01 3.637928e-04 -3.637928e-04 1.091378e-03
1.600000e+01 3.408281e-02 -1.679916e-02 8.496477e-02
1.700000e+01 1.395671e-02 -1.395671e-02 4.187012e-02
1.800000e+01 1.430633e-02 -1.430633e-02 4.291899e-02
1.900000e+01 1.244513e-02 -1.244513e-02 3.733539e-02
2.000000e+01 2.825084e-03 -2.825084e-03 8.475252e-03
2.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.300000e+01 -2.707453e-05 -8.122359e-05 2.707453e-05
2.400000e+01 -5.721148e-03 -1.716344e-02 5.721148e-03
2.500000e+01 2.878618e-04 -2.878618e-04 8.635854e-04
2.600000e+01 1.249090e-02 -1.249090e-02 3.747269e-02
2.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.800000e+01 7.690810e-04 -7.690810e-04 2.307243e-03
2.900000e+01 -5.708347e-03 -1.428306e-02 2.866365e-03
3.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.100000e+01 2.047222e-02 -2.047222e-02 6.141667e-02
3.200000e+01 -3.750474e-03 -1.125142e-02 3.750474e-03
3.300000e+01 -9.562178e-03 -2.868653e-02 9.562178e-03
3.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e+01 -5.738525e-04 -1.721558e-03 5.738525e-04
5.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.300000e+01 1.204664e-03 -1.204664e-03 3.613993e-03
6.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.800000e+01 2.689189e-04 -2.689189e-04 8.067566e-04
6.900000e+01 3.441450e-03 -3.441450e-03 1.032435e-02
7.000000e+01 5.750244e-03 -5.750244e-03 1.725073e-02
7.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.000000e+01 -4.726416e-03 -1.417925e-02 4.726416e-03
9.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.500000e+01 -3.570090e-03 -1.071027e-02 3.570090e-03
9.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.800000e+01 -4.700708e-03 -1.410212e-02 4.700708e-03
9.900000e+01 -2.606383e-03 -7.819150e-03 2.606383e-03
1.000000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.010000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.020000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.030000e+02 -1.928154e-03 -5.784463e-03 1.928154e-03
1.040000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.050000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.060000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.070000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.080000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.090000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.110000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.120000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.130000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.140000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.150000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.160000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.170000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.180000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.190000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.210000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.220000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.230000e+02 -1.509753e-02 -4.529258e-02 1.509753e-02
1.240000e+02 -2.615436e-03 -7.846307e-03 2.615436e-03
1.250000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.260000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.270000e+02 -5.357201e-03 -1.607160e-02 5.357201e-03
1.280000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.290000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.300000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.310000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.320000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.330000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.340000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.350000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.360000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.370000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.380000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.390000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.400000e+02 -3.236243e-03 -9.708730e-03 3.236243e-03
1.410000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.420000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.430000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.440000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.450000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.460000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.470000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.480000e+02 2.194296e-03 -2.194296e-03 6.582889e-03
1.490000e+02 4.546489e-03 -4.546489e-03 1.363947e-02
1.500000e+02 9.817301e-03 -9.817301e-03 2.945190e-02
1.510000e+02 6.280957e-03 -6.280957e-03 1.884287e-02
1.520000e+02 5.705947e-03 -5.705947e-03 1.711784e-02
1.530000e+02 9.884913e-03 -9.884913e-03 2.965474e-02
1.540000e+02 1.066424e-02 -1.066424e-02 3.199273e-02
1.550000e+02 1.006009e-02 -1.006009e-02 3.018026e-02
1.560000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.570000e+02 9.812846e-03 -9.812846e-03 2.943854e-02
1.580000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.590000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.600000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.610000e+02 1.651096e-03 -1.599758e-02 1.929977e-02
1.620000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.630000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.640000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.650000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.660000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.670000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.680000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.690000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.700000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.720000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.730000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.740000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.750000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.760000e+02 -2.488869e-03 -7.466606e-03 2.488869e-03
1.770000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.780000e+02 -1.856393e-03 -5.569178e-03 1.856393e-03
1.790000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.800000e+02 -4.752953e-03 -1.425886e-02 4.752953e-03
1.810000e+02 -5.293544e-04 -1.194054e-03 1.353447e-04
1.820000e+02 -6.728674e-03 -2.003397e-02 6.576621e-03
1.830000e+02 -4.490011e-03 -1.002122e-02 1.041195e-03
1.840000e+02 -1.039416e-02 -3.118247e-02 1.039416e-02
1.850000e+02 -1.037547e-02 -3.112642e-02 1.037547e-02
1.860000e+02 -1.037767e-02 -3.113302e-02 1.037767e-02
1.870000e+02 -1.038480e-02 -3.115440e-02 1.038480e-02
1.880000e+02 -1.039125e-02 -3.117376e-02 1.039125e-02
1.890000e+02 -1.037875e-02 -3.113626e-02 1.037875e-02
1.900000e+02 -1.037600e-02 -3.112801e-02 1.037600e-02
1.910000e+02 -1.038326e-02 -3.114978e-02 1.038326e-02
1.920000e+02 -1.037851e-02 -3.113552e-02 1.037851e-02
1.930000e+02 -1.037805e-02 -3.113416e-02 1.037805e-02
1.940000e+02 -1.167196e-02 -3.501587e-02 1.167196e-02
1.950000e+02 -2.015272e-02 -6.045816e-02 2.015272e-02
1.960000e+02 -6.951324e-03 -2.085397e-02 6.951324e-03
1.970000e+02 -1.093983e-02 -2.779106e-02 5.911397e-03
1.980000e+02 -1.879548e-02 -5.638644e-02 1.879548e-02
1.990000e+02 -1.370137e-02 -4.110412e-02 1.370137e-02
2.000000e+02 -2.531081e-02 -7.593242e-02 2.531081e-02
2.010000e+02 -2.201092e-02 -6.603276e-02 2.201092e-02
2.020000e+02 -2.533203e-02 -7.599608e-02 2.533203e-02
2.030000e+02 -2.533522e-02 -7.600565e-02 2.533522e-02
2.040000e+02 -2.527887e-02 -7.583661e-02 2.527887e-02
2.050000e+02 -2.511580e-02 -7.534741e-02 2.511580e-02
2.060000e+02 -2.529276e-02 -7.587829e-02 2.529276e-02
2.070000e+02 -2.534021e-02 -7.602064e-02 2.534021e-02
2.080000e+02 -2.532764e-02 -7.598293e-02 2.532764e-02
2.090000e+02 -2.532566e-02 -7.597697e-02 2.532566e-02
2.100000e+02 -2.527229e-02 -7.581688e-02 2.527229e-02
2.110000e+02 -2.532311e-02 -7.596934e-02 2.532311e-02
2.120000e+02 -3.028446e-02 -7.546716e-02 1.489825e-02
2.130000e+02 -2.231644e-02 -6.262816e-02 1.799529e-02
2.140000e+02 -2.887557e-02 -7.129937e-02 1.354823e-02
2.150000e+02 -3.177074e-02 -7.565151e-02 1.211004e-02
2.160000e+02 -2.202183e-02 -5.798076e-02 1.393710e-02
2.170000e+02 -2.717905e-02 -8.153714e-02 2.717905e-02
2.180000e+02 -1.957826e-02 -5.248771e-02 1.333119e-02
2.190000e+02 -3.560021e-02 -8.742310e-02 1.622268e-02
2.200000e+02 -2.464783e-02 -7.059129e-02 2.129563e-02
2.210000e+02 -2.884545e-02 -7.038627e-02 1.269538e-02
2.220000e+02 -2.982422e-02 -7.094040e-02 1.129196e-02
2.230000e+02 -2.986955e-02 -7.099999e-02 1.126089e-02
2.240000e+02 -2.988098e-02 -7.101707e-02 1.125511e-02
2.250000e+02 -1.651997e-02 -7.307240e-02 4.003245e-02
2.260000e+02 -2.923313e-02 -7.015115e-02 1.168490e-02
2.270000e+02 -2.983369e-02 -7.095124e-02 1.128386e-02
2.280000e+02 -2.988806e-02 -7.102638e-02 1.125026e-02
2.290000e+02 -2.602335e-02 -7.056600e-02 1.851930e-02
2.300000e+02 -2.976949e-02 -7.398543e-02 1.444644e-02
2.310000e+02 -3.867809e-02 -9.214879e-02 1.479261e-02
2.320000e+02 -3.894770e-03 -1.168431e-02 3.894770e-03
2.330000e+02 -2.406720e-02 -5.387721e-02 5.742814e-03
2.340000e+02 -2.576619e-03 -1.579520e-02 1.064196e-02
2.350000e+02 -2.288309e-02 -5.117223e-02 5.406042e-03
2.360000e+02 -3.266494e-02 -7.921753e-02 1.388765e-02
2.370000e+02 -3.860668e-02 -9.225457e-02 1.504121e-02
2.380000e+02 -2.885180e-02 -6.908760e-02 1.138399e-02
2.390000e+02 -2.886007e-02 -6.909460e-02 1.137447e-02
2.400000e+02 -2.871869e-02 -6.906285e-02 1.162547e-02
2.410000e+02 -2.868551e-02 -6.905592e-02 1.168490e-02
2.420000e+02 -2.882735e-02 -6.908523e-02 1.143053e-02
2.430000e+02 -2.866501e-02 -6.904879e-02 1.171878e-02
2.440000e+02 -2.886397e-02 -6.909175e-02 1.136382e-02
2.450000e+02 -2.881946e-02 -6.908338e-02 1.144445e-02
2.460000e+02 -2.871361e-02 -6.905380e-02 1.162658e-02
2.470000e+02 -2.880492e-02 -6.907512e-02 1.146528e-02
2.480000e+02 -3.423105e-02 -7.765715e-02 9.195044e-03
2.490000e+02 -2.212667e-02 -6.638002e-02 2.212667e-02
2.500000e+02 -2.607155e-02 -6.178981e-02 9.646720e-03
2.510000e+02 -2.775788e-02 -6.737692e-02 1.186116e-02
2.520000e+02 -2.222810e-02 -6.668430e-02 2.222810e-02
2.530000e+02 -1.783975e-02 -3.968889e-02 4.009397e-03
2.540000e+02 -1.655489e-02 -3.758926e-02 4.479492e-03
2.550000e+02 -3.550972e-02 -8.591895e-02 1.489951e-02
2.560000e+02 -1.914499e-02 -5.732594e-02 1.903596e-02
2.570000e+02 -1.913137e-02 -5.721984e-02 1.895710e-02
2.580000e+02 -1.922079e-02 -5.747709e-02 1.903550e-02
2.590000e+02 -1.923425e-02 -5.755873e-02 1.909023e-02
2.600000e+02 -1.919367e-02 -5.742275e-02 1.903541e-02
2.610000e+02 -1.909431e-02 -5.712431e-02 1.893568e-02
2.620000e+02 -1.919712e-02 -5.746220e-02 1.906796e-02
2.630000e+02 -1.925343e-02 -5.763358e-02 1.912672e-02
2.640000e+02 -1.918553e-02 -5.738366e-02 1.901261e-02
2.650000e+02 -1.909171e-02 -5.720159e-02 1.901817e-02
2.660000e+02 -2.345132e-02 -8.990899e-02 4.300635e-02
2.670000e+02 -6.663742e-03 -2.009485e-02 6.767366e-03
2.680000e+02 -1.432065e-02 -7.089305e-02 4.225174e-02
2.690000e+02 -7.728106e-03 -4.159772e-02 2.614150e-02
2.700000e+02 1.030115e-03 -1.030115e-03 3.090345e-03
2.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.720000e+02 6.160364e-03 -6.160364e-03 1.848109e-02
2.730000e+02 2.350061e-03 -2.350061e-03 7.050184e-03
2.740000e+02 6.094067e-03 -6.094067e-03 1.828220e-02
2.750000e+02 6.095571e-03 -6.095571e-03 1.828671e-02
2.760000e+02 6.343676e-03 -6.343676e-03 1.903103e-02
2.770000e+02 6.442602e-03 -6.442602e-03 1.932781e-02
2.780000e+02 6.141253e-03 -6.141253e-03 1.842376e-02
2.790000e+02 6.168979e-03 -6.168979e-03 1.850694e-02
2.800000e+02 6.135072e-03 -6.135072e-03 1.840522e-02
2.810000e+02 6.323198e-03 -6.323198e-03 1.896959e-02
2.820000e+02 6.202863e-03 -6.202863e-03 1.860859e-02
2.830000e+02 6.079568e-03 -6.079568e-03 1.823870e-02


==> L4DC_final/sac-racbf_xdot.txt <==
t x c1 c2
0.000000e+00 -2.790378e-02 -5.765311e-02 1.845546e-03
1.000000e+00 -1.432796e-02 -3.533153e-02 6.675609e-03
2.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+00 -2.117393e-02 -9.131669e-02 4.896883e-02
4.000000e+00 -3.569263e-02 -8.809575e-02 1.671049e-02
5.000000e+00 -1.909864e-02 -5.729593e-02 1.909864e-02
6.000000e+00 -3.151824e-02 -1.133949e-01 5.035841e-02
7.000000e+00 -1.750024e-02 -9.082185e-02 5.582138e-02
8.000000e+00 -4.232601e-02 -1.163331e-01 3.168107e-02
9.000000e+00 -3.161004e-02 -8.116868e-02 1.794861e-02
1.000000e+01 -7.559148e-02 -1.354898e-01 -1.569313e-02
1.100000e+01 -6.745710e-02 -1.097620e-01 -2.515222e-02
1.200000e+01 -9.461730e-02 -1.903265e-01 1.091918e-03
1.300000e+01 -2.570784e-02 -6.669518e-02 1.527951e-02
1.400000e+01 -1.905701e-02 -4.798065e-02 9.866625e-03
1.500000e+01 -1.165868e-02 -3.703217e-02 1.371482e-02
1.600000e+01 5.484387e-02 -5.085984e-02 1.605476e-01
1.700000e+01 2.052948e-02 -9.097605e-02 1.320350e-01
1.800000e+01 -3.430267e-02 -1.993408e-01 1.307355e-01
1.900000e+01 7.210682e-03 -1.505611e-01 1.649825e-01
2.000000e+01 -3.324636e-03 -1.163867e-01 1.097375e-01
2.100000e+01 -1.575205e-02 -1.316615e-01 1.001574e-01
2.200000e+01 -4.863981e-02 -1.636684e-01 6.638881e-02
2.300000e+01 -5.582114e-02 -2.015985e-01 8.995620e-02
2.400000e+01 -6.752871e-02 -2.290499e-01 9.399248e-02
2.500000e+01 -9.796435e-02 -2.242405e-01 2.831180e-02
2.600000e+01 -1.912612e-02 -2.363291e-01 1.980769e-01
2.700000e+01 -1.036978e-01 -2.377483e-01 3.035277e-02
2.800000e+01 -1.071828e-01 -2.460225e-01 3.165691e-02
2.900000e+01 -7.176412e-02 -2.649462e-01 1.214180e-01
3.000000e+01 -1.075069e-01 -2.159868e-01 9.730793e-04
3.100000e+01 -7.459186e-02 -2.149824e-01 6.579870e-02
3.200000e+01 -8.856762e-02 -2.016921e-01 2.455683e-02
3.300000e+01 -8.659279e-02 -1.853373e-01 1.215176e-02
3.400000e+01 -1.043303e-01 -1.688245e-01 -3.983600e-02
3.500000e+01 -1.164642e-01 -1.846835e-01 -4.824476e-02
3.600000e+01 -1.020928e-01 -2.086981e-01 4.512551e-03
3.700000e+01 -5.482418e-02 -1.228850e-01 1.323662e-02
3.800000e+01 -5.578067e-02 -1.243675e-01 1.280613e-02
3.900000e+01 -6.742697e-02 -1.501653e-01 1.531131e-02
4.000000e+01 -5.933986e-02 -1.326821e-01 1.400236e-02
4.100000e+01 -2.655140e-02 -7.965419e-02 2.655140e-02
4.200000e+01 -2.868743e-02 -8.088630e-02 2.351144e-02
4.300000e+01 -3.185875e-02 -8.334521e-02 1.962772e-02
4.400000e+01 -5.967059e-02 -1.334861e-01 1.414490e-02
4.500000e+01 -5.965649e-02 -1.334518e-01 1.413882e-02
4.600000e+01 -2.655217e-02 -7.965650e-02 2.655217e-02
4.700000e+01 -2.655093e-02 -7.965279e-02 2.655093e-02
4.800000e+01 -2.655127e-02 -7.965381e-02 2.655127e-02
4.900000e+01 -2.522595e-02 -8.012762e-02 2.967572e-02
5.000000e+01 -3.228226e-02 -9.684679e-02 3.228226e-02
5.100000e+01 -4.480318e-02 -1.060679e-01 1.646156e-02
5.200000e+01 -4.783865e-02 -1.155850e-01 1.990768e-02
5.300000e+01 -1.118167e-02 -2.505361e-02 2.690274e-03
5.400000e+01 -2.750089e-02 -1.109512e-01 5.594944e-02
5.500000e+01 -1.040588e-01 -2.001899e-01 -7.927650e-03
5.600000e+01 -9.414315e-02 -1.985948e-01 1.030849e-02
5.700000e+01 -8.305602e-02 -1.898721e-01 2.376007e-02
5.800000e+01 -8.486266e-02 -2.227356e-01 5.301026e-02
5.900000e+01 -7.501145e-02 -1.778891e-01 2.786624e-02
6.000000e+01 -1.239055e-01 -2.370915e-01 -1.071939e-02
6.100000e+01 -7.501134e-02 -1.778888e-01 2.786617e-02
6.200000e+01 -1.189104e-01 -2.271066e-01 -1.071422e-02
6.300000e+01 -1.239052e-01 -2.370914e-01 -1.071893e-02
6.400000e+01 -7.501188e-02 -1.778898e-01 2.786603e-02
6.500000e+01 -1.239057e-01 -2.370917e-01 -1.071963e-02
6.600000e+01 -1.239055e-01 -2.370917e-01 -1.071936e-02
6.700000e+01 -1.239055e-01 -2.370915e-01 -1.071944e-02
6.800000e+01 -5.136674e-02 -1.601880e-01 5.745457e-02
6.900000e+01 -5.263834e-02 -2.097244e-01 1.044477e-01
7.000000e+01 -5.593858e-02 -2.218175e-01 1.099403e-01
7.100000e+01 -7.630805e-02 -1.818502e-01 2.923408e-02
7.200000e+01 -1.060441e-01 -2.359247e-01 2.383652e-02
7.300000e+01 -1.143977e-01 -2.607271e-01 3.193174e-02
7.400000e+01 -1.657907e-01 -2.796283e-01 -5.195323e-02
7.500000e+01 -1.450244e-01 -2.725007e-01 -1.754811e-02
7.600000e+01 -2.152772e-01 -3.254317e-01 -1.051227e-01
7.700000e+01 -2.142795e-01 -3.239098e-01 -1.046492e-01
7.800000e+01 -2.155348e-01 -3.258302e-01 -1.052395e-01
7.900000e+01 -2.161810e-01 -3.268393e-01 -1.055226e-01
8.000000e+01 -2.174667e-01 -3.288884e-01 -1.060451e-01
8.100000e+01 -2.152351e-01 -3.253669e-01 -1.051034e-01
8.200000e+01 -2.122876e-01 -3.209734e-01 -1.036018e-01
8.300000e+01 -2.162292e-01 -3.269151e-01 -1.055432e-01
8.400000e+01 -2.153022e-01 -3.254703e-01 -1.051341e-01
8.500000e+01 -2.137338e-01 -3.230917e-01 -1.043759e-01
8.600000e+01 -2.430285e-01 -3.028667e-01 -1.831903e-01
8.700000e+01 -2.664915e-01 -2.872478e-01 -2.457352e-01
8.800000e+01 -1.711684e-01 -3.073501e-01 -3.498662e-02
8.900000e+01 -2.536412e-01 -2.967179e-01 -2.105645e-01
9.000000e+01 -2.084567e-01 -2.959805e-01 -1.209329e-01
9.100000e+01 -1.925090e-01 -2.471178e-01 -1.379002e-01
9.200000e+01 -2.239744e-01 -3.055320e-01 -1.424168e-01
9.300000e+01 -1.380297e-01 -2.655232e-01 -1.053628e-02
9.400000e+01 -2.248815e-01 -2.765686e-01 -1.731944e-01
9.500000e+01 -2.442829e-01 -3.014195e-01 -1.871462e-01
9.600000e+01 -2.547479e-01 -3.093386e-01 -2.001572e-01
9.700000e+01 -2.059368e-01 -2.794336e-01 -1.324400e-01
9.800000e+01 -2.384938e-01 -2.968019e-01 -1.801856e-01
9.900000e+01 -2.534155e-01 -3.079190e-01 -1.989120e-01
1.000000e+02 -2.508829e-01 -3.030909e-01 -1.986749e-01
1.010000e+02 -2.406921e-01 -2.912251e-01 -1.901591e-01
1.020000e+02 -1.930126e-01 -2.917735e-01 -9.425168e-02
1.030000e+02 -2.510623e-01 -3.040945e-01 -1.980300e-01
1.040000e+02 -1.992990e-01 -3.067185e-01 -9.187957e-02
1.050000e+02 -2.229352e-01 -3.034832e-01 -1.423871e-01
1.060000e+02 -2.436945e-01 -3.408996e-01 -1.464894e-01
1.070000e+02 -2.102137e-01 -3.064766e-01 -1.139507e-01
1.080000e+02 -2.109533e-01 -3.084988e-01 -1.134077e-01
1.090000e+02 -1.615313e-01 -2.742566e-01 -4.880600e-02
1.100000e+02 -1.175868e-01 -1.951787e-01 -3.999497e-02
1.110000e+02 -1.356574e-01 -1.997440e-01 -7.157084e-02
1.120000e+02 -1.503085e-01 -2.279018e-01 -7.271509e-02
1.130000e+02 -1.597058e-01 -2.452914e-01 -7.412017e-02
1.140000e+02 -1.513565e-01 -2.322625e-01 -7.045052e-02
1.150000e+02 -1.792122e-01 -2.724944e-01 -8.592995e-02
1.160000e+02 -1.697325e-01 -2.630054e-01 -7.645951e-02
1.170000e+02 -1.820739e-01 -2.750786e-01 -8.906920e-02
1.180000e+02 -1.940550e-01 -2.761477e-01 -1.119623e-01
1.190000e+02 -1.784391e-01 -2.706317e-01 -8.624654e-02
1.200000e+02 -1.426999e-01 -2.351086e-01 -5.029124e-02
1.210000e+02 -1.304648e-01 -2.252318e-01 -3.569778e-02
1.220000e+02 -1.862231e-01 -2.826719e-01 -8.977433e-02
1.230000e+02 -1.670316e-01 -2.515323e-01 -8.253084e-02
1.240000e+02 -1.596098e-01 -2.384499e-01 -8.076969e-02
1.250000e+02 -1.126278e-01 -2.122179e-01 -1.303761e-02
1.260000e+02 -1.156494e-01 -2.246622e-01 -6.636586e-03
1.270000e+02 -1.196654e-01 -2.451427e-01 5.811954e-03
1.280000e+02 -1.392127e-01 -2.515266e-01 -2.689882e-02
1.290000e+02 -1.233502e-01 -2.400380e-01 -6.662451e-03
1.300000e+02 -9.140334e-02 -1.669395e-01 -1.586720e-02
1.310000e+02 -9.885160e-02 -1.800285e-01 -1.767468e-02
1.320000e+02 -7.690203e-02 -1.773222e-01 2.351814e-02
1.330000e+02 -7.301356e-02 -1.855268e-01 3.949970e-02
1.340000e+02 -8.461204e-02 -1.772661e-01 8.042021e-03
1.350000e+02 -9.031035e-02 -1.650478e-01 -1.557285e-02
1.360000e+02 -1.003490e-01 -1.823796e-01 -1.831846e-02
1.370000e+02 -7.117962e-02 -1.938781e-01 5.151886e-02
1.380000e+02 -7.859045e-02 -1.846004e-01 2.741946e-02
1.390000e+02 -8.030764e-02 -1.884288e-01 2.781348e-02
1.400000e+02 -1.061133e-01 -2.115197e-01 -7.068619e-04
1.410000e+02 -1.084409e-01 -2.022008e-01 -1.468103e-02
1.420000e+02 -8.992867e-02 -2.106341e-01 3.077674e-02
1.430000e+02 -6.199091e-02 -1.366372e-01 1.265543e-02
1.440000e+02 -5.767627e-02 -1.449470e-01 2.959443e-02
1.450000e+02 -7.408645e-02 -1.553690e-01 7.196083e-03
1.460000e+02 -6.932680e-02 -1.630386e-01 2.438500e-02
1.470000e+02 -1.138179e-01 -2.088826e-01 -1.875322e-02
1.480000e+02 -5.976484e-02 -1.501534e-01 3.062373e-02
1.490000e+02 -5.966586e-02 -1.470848e-01 2.775304e-02
1.500000e+02 -6.670547e-02 -1.458234e-01 1.241245e-02
1.510000e+02 -5.554942e-02 -1.493413e-01 3.824247e-02
1.520000e+02 -6.451634e-02 -1.575079e-01 2.847518e-02
1.530000e+02 -7.214694e-02 -1.492919e-01 4.998059e-03
1.540000e+02 -6.300034e-02 -1.456715e-01 1.967079e-02
1.550000e+02 -7.130178e-02 -1.475273e-01 4.923730e-03
1.560000e+02 -6.297987e-02 -1.467517e-01 2.079197e-02
1.570000e+02 -6.996013e-02 -1.514150e-01 1.149476e-02
1.580000e+02 -1.176088e-01 -2.266822e-01 -8.535428e-03
1.590000e+02 -1.316326e-01 -2.166755e-01 -4.658972e-02
1.600000e+02 -1.043861e-01 -2.236533e-01 1.488122e-02
1.610000e+02 -1.094023e-01 -2.760164e-01 5.721172e-02
1.620000e+02 -8.934256e-02 -1.636108e-01 -1.507428e-02
1.630000e+02 -4.746796e-02 -1.348257e-01 3.988981e-02
1.640000e+02 -4.256877e-02 -1.328863e-01 4.774871e-02
1.650000e+02 -1.358228e-01 -1.834838e-01 -8.816174e-02
1.660000e+02 -1.278493e-01 -2.032803e-01 -5.241840e-02
1.670000e+02 -1.350756e-01 -2.084802e-01 -6.167111e-02
1.680000e+02 -1.308709e-01 -2.050663e-01 -5.667545e-02
1.690000e+02 -1.178066e-01 -1.841994e-01 -5.141386e-02
1.700000e+02 -1.200460e-01 -1.861008e-01 -5.399115e-02
1.710000e+02 -1.324998e-01 -2.062287e-01 -5.877096e-02
1.720000e+02 -1.281894e-01 -2.033406e-01 -5.303806e-02
1.730000e+02 -1.342404e-01 -2.090155e-01 -5.946524e-02
1.740000e+02 -1.306031e-01 -2.028706e-01 -5.833564e-02
1.750000e+02 -1.182295e-01 -1.852457e-01 -5.121338e-02
1.760000e+02 -1.700413e-01 -2.412391e-01 -9.884347e-02
1.770000e+02 -1.575952e-01 -2.414649e-01 -7.372551e-02
1.780000e+02 -1.751012e-01 -2.610646e-01 -8.913785e-02
1.790000e+02 -1.709851e-01 -2.579811e-01 -8.398919e-02
1.800000e+02 -1.978239e-01 -2.878292e-01 -1.078187e-01
1.810000e+02 -1.555593e-01 -2.358698e-01 -7.524891e-02
1.820000e+02 -1.760350e-01 -2.715040e-01 -8.056611e-02
1.830000e+02 -1.899279e-01 -2.732317e-01 -1.066241e-01
1.840000e+02 -1.618438e-01 -2.369079e-01 -8.677975e-02
1.850000e+02 -1.698104e-01 -2.480307e-01 -9.159013e-02
1.860000e+02 -1.687587e-01 -2.463160e-01 -9.120139e-02
1.870000e+02 -1.347707e-01 -2.234400e-01 -4.610144e-02
1.880000e+02 -1.636798e-01 -2.392611e-01 -8.809839e-02
1.890000e+02 -1.682484e-01 -2.453061e-01 -9.119076e-02
1.900000e+02 -1.627789e-01 -2.380938e-01 -8.746395e-02
1.910000e+02 -1.606496e-01 -2.354772e-01 -8.582193e-02
1.920000e+02 -1.668444e-01 -2.437551e-01 -8.993369e-02
1.930000e+02 -1.673177e-01 -2.443278e-01 -9.030752e-02
1.940000e+02 -1.778138e-01 -2.864479e-01 -6.917973e-02
1.950000e+02 -1.940460e-01 -2.982285e-01 -8.986354e-02
1.960000e+02 -1.853352e-01 -2.909426e-01 -7.972790e-02
1.970000e+02 -1.852951e-01 -2.812325e-01 -8.935780e-02
1.980000e+02 -1.760867e-01 -2.942563e-01 -5.791708e-02
1.990000e+02 -1.534986e-01 -2.690117e-01 -3.798545e-02
2.000000e+02 -1.421632e-01 -2.833875e-01 -9.389724e-04
2.010000e+02 -1.474890e-01 -2.754552e-01 -1.952273e-02
2.020000e+02 -1.377714e-01 -2.664832e-01 -9.059517e-03
2.030000e+02 -1.543554e-01 -2.706976e-01 -3.801324e-02
2.040000e+02 -1.505216e-01 -2.695932e-01 -3.145004e-02
2.050000e+02 -1.432382e-01 -2.667748e-01 -1.970158e-02
2.060000e+02 -1.355610e-01 -2.670996e-01 -4.022423e-03
2.070000e+02 -1.357911e-01 -2.666264e-01 -4.955830e-03
2.080000e+02 -1.553212e-01 -2.711511e-01 -3.949134e-02
2.090000e+02 -1.489853e-01 -2.684134e-01 -2.955717e-02
2.100000e+02 -1.354962e-01 -2.672334e-01 -3.758950e-03
2.110000e+02 -1.512229e-01 -2.691762e-01 -3.326960e-02
2.120000e+02 -1.185833e-01 -2.963504e-01 5.918373e-02
2.130000e+02 -1.335270e-01 -2.869764e-01 1.992229e-02
2.140000e+02 -1.222486e-01 -2.486454e-01 4.148106e-03
2.150000e+02 -1.082879e-01 -2.365901e-01 2.001430e-02
2.160000e+02 -1.187862e-01 -2.510197e-01 1.344721e-02
2.170000e+02 -1.258759e-01 -2.748151e-01 2.306322e-02
2.180000e+02 -1.198380e-01 -2.643067e-01 2.463063e-02
2.190000e+02 -1.250258e-01 -2.697171e-01 1.966564e-02
2.200000e+02 -1.150137e-01 -2.692619e-01 3.923445e-02
2.210000e+02 -1.212957e-01 -2.696474e-01 2.705593e-02
2.220000e+02 -1.190093e-01 -2.695920e-01 3.157343e-02
2.230000e+02 -1.213169e-01 -2.700099e-01 2.737606e-02
2.240000e+02 -1.213233e-01 -2.700244e-01 2.737780e-02
2.250000e+02 -1.213070e-01 -2.699872e-01 2.737318e-02
2.260000e+02 -1.211801e-01 -2.692801e-01 2.691994e-02
2.270000e+02 -1.156264e-01 -2.692711e-01 3.801834e-02
2.280000e+02 -1.213272e-01 -2.700334e-01 2.737894e-02
2.290000e+02 -1.079894e-01 -2.694615e-01 5.348273e-02
2.300000e+02 -1.251968e-01 -2.754359e-01 2.504218e-02
2.310000e+02 -1.269472e-01 -2.830227e-01 2.912819e-02
2.320000e+02 -9.988050e-02 -2.327759e-01 3.301494e-02
2.330000e+02 -1.146295e-01 -2.677752e-01 3.851626e-02
2.340000e+02 -6.658251e-02 -2.427515e-01 1.095865e-01
2.350000e+02 -1.044660e-01 -2.588762e-01 4.994431e-02
2.360000e+02 -9.234499e-02 -2.680796e-01 8.338960e-02
2.370000e+02 -8.586928e-02 -2.634102e-01 9.167168e-02
2.380000e+02 -8.178494e-02 -2.783803e-01 1.148104e-01
2.390000e+02 -8.178187e-02 -2.783857e-01 1.148219e-01
2.400000e+02 -8.191225e-02 -2.783294e-01 1.145049e-01
2.410000e+02 -8.193857e-02 -2.783176e-01 1.144405e-01
2.420000e+02 -8.181865e-02 -2.783685e-01 1.147312e-01
2.430000e+02 -8.195795e-02 -2.783065e-01 1.143906e-01
2.440000e+02 -8.178011e-02 -2.783837e-01 1.148235e-01
2.450000e+02 -8.181668e-02 -2.783676e-01 1.147342e-01
2.460000e+02 -8.191067e-02 -2.783218e-01 1.145005e-01
2.470000e+02 -8.183063e-02 -2.783575e-01 1.146962e-01
2.480000e+02 -9.796922e-02 -2.746271e-01 7.868862e-02
2.490000e+02 -9.486270e-02 -2.499443e-01 6.021892e-02
2.500000e+02 -1.029705e-01 -2.588193e-01 5.287827e-02
2.510000e+02 -8.551090e-02 -2.618191e-01 9.079727e-02
2.520000e+02 -1.159568e-01 -2.587291e-01 2.681540e-02
2.530000e+02 -9.408955e-02 -2.488977e-01 6.071862e-02
2.540000e+02 -9.785601e-02 -2.485192e-01 5.280715e-02
2.550000e+02 -9.926708e-02 -2.626820e-01 6.414785e-02
2.560000e+02 -9.926716e-02 -2.609388e-01 6.240448e-02
2.570000e+02 -9.912527e-02 -2.609001e-01 6.264951e-02
2.580000e+02 -9.920660e-02 -2.610225e-01 6.260935e-02
2.590000e+02 -9.933330e-02 -2.610481e-01 6.238152e-02
2.600000e+02 -9.932062e-02 -2.609750e-01 6.233377e-02
2.610000e+02 -9.915357e-02 -2.608456e-01 6.253849e-02
2.620000e+02 -9.927725e-02 -2.610070e-01 6.245248e-02
2.630000e+02 -9.932993e-02 -2.610914e-01 6.243153e-02
2.640000e+02 -9.916458e-02 -2.609792e-01 6.265003e-02
2.650000e+02 -9.926493e-02 -2.608754e-01 6.234556e-02
2.660000e+02 -8.336969e-02 -2.821640e-01 1.154246e-01
2.670000e+02 -7.343965e-02 -2.363146e-01 8.943535e-02
2.680000e+02 -7.893045e-02 -2.433215e-01 8.546057e-02
2.690000e+02 -6.823761e-02 -2.469779e-01 1.105027e-01
2.700000e+02 -7.263238e-02 -2.147409e-01 6.947610e-02
2.710000e+02 -8.318599e-02 -2.106276e-01 4.425563e-02
2.720000e+02 -5.027548e-02 -2.076287e-01 1.070777e-01
2.730000e+02 -9.038470e-02 -2.164303e-01 3.566090e-02
2.740000e+02 -8.646446e-02 -2.154115e-01 4.248254e-02
2.750000e+02 -8.646969e-02 -2.154166e-01 4.247726e-02
2.760000e+02 -8.647127e-02 -2.154286e-01 4.248607e-02
2.770000e+02 -8.647044e-02 -2.154112e-01 4.247028e-02
2.780000e+02 -8.646749e-02 -2.154107e-01 4.247570e-02
2.790000e+02 -8.646122e-02 -2.154226e-01 4.250018e-02
2.800000e+02 -8.647386e-02 -2.154235e-01 4.247576e-02
2.810000e+02 -8.647983e-02 -2.154276e-01 4.246797e-02
2.820000e+02 -8.646908e-02 -2.154259e-01 4.248775e-02
2.830000e+02 -8.646062e-02 -2.154132e-01 4.249197e-02


==> L4DC_final/sac.txt <==
t x c1 c2
0.000000e+00 1.498902e+01 5.993708e+00 2.398433e+01
1.000000e+00 1.105756e+01 4.694882e+00 1.742024e+01
2.000000e+00 3.540996e+01 2.190395e+01 4.891598e+01
3.000000e+00 8.301539e+00 5.682343e+00 1.092074e+01
4.000000e+00 1.857637e+01 1.225942e+01 2.489333e+01
5.000000e+00 2.706624e+01 1.444624e+01 3.968624e+01
6.000000e+00 1.493579e+01 1.651765e+00 2.821981e+01
7.000000e+00 3.146962e+01 1.644034e+01 4.649890e+01
8.000000e+00 2.205878e+01 -1.833404e+00 4.595096e+01
9.000000e+00 1.667506e+01 6.730798e+00 2.661933e+01
1.000000e+01 9.879614e+00 4.470538e+00 1.528869e+01
1.100000e+01 2.373797e+01 2.974521e+00 4.450142e+01
1.200000e+01 2.468003e+01 2.650583e+00 4.670949e+01
1.300000e+01 2.237885e+01 -4.168980e+00 4.892667e+01
1.400000e+01 1.426113e+01 6.297301e+00 2.222497e+01
1.500000e+01 1.150793e+01 3.927400e+00 1.908846e+01
1.600000e+01 2.772753e+01 4.015400e+00 5.143966e+01
1.700000e+01 2.813477e+01 1.974151e+00 5.429539e+01
1.800000e+01 5.555517e+01 8.500020e+00 1.026103e+02
1.900000e+01 9.552301e+01 6.541184e+01 1.256342e+02
2.000000e+01 1.061402e+02 6.954237e+01 1.427381e+02
2.100000e+01 1.700646e+02 1.376607e+02 2.024685e+02
2.200000e+01 1.747507e+02 1.507968e+02 1.987046e+02
2.300000e+01 1.951995e+02 1.653892e+02 2.250099e+02
2.400000e+01 2.221288e+02 1.859136e+02 2.583440e+02
2.500000e+01 2.622345e+02 2.174902e+02 3.069788e+02
2.600000e+01 2.303883e+02 1.572758e+02 3.035008e+02
2.700000e+01 2.337329e+02 1.891999e+02 2.782659e+02
2.800000e+01 1.887121e+02 1.682536e+02 2.091707e+02
2.900000e+01 2.303091e+02 1.919406e+02 2.686776e+02
3.000000e+01 2.287923e+02 1.774807e+02 2.801039e+02
3.100000e+01 2.600381e+02 2.290127e+02 2.910636e+02
3.200000e+01 2.068912e+02 1.762470e+02 2.375355e+02
3.300000e+01 2.747131e+02 2.278565e+02 3.215697e+02
3.400000e+01 2.185732e+02 1.717048e+02 2.654417e+02
3.500000e+01 2.182970e+02 1.754625e+02 2.611315e+02
3.600000e+01 1.880548e+02 1.730725e+02 2.030371e+02
3.700000e+01 2.196659e+02 1.791311e+02 2.602007e+02
3.800000e+01 2.881769e+02 1.777295e+02 3.986244e+02
3.900000e+01 2.341785e+02 1.854830e+02 2.828741e+02
4.000000e+01 2.439379e+02 1.761419e+02 3.117339e+02
4.100000e+01 2.344663e+02 2.146200e+02 2.543126e+02
4.200000e+01 2.698319e+02 1.456807e+02 3.939831e+02
4.300000e+01 3.270453e+02 2.489153e+02 4.051753e+02
4.400000e+01 2.781744e+02 2.010995e+02 3.552492e+02
4.500000e+01 2.881667e+02 2.369936e+02 3.393399e+02
4.600000e+01 2.608495e+02 2.087336e+02 3.129654e+02
4.700000e+01 2.464275e+02 1.961004e+02 2.967546e+02
4.800000e+01 3.198402e+02 2.252297e+02 4.144507e+02
4.900000e+01 2.815557e+02 1.979584e+02 3.651531e+02
5.000000e+01 2.871275e+02 2.256979e+02 3.485572e+02
5.100000e+01 3.067943e+02 2.245838e+02 3.890049e+02
5.200000e+01 3.225921e+02 2.264875e+02 4.186968e+02
5.300000e+01 2.764247e+02 2.241291e+02 3.287203e+02
5.400000e+01 3.201899e+02 1.876675e+02 4.527123e+02
5.500000e+01 3.227318e+02 2.499405e+02 3.955231e+02
5.600000e+01 3.973216e+02 3.509402e+02 4.437030e+02
5.700000e+01 3.719540e+02 3.203597e+02 4.235484e+02
5.800000e+01 3.655383e+02 3.208085e+02 4.102680e+02
5.900000e+01 4.127132e+02 3.565556e+02 4.688708e+02
6.000000e+01 3.529342e+02 2.736573e+02 4.322111e+02
6.100000e+01 3.521399e+02 2.981726e+02 4.061071e+02
6.200000e+01 4.309679e+02 3.489038e+02 5.130319e+02
6.300000e+01 4.179933e+02 3.510616e+02 4.849250e+02
6.400000e+01 3.971535e+02 3.309151e+02 4.633919e+02
6.500000e+01 3.898777e+02 2.804382e+02 4.993171e+02
6.600000e+01 3.874808e+02 3.113871e+02 4.635746e+02
6.700000e+01 4.178924e+02 3.215450e+02 5.142398e+02
6.800000e+01 4.068453e+02 3.103275e+02 5.033630e+02
6.900000e+01 4.014783e+02 3.287201e+02 4.742364e+02
7.000000e+01 4.074195e+02 3.009440e+02 5.138949e+02
7.100000e+01 4.037417e+02 3.126833e+02 4.948002e+02
7.200000e+01 4.200239e+02 3.278709e+02 5.121769e+02
7.300000e+01 4.435211e+02 3.524313e+02 5.346109e+02
7.400000e+01 4.125867e+02 3.534476e+02 4.717258e+02
7.500000e+01 4.797110e+02 4.400436e+02 5.193784e+02
7.600000e+01 4.356008e+02 3.510201e+02 5.201815e+02
7.700000e+01 4.582865e+02 3.775276e+02 5.390454e+02
7.800000e+01 4.410196e+02 3.724501e+02 5.095892e+02
7.900000e+01 4.377454e+02 3.944151e+02 4.810757e+02
8.000000e+01 4.659754e+02 4.248460e+02 5.071048e+02
8.100000e+01 4.381710e+02 3.840590e+02 4.922829e+02
8.200000e+01 4.361895e+02 3.733417e+02 4.990373e+02
8.300000e+01 4.246651e+02 3.736192e+02 4.757111e+02
8.400000e+01 4.234029e+02 3.560459e+02 4.907599e+02
8.500000e+01 4.556266e+02 4.026243e+02 5.086289e+02
8.600000e+01 4.481422e+02 3.874381e+02 5.088462e+02
8.700000e+01 4.593582e+02 4.243558e+02 4.943607e+02
8.800000e+01 4.568644e+02 4.027711e+02 5.109577e+02
8.900000e+01 4.502681e+02 4.160743e+02 4.844619e+02
9.000000e+01 4.424453e+02 3.689304e+02 5.159602e+02
9.100000e+01 4.430806e+02 3.972930e+02 4.888682e+02
9.200000e+01 4.734650e+02 3.844755e+02 5.624545e+02
9.300000e+01 4.950845e+02 4.380283e+02 5.521407e+02
9.400000e+01 4.445620e+02 3.186616e+02 5.704625e+02
9.500000e+01 4.731228e+02 3.845641e+02 5.616816e+02
9.600000e+01 4.475150e+02 3.400272e+02 5.550028e+02
9.700000e+01 5.168089e+02 4.730821e+02 5.605357e+02
9.800000e+01 4.993173e+02 4.294201e+02 5.692145e+02
9.900000e+01 4.863829e+02 3.927374e+02 5.800283e+02
1.000000e+02 4.950153e+02 3.922799e+02 5.977508e+02
1.010000e+02 4.854886e+02 4.058192e+02 5.651581e+02
1.020000e+02 5.375389e+02 4.500663e+02 6.250116e+02
1.030000e+02 4.780856e+02 3.890000e+02 5.671712e+02
1.040000e+02 4.587918e+02 3.525250e+02 5.650587e+02
1.050000e+02 4.749226e+02 4.054215e+02 5.444237e+02
1.060000e+02 5.105290e+02 4.005763e+02 6.204817e+02
1.070000e+02 5.151246e+02 4.514249e+02 5.788243e+02
1.080000e+02 4.962470e+02 4.336856e+02 5.588084e+02
1.090000e+02 5.207648e+02 4.250888e+02 6.164408e+02
1.100000e+02 5.083640e+02 4.407177e+02 5.760103e+02
1.110000e+02 5.366951e+02 4.808466e+02 5.925436e+02
1.120000e+02 5.443745e+02 4.726001e+02 6.161490e+02
1.130000e+02 4.885365e+02 3.997395e+02 5.773335e+02
1.140000e+02 4.892094e+02 3.888697e+02 5.895490e+02
1.150000e+02 5.532493e+02 4.742444e+02 6.322542e+02
1.160000e+02 5.066653e+02 4.180498e+02 5.952808e+02
1.170000e+02 4.695334e+02 4.149201e+02 5.241466e+02
1.180000e+02 4.912837e+02 4.511893e+02 5.313781e+02
1.190000e+02 4.665673e+02 4.041835e+02 5.289511e+02
1.200000e+02 4.949679e+02 4.508821e+02 5.390536e+02
1.210000e+02 4.719530e+02 3.897724e+02 5.541336e+02
1.220000e+02 5.282460e+02 4.025717e+02 6.539204e+02
1.230000e+02 5.373319e+02 4.433684e+02 6.312954e+02
1.240000e+02 5.469583e+02 4.517651e+02 6.421514e+02
1.250000e+02 5.131372e+02 4.629708e+02 5.633036e+02
1.260000e+02 4.769344e+02 3.915592e+02 5.623096e+02
1.270000e+02 4.844378e+02 4.103778e+02 5.584978e+02
1.280000e+02 5.577042e+02 4.860714e+02 6.293371e+02
1.290000e+02 5.443248e+02 4.742832e+02 6.143663e+02
1.300000e+02 5.615588e+02 5.398890e+02 5.832286e+02
1.310000e+02 5.612351e+02 4.974686e+02 6.250016e+02
1.320000e+02 5.687427e+02 5.004345e+02 6.370509e+02
1.330000e+02 5.190270e+02 4.587305e+02 5.793235e+02
1.340000e+02 5.555403e+02 4.842185e+02 6.268621e+02
1.350000e+02 5.960973e+02 5.297003e+02 6.624944e+02
1.360000e+02 5.937566e+02 5.216837e+02 6.658294e+02
1.370000e+02 5.844434e+02 5.154705e+02 6.534162e+02
1.380000e+02 5.900188e+02 5.246938e+02 6.553439e+02
1.390000e+02 5.752104e+02 5.003618e+02 6.500589e+02
1.400000e+02 5.290775e+02 4.666943e+02 5.914608e+02
1.410000e+02 5.815250e+02 4.986157e+02 6.644344e+02
1.420000e+02 5.947451e+02 5.180752e+02 6.714151e+02
1.430000e+02 6.191045e+02 5.244949e+02 7.137141e+02
1.440000e+02 5.592630e+02 4.693435e+02 6.491826e+02
1.450000e+02 5.517245e+02 4.850851e+02 6.183639e+02
1.460000e+02 5.901177e+02 5.170827e+02 6.631526e+02
1.470000e+02 5.736785e+02 4.654271e+02 6.819299e+02
1.480000e+02 5.893490e+02 4.926137e+02 6.860844e+02
1.490000e+02 5.882012e+02 5.100630e+02 6.663394e+02
1.500000e+02 6.711550e+02 6.061562e+02 7.361537e+02
1.510000e+02 6.616111e+02 5.843690e+02 7.388531e+02
1.520000e+02 6.253496e+02 5.989294e+02 6.517697e+02
1.530000e+02 6.525891e+02 6.151097e+02 6.900685e+02
1.540000e+02 6.231775e+02 5.463361e+02 7.000188e+02
1.550000e+02 6.665789e+02 6.243635e+02 7.087944e+02
1.560000e+02 6.486982e+02 6.092841e+02 6.881123e+02
1.570000e+02 6.687039e+02 6.224359e+02 7.149720e+02
1.580000e+02 6.225641e+02 5.540284e+02 6.910999e+02
1.590000e+02 6.128375e+02 5.399290e+02 6.857460e+02
1.600000e+02 6.041442e+02 5.379576e+02 6.703307e+02
1.610000e+02 5.963042e+02 5.404827e+02 6.521257e+02
1.620000e+02 6.525695e+02 5.808989e+02 7.242401e+02
1.630000e+02 6.081197e+02 5.259886e+02 6.902508e+02
1.640000e+02 6.269688e+02 5.344046e+02 7.195331e+02
1.650000e+02 6.788572e+02 6.266480e+02 7.310664e+02
1.660000e+02 6.754854e+02 6.146734e+02 7.362975e+02
1.670000e+02 6.660983e+02 5.730483e+02 7.591483e+02
1.680000e+02 7.049893e+02 6.538553e+02 7.561234e+02
1.690000e+02 6.970670e+02 6.367019e+02 7.574322e+02
1.700000e+02 6.862459e+02 5.963651e+02 7.761266e+02
1.710000e+02 6.957276e+02 6.071012e+02 7.843539e+02
1.720000e+02 7.204415e+02 6.404921e+02 8.003910e+02
1.730000e+02 6.963331e+02 6.040595e+02 7.886067e+02
1.740000e+02 6.815124e+02 5.861288e+02 7.768960e+02
1.750000e+02 6.879141e+02 5.880016e+02 7.878266e+02
1.760000e+02 6.554160e+02 5.762591e+02 7.345730e+02
1.770000e+02 5.839310e+02 4.860140e+02 6.818480e+02
1.780000e+02 6.097310e+02 5.188210e+02 7.006409e+02
1.790000e+02 7.094443e+02 6.265247e+02 7.923640e+02
1.800000e+02 7.113738e+02 6.237585e+02 7.989891e+02
1.810000e+02 6.788796e+02 5.872302e+02 7.705289e+02
1.820000e+02 7.328547e+02 6.791998e+02 7.865095e+02
1.830000e+02 7.219847e+02 6.858822e+02 7.580872e+02
1.840000e+02 7.002033e+02 6.629174e+02 7.374891e+02
1.850000e+02 6.485022e+02 5.408855e+02 7.561190e+02
1.860000e+02 6.328650e+02 5.049011e+02 7.608289e+02
1.870000e+02 6.823195e+02 6.099299e+02 7.547091e+02
1.880000e+02 6.866974e+02 6.061312e+02 7.672635e+02
1.890000e+02 6.731939e+02 5.811616e+02 7.652262e+02
1.900000e+02 7.044716e+02 6.135546e+02 7.953887e+02
1.910000e+02 6.776552e+02 5.822514e+02 7.730591e+02
1.920000e+02 7.067712e+02 6.239166e+02 7.896259e+02
1.930000e+02 7.026326e+02 6.150910e+02 7.901741e+02
1.940000e+02 7.076326e+02 6.217572e+02 7.935080e+02
1.950000e+02 7.201497e+02 6.547316e+02 7.855679e+02
1.960000e+02 7.267703e+02 6.308803e+02 8.226603e+02
1.970000e+02 7.033270e+02 6.192455e+02 7.874085e+02
1.980000e+02 7.383422e+02 6.529359e+02 8.237485e+02
1.990000e+02 7.504217e+02 7.027112e+02 7.981322e+02
2.000000e+02 6.983097e+02 6.345698e+02 7.620496e+02
2.010000e+02 6.692243e+02 6.106883e+02 7.277603e+02
2.020000e+02 7.165157e+02 6.615285e+02 7.715030e+02
2.030000e+02 7.055852e+02 6.606097e+02 7.505607e+02
2.040000e+02 7.363050e+02 6.832568e+02 7.893533e+02
2.050000e+02 7.411042e+02 7.025459e+02 7.796624e+02
2.060000e+02 6.905089e+02 5.936765e+02 7.873413e+02
2.070000e+02 7.150104e+02 6.194841e+02 8.105366e+02
2.080000e+02 7.093610e+02 6.135698e+02 8.051522e+02
2.090000e+02 7.046515e+02 6.240914e+02 7.852116e+02
2.100000e+02 7.203531e+02 6.148772e+02 8.258291e+02
2.110000e+02 7.435644e+02 6.643173e+02 8.228115e+02
2.120000e+02 7.043459e+02 5.814344e+02 8.272574e+02
2.130000e+02 7.200485e+02 6.170027e+02 8.230943e+02
2.140000e+02 6.975395e+02 6.054824e+02 7.895966e+02
2.150000e+02 6.891703e+02 5.965965e+02 7.817442e+02
2.160000e+02 6.756542e+02 6.132927e+02 7.380157e+02
2.170000e+02 7.424412e+02 6.843956e+02 8.004868e+02
2.180000e+02 7.213352e+02 6.855822e+02 7.570882e+02
2.190000e+02 7.279137e+02 6.885420e+02 7.672855e+02
2.200000e+02 7.294656e+02 6.912260e+02 7.677053e+02
2.210000e+02 7.284080e+02 6.891212e+02 7.676948e+02
2.220000e+02 7.316109e+02 6.893347e+02 7.738871e+02
2.230000e+02 7.395877e+02 6.911633e+02 7.880121e+02
2.240000e+02 7.632567e+02 7.259559e+02 8.005576e+02
2.250000e+02 7.609133e+02 7.046804e+02 8.171462e+02
2.260000e+02 7.781153e+02 7.306725e+02 8.255582e+02
2.270000e+02 7.444772e+02 6.965473e+02 7.924071e+02
2.280000e+02 7.471920e+02 6.991502e+02 7.952338e+02
2.290000e+02 7.465514e+02 6.673968e+02 8.257059e+02
2.300000e+02 7.587686e+02 7.038951e+02 8.136420e+02
2.310000e+02 7.629997e+02 7.193846e+02 8.066147e+02
2.320000e+02 7.441075e+02 6.946136e+02 7.936015e+02
2.330000e+02 7.506961e+02 7.122647e+02 7.891274e+02
2.340000e+02 7.552005e+02 7.139695e+02 7.964314e+02
2.350000e+02 7.408144e+02 6.880231e+02 7.936056e+02
2.360000e+02 7.630385e+02 7.156810e+02 8.103960e+02
2.370000e+02 7.653642e+02 6.964374e+02 8.342910e+02
2.380000e+02 7.720683e+02 7.437248e+02 8.004117e+02
2.390000e+02 7.665103e+02 7.283304e+02 8.046901e+02
2.400000e+02 7.291143e+02 6.874673e+02 7.707614e+02
2.410000e+02 7.599694e+02 7.220972e+02 7.978416e+02
2.420000e+02 7.459023e+02 7.035677e+02 7.882369e+02
2.430000e+02 7.456440e+02 7.103301e+02 7.809580e+02
2.440000e+02 7.599509e+02 7.254570e+02 7.944449e+02
2.450000e+02 7.641019e+02 7.275671e+02 8.006367e+02
2.460000e+02 7.351220e+02 6.887582e+02 7.814857e+02
2.470000e+02 7.768565e+02 7.327430e+02 8.209700e+02
2.480000e+02 7.553628e+02 7.188343e+02 7.918914e+02
2.490000e+02 7.496759e+02 7.071724e+02 7.921794e+02
2.500000e+02 7.424802e+02 6.774499e+02 8.075106e+02
2.510000e+02 7.290285e+02 6.842215e+02 7.738356e+02
2.520000e+02 7.591611e+02 7.289632e+02 7.893590e+02
2.530000e+02 7.690330e+02 7.326677e+02 8.053983e+02
2.540000e+02 7.492014e+02 7.040386e+02 7.943642e+02
2.550000e+02 7.797280e+02 7.546206e+02 8.048354e+02
2.560000e+02 7.775961e+02 7.460735e+02 8.091188e+02
2.570000e+02 7.807935e+02 7.495281e+02 8.120589e+02
2.580000e+02 7.517648e+02 7.211472e+02 7.823825e+02
2.590000e+02 7.544368e+02 7.249683e+02 7.839052e+02
2.600000e+02 7.683069e+02 7.382542e+02 7.983596e+02
2.610000e+02 7.678204e+02 7.339301e+02 8.017106e+02
2.620000e+02 7.486625e+02 7.184927e+02 7.788323e+02
2.630000e+02 7.830015e+02 7.509069e+02 8.150961e+02
2.640000e+02 7.880597e+02 7.619301e+02 8.141892e+02
2.650000e+02 7.502384e+02 7.020204e+02 7.984564e+02
2.660000e+02 7.739524e+02 7.340281e+02 8.138767e+02
2.670000e+02 7.737950e+02 7.476140e+02 7.999761e+02
2.680000e+02 7.714442e+02 7.287746e+02 8.141139e+02
2.690000e+02 7.839501e+02 7.516115e+02 8.162887e+02
2.700000e+02 7.573234e+02 7.229514e+02 7.916955e+02
2.710000e+02 7.635294e+02 7.414403e+02 7.856186e+02
2.720000e+02 7.589703e+02 7.331216e+02 7.848189e+02
2.730000e+02 7.516622e+02 7.249165e+02 7.784079e+02
2.740000e+02 7.472542e+02 6.681189e+02 8.263896e+02
2.750000e+02 7.886023e+02 7.657795e+02 8.114251e+02
2.760000e+02 7.777254e+02 7.425537e+02 8.128971e+02
2.770000e+02 7.825560e+02 7.447424e+02 8.203696e+02
2.780000e+02 7.396686e+02 6.611891e+02 8.181481e+02
2.790000e+02 7.064606e+02 6.268107e+02 7.861104e+02
2.800000e+02 7.380788e+02 6.637456e+02 8.124119e+02
2.810000e+02 7.685820e+02 7.287244e+02 8.084395e+02
2.820000e+02 7.138987e+02 5.996182e+02 8.281793e+02
2.830000e+02 7.469119e+02 6.803591e+02 8.134647e+02
2.840000e+02 7.424409e+02 6.658327e+02 8.190491e+02
2.850000e+02 7.530491e+02 6.955357e+02 8.105626e+02
2.860000e+02 7.489573e+02 6.862023e+02 8.117124e+02
2.870000e+02 7.148109e+02 5.952417e+02 8.343801e+02


==> L4DC_final/sac_theta.txt <==
t x c1 c2
0.000000e+00 -9.491091e-02 -5.723104e-01 3.824886e-01
1.000000e+00 2.699142e-01 -1.450599e-01 6.848884e-01
2.000000e+00 -2.747983e-01 -6.255953e-01 7.599861e-02
3.000000e+00 3.232599e-01 -3.501329e-01 9.966527e-01
4.000000e+00 1.580818e-01 -2.983573e-01 6.145210e-01
5.000000e+00 2.387359e-03 -3.214542e-01 3.262289e-01
6.000000e+00 1.672307e-01 1.672169e-02 3.177398e-01
7.000000e+00 -1.690209e-01 -3.897046e-01 5.166286e-02
8.000000e+00 -1.180241e-01 -4.290736e-01 1.930253e-01
9.000000e+00 -1.182750e-01 -5.771456e-01 3.405956e-01
1.000000e+01 -2.246720e-01 -5.419207e-01 9.257674e-02
1.100000e+01 -7.176092e-02 -2.525286e-01 1.090068e-01
1.200000e+01 -4.215037e-01 -1.542784e+00 6.997768e-01
1.300000e+01 -3.733207e-02 -3.426695e-01 2.680054e-01
1.400000e+01 -8.967012e-02 -6.892225e-01 5.098823e-01
1.500000e+01 -7.007225e-01 -1.818535e+00 4.170903e-01
1.600000e+01 1.454016e+00 3.505510e-01 2.557482e+00
1.700000e+01 -4.018209e-01 -2.037502e+00 1.233860e+00
1.800000e+01 -6.869089e-01 -2.084372e+00 7.105542e-01
1.900000e+01 2.016956e-01 -1.489657e+00 1.893048e+00
2.000000e+01 1.294790e+00 -6.781837e-01 3.267764e+00
2.100000e+01 -3.885562e-02 -1.285150e+00 1.207439e+00
2.200000e+01 9.665119e-01 -5.806811e-01 2.513705e+00
2.300000e+01 5.329199e-01 -8.710481e-01 1.936888e+00
2.400000e+01 5.958292e-01 -9.457158e-01 2.137374e+00
2.500000e+01 8.242731e-01 -1.287620e-01 1.777308e+00
2.600000e+01 1.002335e-01 -1.973872e+00 2.174339e+00
2.700000e+01 4.167272e-01 -1.608600e+00 2.442055e+00
2.800000e+01 -1.507871e+00 -2.298607e+00 -7.171357e-01
2.900000e+01 3.325265e-01 -1.259370e+00 1.924423e+00
3.000000e+01 -6.094336e-01 -1.527601e+00 3.087343e-01
3.100000e+01 -1.458319e-01 -1.516118e+00 1.224454e+00
3.200000e+01 6.572196e-01 6.671757e-02 1.247722e+00
3.300000e+01 1.237195e+00 2.876442e-01 2.186746e+00
3.400000e+01 2.144149e-01 -1.052968e+00 1.481798e+00
3.500000e+01 -8.174038e-01 -2.302028e+00 6.672208e-01
3.600000e+01 3.319913e-01 -1.279533e+00 1.943516e+00
3.700000e+01 -1.038063e+00 -2.313398e+00 2.372711e-01
3.800000e+01 3.287651e-03 -2.186898e+00 2.193474e+00
3.900000e+01 1.044516e+00 -4.681876e-02 2.135850e+00
4.000000e+01 -8.550682e-01 -1.840245e+00 1.301082e-01
4.100000e+01 -7.938541e-01 -2.227029e+00 6.393204e-01
4.200000e+01 9.476314e-01 -1.081282e+00 2.976545e+00
4.300000e+01 -1.672638e+00 -2.621992e+00 -7.232841e-01
4.400000e+01 -1.300670e-01 -9.124086e-01 6.522746e-01
4.500000e+01 3.909378e-01 -9.446947e-01 1.726570e+00
4.600000e+01 -5.197948e-01 -2.118661e+00 1.079072e+00
4.700000e+01 -1.810082e+00 -1.930221e+00 -1.689943e+00
4.800000e+01 1.516786e+00 -2.123888e-01 3.245960e+00
4.900000e+01 -5.745212e-01 -2.094409e+00 9.453667e-01
5.000000e+01 5.266184e-01 -1.332421e+00 2.385658e+00
5.100000e+01 -5.186330e-01 -2.606917e+00 1.569651e+00
5.200000e+01 -7.832339e-01 -1.562524e+00 -3.943479e-03
5.300000e+01 -9.746341e-01 -2.380831e+00 4.315631e-01
5.400000e+01 -9.940952e-01 -2.352812e+00 3.646213e-01
5.500000e+01 3.887768e-01 -1.987813e+00 2.765367e+00
5.600000e+01 -2.248133e-01 -1.968596e+00 1.518969e+00
5.700000e+01 -4.544605e-01 -1.679126e+00 7.702049e-01
5.800000e+01 -8.051307e-01 -1.903147e+00 2.928853e-01
5.900000e+01 -9.218440e-01 -2.755438e+00 9.117499e-01
6.000000e+01 -1.388392e+00 -1.945614e+00 -8.311709e-01
6.100000e+01 -3.589369e-01 -2.109557e+00 1.391683e+00
6.200000e+01 -8.026454e-01 -2.143790e+00 5.384987e-01
6.300000e+01 5.712698e-02 -2.187934e+00 2.302188e+00
6.400000e+01 -7.086931e-01 -2.876533e+00 1.459147e+00
6.500000e+01 -9.001064e-01 -2.029527e+00 2.293139e-01
6.600000e+01 -5.178239e-01 -2.340401e+00 1.304753e+00
6.700000e+01 -3.333376e-01 -1.919489e+00 1.252814e+00
6.800000e+01 1.113199e-01 -1.873641e+00 2.096281e+00
6.900000e+01 -6.952500e-02 -1.827686e+00 1.688636e+00
7.000000e+01 -8.219834e-01 -2.349700e+00 7.057330e-01
7.100000e+01 1.617753e+00 2.419446e-01 2.993562e+00
7.200000e+01 -4.279030e-01 -2.335067e+00 1.479260e+00
7.300000e+01 2.809702e-02 -1.797039e+00 1.853233e+00
7.400000e+01 5.249358e-01 -1.320867e+00 2.370739e+00
7.500000e+01 4.080716e-01 -1.383956e+00 2.200099e+00
7.600000e+01 1.829765e-01 -1.888176e+00 2.254129e+00
7.700000e+01 5.065680e-01 -1.447080e+00 2.460216e+00
7.800000e+01 -1.093358e+00 -2.950735e+00 7.640179e-01
7.900000e+01 -1.418164e+00 -3.428091e+00 5.917625e-01
8.000000e+01 -9.053966e-01 -2.767309e+00 9.565156e-01
8.100000e+01 -7.329496e-01 -2.682682e+00 1.216783e+00
8.200000e+01 2.210981e-01 -1.464294e+00 1.906490e+00
8.300000e+01 -3.527230e-01 -2.638792e+00 1.933346e+00
8.400000e+01 7.966044e-01 -1.336465e+00 2.929674e+00
8.500000e+01 6.932784e-01 -1.413065e+00 2.799621e+00
8.600000e+01 -1.460363e-01 -2.332044e+00 2.039971e+00
8.700000e+01 -1.075540e+00 -3.075202e+00 9.241213e-01
8.800000e+01 3.859031e-01 -1.582358e+00 2.354164e+00
8.900000e+01 1.070262e+00 -9.933532e-01 3.133878e+00
9.000000e+01 7.950128e-01 -9.789706e-01 2.568996e+00
9.100000e+01 5.523707e-01 -1.257259e+00 2.362001e+00
9.200000e+01 7.938496e-01 -6.930607e-01 2.280760e+00
9.300000e+01 -6.933849e-01 -2.672225e+00 1.285455e+00
9.400000e+01 -1.992437e-01 -2.457866e+00 2.059379e+00
9.500000e+01 -5.104822e-01 -2.886468e+00 1.865504e+00
9.600000e+01 4.982599e-01 -1.821072e+00 2.817591e+00
9.700000e+01 -3.101107e-01 -2.306978e+00 1.686757e+00
9.800000e+01 -1.311914e+00 -2.887563e+00 2.637356e-01
9.900000e+01 -1.109592e+00 -2.708467e+00 4.892823e-01
1.000000e+02 -1.459037e+00 -2.414944e+00 -5.031309e-01
1.010000e+02 1.093016e+00 -7.703495e-01 2.956381e+00
1.020000e+02 -1.316109e+00 -3.083159e+00 4.509417e-01
1.030000e+02 -1.200411e-01 -2.622597e+00 2.382515e+00
1.040000e+02 -6.709851e-01 -2.717341e+00 1.375370e+00
1.050000e+02 -7.917967e-01 -2.873726e+00 1.290133e+00
1.060000e+02 5.815127e-01 -1.538100e+00 2.701126e+00
1.070000e+02 4.020199e-01 -1.099159e+00 1.903198e+00
1.080000e+02 5.468075e-01 -2.016821e+00 3.110436e+00
1.090000e+02 3.886232e-01 -2.056426e+00 2.833673e+00
1.100000e+02 1.323895e+00 -8.490375e-01 3.496828e+00
1.110000e+02 4.876465e-01 -2.155484e+00 3.130777e+00
1.120000e+02 6.110571e-01 -1.936673e+00 3.158787e+00
1.130000e+02 7.576973e-01 -1.549339e+00 3.064734e+00
1.140000e+02 -2.275997e-01 -2.324173e+00 1.868973e+00
1.150000e+02 1.012963e+00 -1.020195e+00 3.046121e+00
1.160000e+02 -1.492816e+00 -3.628231e+00 6.425988e-01
1.170000e+02 -1.394874e-01 -2.588272e+00 2.309297e+00
1.180000e+02 8.585841e-01 -1.217524e+00 2.934692e+00
1.190000e+02 5.877872e-01 -1.819902e+00 2.995477e+00
1.200000e+02 1.588229e-02 -1.816231e+00 1.847996e+00
1.210000e+02 1.249720e+00 -6.048635e-01 3.104304e+00
1.220000e+02 1.467995e+00 -2.630795e-01 3.199069e+00
1.230000e+02 1.416604e+00 -7.017785e-01 3.534987e+00
1.240000e+02 9.905919e-02 -2.192619e+00 2.390738e+00
1.250000e+02 8.942569e-01 -9.334180e-01 2.721932e+00
1.260000e+02 -8.959651e-01 -2.949645e+00 1.157715e+00
1.270000e+02 6.299048e-01 -1.401364e+00 2.661174e+00
1.280000e+02 1.495441e-01 -2.369779e+00 2.668867e+00
1.290000e+02 2.756503e-01 -2.012294e+00 2.563595e+00
1.300000e+02 -8.395230e-02 -2.577046e+00 2.409141e+00
1.310000e+02 5.323526e-01 -1.947776e+00 3.012481e+00
1.320000e+02 -7.060227e-02 -2.392623e+00 2.251418e+00
1.330000e+02 -1.070055e+00 -3.022009e+00 8.818998e-01
1.340000e+02 -5.590220e-01 -3.034500e+00 1.916456e+00
1.350000e+02 2.165610e-01 -1.937780e+00 2.370902e+00
1.360000e+02 -1.600183e+00 -3.708859e+00 5.084943e-01
1.370000e+02 9.075318e-01 -1.118419e+00 2.933482e+00
1.380000e+02 1.274516e+00 -6.988178e-02 2.618914e+00
1.390000e+02 2.233615e-01 -1.966522e+00 2.413245e+00
1.400000e+02 6.131135e-01 -1.521249e+00 2.747476e+00
1.410000e+02 -5.795448e-01 -3.317773e+00 2.158684e+00
1.420000e+02 1.835001e+00 6.566790e-01 3.013322e+00
1.430000e+02 3.143622e-01 -2.168733e+00 2.797457e+00
1.440000e+02 -1.785713e+00 -3.715001e+00 1.435756e-01
1.450000e+02 -1.738885e+00 -3.452771e+00 -2.499809e-02
1.460000e+02 -8.111192e-01 -3.289100e+00 1.666861e+00
1.470000e+02 7.686156e-01 -1.806206e+00 3.343437e+00
1.480000e+02 -3.594976e-01 -2.741251e+00 2.022256e+00
1.490000e+02 1.065921e-01 -2.425517e+00 2.638701e+00
1.500000e+02 -7.416115e-02 -2.348391e+00 2.200069e+00
1.510000e+02 -2.999644e-01 -2.872423e+00 2.272495e+00
1.520000e+02 -2.547506e-01 -2.590237e+00 2.080736e+00
1.530000e+02 7.505914e-01 -1.833822e+00 3.335005e+00
1.540000e+02 1.959206e-01 -1.917320e+00 2.309161e+00
1.550000e+02 9.324388e-01 -1.221958e+00 3.086835e+00
1.560000e+02 6.301751e-01 -2.009078e+00 3.269428e+00
1.570000e+02 5.532922e-01 -2.190885e+00 3.297469e+00
1.580000e+02 -5.454718e-01 -3.143922e+00 2.052978e+00
1.590000e+02 1.078134e+00 -1.211148e+00 3.367416e+00
1.600000e+02 -1.109452e+00 -3.270092e+00 1.051189e+00
1.610000e+02 -3.847166e-01 -3.032477e+00 2.263044e+00
1.620000e+02 -4.951880e-01 -3.209214e+00 2.218838e+00
1.630000e+02 5.303868e-01 -2.099571e+00 3.160345e+00
1.640000e+02 -6.445596e-01 -3.272591e+00 1.983472e+00
1.650000e+02 -5.773195e-01 -3.329396e+00 2.174757e+00
1.660000e+02 -5.761676e-01 -3.330512e+00 2.178177e+00
1.670000e+02 -5.583774e-01 -3.311222e+00 2.194468e+00
1.680000e+02 5.067685e-01 -2.249102e+00 3.262639e+00
1.690000e+02 -5.679260e-01 -3.324191e+00 2.188339e+00
1.700000e+02 6.096497e-01 -2.147221e+00 3.366521e+00
1.710000e+02 -2.810078e+00 -2.861876e+00 -2.758281e+00
1.720000e+02 -5.648746e-01 -3.308334e+00 2.178585e+00
1.730000e+02 -6.088182e-01 -3.294768e+00 2.077131e+00
1.740000e+02 -1.126235e+00 -3.248496e+00 9.960248e-01
1.750000e+02 1.521927e+00 -6.583084e-01 3.702163e+00
1.760000e+02 -5.621163e-01 -3.350248e+00 2.226015e+00
1.770000e+02 2.763706e+00 2.594701e+00 2.932710e+00
1.780000e+02 1.713732e+00 -5.613132e-01 3.988777e+00
1.790000e+02 5.563533e-01 -2.210140e+00 3.322847e+00
1.800000e+02 -1.989181e-01 -2.721462e+00 2.323626e+00
1.810000e+02 4.773947e-01 -2.224373e+00 3.179162e+00
1.820000e+02 -1.771454e+00 -3.846692e+00 3.037835e-01
1.830000e+02 5.431389e-01 -2.249145e+00 3.335423e+00
1.840000e+02 -1.600888e+00 -3.851743e+00 6.499663e-01
1.850000e+02 4.917327e-01 -2.242766e+00 3.226232e+00
1.860000e+02 5.961691e-01 -2.182031e+00 3.374369e+00
1.870000e+02 -1.683955e+00 -3.947968e+00 5.800588e-01
1.880000e+02 -2.715723e+00 -2.959266e+00 -2.472180e+00
1.890000e+02 5.614555e-01 -2.227340e+00 3.350251e+00
1.900000e+02 1.679564e+00 -6.019291e-01 3.961058e+00
1.910000e+02 -5.726657e-01 -3.356311e+00 2.210979e+00
1.920000e+02 5.635253e-01 -2.219884e+00 3.346935e+00
1.930000e+02 3.718910e-01 -2.283199e+00 3.026981e+00
1.940000e+02 -1.290362e+00 -3.507238e+00 9.265142e-01
1.950000e+02 -5.815413e-01 -3.403436e+00 2.240353e+00
1.960000e+02 -1.566675e+00 -3.795277e+00 6.619274e-01
1.970000e+02 -1.661354e+00 -3.935476e+00 6.127679e-01
1.980000e+02 -5.968537e-01 -3.309016e+00 2.115308e+00
1.990000e+02 1.480889e+00 -7.418700e-01 3.703649e+00
2.000000e+02 -5.688673e-01 -3.378176e+00 2.240442e+00
2.010000e+02 5.949875e-01 -2.184982e+00 3.374957e+00
2.020000e+02 1.812889e-01 -2.392590e+00 2.755167e+00
2.030000e+02 1.702767e+00 -5.859956e-01 3.991529e+00
2.040000e+02 1.233800e+00 -1.014011e+00 3.481612e+00
2.050000e+02 -1.692877e+00 -3.976567e+00 5.908127e-01
2.060000e+02 1.387889e-01 -2.451500e+00 2.729077e+00
2.070000e+02 -5.782582e-01 -3.396989e+00 2.240473e+00
2.080000e+02 1.673971e+00 -6.092376e-01 3.957180e+00
2.090000e+02 3.606323e-01 -2.267300e+00 2.988564e+00
2.100000e+02 7.561960e-02 -2.473247e+00 2.624486e+00
2.110000e+02 5.485206e-01 -2.248524e+00 3.345565e+00
2.120000e+02 -5.668421e-01 -3.358401e+00 2.224717e+00
2.130000e+02 -1.705699e+00 -3.984286e+00 5.728873e-01
2.140000e+02 1.721650e+00 -5.729117e-01 4.016212e+00
2.150000e+02 -1.707010e+00 -3.995699e+00 5.816780e-01
2.160000e+02 5.820056e-01 -2.171914e+00 3.335926e+00
2.170000e+02 1.677722e+00 -5.899819e-01 3.945426e+00
2.180000e+02 -5.673778e-01 -3.300211e+00 2.165455e+00
2.190000e+02 5.396862e-01 -2.246507e+00 3.325879e+00
2.200000e+02 -5.443559e-01 -3.345094e+00 2.256382e+00
2.210000e+02 -5.773105e-01 -3.387862e+00 2.233241e+00
2.220000e+02 -1.726788e+00 -4.027398e+00 5.738211e-01
2.230000e+02 -2.862422e+00 -2.906408e+00 -2.818436e+00
2.240000e+02 -5.664449e-01 -3.369284e+00 2.236395e+00
2.250000e+02 -5.460804e-01 -3.322924e+00 2.230764e+00
2.260000e+02 -2.853132e+00 -2.904606e+00 -2.801659e+00
2.270000e+02 -1.681863e+00 -3.943010e+00 5.792832e-01
2.280000e+02 5.366347e-01 -2.253360e+00 3.326629e+00
2.290000e+02 -1.694811e+00 -3.986196e+00 5.965742e-01
2.300000e+02 5.716470e-01 -2.194328e+00 3.337622e+00
2.310000e+02 1.708435e+00 -5.689400e-01 3.985811e+00
2.320000e+02 -5.233686e-01 -3.298078e+00 2.251340e+00
2.330000e+02 -8.625986e-01 -3.365213e+00 1.640016e+00
2.340000e+02 -5.784678e-01 -3.403406e+00 2.246471e+00
2.350000e+02 -6.002184e-01 -3.382090e+00 2.181653e+00
2.360000e+02 1.724307e+00 -5.498333e-01 3.998448e+00
2.370000e+02 5.878183e-01 -2.208138e+00 3.383775e+00
2.380000e+02 1.717388e+00 -5.816294e-01 4.016406e+00
2.390000e+02 -5.958110e-01 -3.394044e+00 2.202422e+00
2.400000e+02 -1.698993e+00 -3.994044e+00 5.960573e-01
2.410000e+02 -6.290112e-01 -3.398322e+00 2.140300e+00
2.420000e+02 5.566641e-01 -2.242770e+00 3.356099e+00
2.430000e+02 5.378729e-01 -2.252104e+00 3.327850e+00
2.440000e+02 -1.720588e+00 -4.020103e+00 5.789278e-01
2.450000e+02 -6.360993e-01 -3.386502e+00 2.114304e+00
2.460000e+02 -2.813870e+00 -2.923829e+00 -2.703911e+00
2.470000e+02 4.995107e-01 -2.266853e+00 3.265874e+00
2.480000e+02 -5.710397e-01 -3.384128e+00 2.242049e+00
2.490000e+02 -1.705069e+00 -3.999450e+00 5.893119e-01
2.500000e+02 5.452670e-01 -2.254391e+00 3.344925e+00
2.510000e+02 -5.901546e-01 -3.351599e+00 2.171290e+00
2.520000e+02 1.727989e+00 -5.465135e-01 4.002491e+00
2.530000e+02 -5.280809e-01 -3.303344e+00 2.247183e+00
2.540000e+02 5.806031e-01 -2.234401e+00 3.395608e+00
2.550000e+02 5.457338e-01 -2.220760e+00 3.312227e+00
2.560000e+02 5.970473e-01 -2.188796e+00 3.382890e+00
2.570000e+02 -5.672042e-01 -3.364711e+00 2.230303e+00
2.580000e+02 -5.669117e-01 -3.369848e+00 2.236025e+00
2.590000e+02 5.787064e-01 -2.222472e+00 3.379885e+00
2.600000e+02 5.910650e-01 -2.213801e+00 3.395931e+00
2.610000e+02 -5.464448e-01 -3.339640e+00 2.246750e+00
2.620000e+02 6.132711e-01 -2.164824e+00 3.391366e+00
2.630000e+02 -5.748630e-01 -3.399094e+00 2.249368e+00
2.640000e+02 5.939225e-01 -2.200561e+00 3.388406e+00
2.650000e+02 5.807925e-01 -2.212121e+00 3.373706e+00
2.660000e+02 -5.542014e-01 -3.359794e+00 2.251391e+00
2.670000e+02 -5.820209e-01 -3.343877e+00 2.179835e+00
2.680000e+02 5.862201e-01 -2.227006e+00 3.399447e+00
2.690000e+02 1.321547e+00 -9.166763e-01 3.559771e+00
2.700000e+02 1.718051e+00 -5.725041e-01 4.008607e+00
2.710000e+02 -1.708099e+00 -4.006800e+00 5.906032e-01
2.720000e+02 -5.995665e-01 -3.366889e+00 2.167756e+00
2.730000e+02 -1.698245e+00 -3.985957e+00 5.894659e-01
2.740000e+02 -5.719758e-01 -3.361900e+00 2.217949e+00
2.750000e+02 5.713829e-01 -2.220849e+00 3.363615e+00
2.760000e+02 -5.461736e-01 -3.332201e+00 2.239854e+00
2.770000e+02 -5.511800e-01 -3.351088e+00 2.248728e+00
2.780000e+02 5.782388e-01 -2.202493e+00 3.358971e+00
2.790000e+02 -5.638548e-01 -3.355065e+00 2.227355e+00
2.800000e+02 -1.691277e+00 -3.981587e+00 5.990333e-01
2.810000e+02 -5.643109e-01 -3.350868e+00 2.222247e+00
2.820000e+02 5.948135e-01 -2.193109e+00 3.382736e+00
2.830000e+02 -5.583344e-01 -3.365693e+00 2.249024e+00


==> L4DC_final/sac_thetadot.txt <==
t x c1 c2
0.000000e+00 5.849874e-01 -1.335681e-01 1.303543e+00
1.000000e+00 4.686828e-01 -3.278547e-01 1.265220e+00
2.000000e+00 -1.055653e+00 -2.095687e+00 -1.561941e-02
3.000000e+00 3.736552e-01 -9.740367e-01 1.721347e+00
4.000000e+00 4.615424e-01 -1.766738e+00 2.689822e+00
5.000000e+00 -9.636161e-01 -1.800768e+00 -1.264645e-01
6.000000e+00 1.196087e+00 3.485967e-01 2.043577e+00
7.000000e+00 -2.307530e-01 -1.516031e+00 1.054525e+00
8.000000e+00 5.690188e-01 -8.395744e-01 1.977612e+00
9.000000e+00 7.904314e-01 -4.214132e-01 2.002276e+00
1.000000e+01 8.821878e-01 -7.444493e-02 1.838821e+00
1.100000e+01 2.855373e-01 -1.063672e+00 1.634747e+00
1.200000e+01 4.846097e-01 -6.890125e-01 1.658232e+00
1.300000e+01 6.280019e-01 -1.065044e+00 2.321048e+00
1.400000e+01 -1.775838e+00 -2.890220e+00 -6.614559e-01
1.500000e+01 -1.355484e+00 -4.195582e+00 1.484614e+00
1.600000e+01 5.276257e-01 -2.253888e+00 3.309140e+00
1.700000e+01 -2.746917e+00 -7.845400e+00 2.351567e+00
1.800000e+01 -6.573680e+00 -1.647269e+01 3.325332e+00
1.900000e+01 -6.269224e+00 -2.222292e+01 9.684474e+00
2.000000e+01 -8.677560e+00 -1.313345e+01 -4.221665e+00
2.100000e+01 3.958300e-01 -9.541258e+00 1.033292e+01
2.200000e+01 5.005260e+00 -2.111218e+00 1.212174e+01
2.300000e+01 -4.147631e+00 -1.604707e+01 7.751808e+00
2.400000e+01 3.773037e+00 -7.454224e+00 1.500030e+01
2.500000e+01 -3.103954e+00 -1.543411e+01 9.226198e+00
2.600000e+01 -2.766678e+00 -1.437339e+01 8.840035e+00
2.700000e+01 -3.196601e+00 -1.405018e+01 7.656975e+00
2.800000e+01 -4.629078e+00 -1.722120e+01 7.963040e+00
2.900000e+01 -6.837614e-02 -1.050117e+01 1.036441e+01
3.000000e+01 -3.944913e+00 -1.601797e+01 8.128144e+00
3.100000e+01 -3.184235e+00 -1.531615e+01 8.947679e+00
3.200000e+01 6.617947e-01 -1.900781e+01 2.033140e+01
3.300000e+01 1.026241e+00 -1.584104e+01 1.789352e+01
3.400000e+01 3.682858e+00 -6.680172e+00 1.404589e+01
3.500000e+01 3.349118e+00 -1.393356e+01 2.063179e+01
3.600000e+01 -2.979375e-01 -1.245885e+01 1.186297e+01
3.700000e+01 1.192883e+00 -1.518423e+01 1.756999e+01
3.800000e+01 -2.753630e+00 -1.310150e+01 7.594244e+00
3.900000e+01 -1.026236e+00 -1.321334e+01 1.116086e+01
4.000000e+01 -2.864827e+00 -1.627197e+01 1.054232e+01
4.100000e+01 -4.538291e+00 -1.666510e+01 7.588520e+00
4.200000e+01 -5.474447e+00 -1.620247e+01 5.253573e+00
4.300000e+01 -4.866383e+00 -1.799703e+01 8.264261e+00
4.400000e+01 -5.373839e+00 -1.785541e+01 7.107731e+00
4.500000e+01 -4.191406e+00 -1.730481e+01 8.922003e+00
4.600000e+01 -3.560735e+00 -1.590755e+01 8.786080e+00
4.700000e+01 -5.859324e+00 -1.753805e+01 5.819398e+00
4.800000e+01 -3.770378e+00 -1.549088e+01 7.950126e+00
4.900000e+01 -5.677853e+00 -1.624537e+01 4.889667e+00
5.000000e+01 2.044906e+00 -4.715967e-01 4.561408e+00
5.100000e+01 -2.763801e+00 -1.782467e+01 1.229707e+01
5.200000e+01 3.268695e+00 -3.518984e-01 6.889288e+00
5.300000e+01 1.469097e+00 -1.186567e+00 4.124761e+00
5.400000e+01 1.029135e+00 -2.396470e+00 4.454740e+00
5.500000e+01 1.383413e+00 -1.105659e+00 3.872486e+00
5.600000e+01 3.649319e+00 -2.232920e+00 9.531559e+00
5.700000e+01 -1.168797e+00 -1.028291e+01 7.945316e+00
5.800000e+01 -9.540871e-02 -7.189452e+00 6.998635e+00
5.900000e+01 7.678877e-01 -3.924941e+00 5.460716e+00
6.000000e+01 -4.881371e-01 -4.392663e+00 3.416389e+00
6.100000e+01 -1.121454e+00 -2.570869e+00 3.279624e-01
6.200000e+01 2.199817e+00 -6.993485e-01 5.098983e+00
6.300000e+01 -6.121338e-02 -4.895888e+00 4.773461e+00
6.400000e+01 -3.029461e+00 -1.144842e+01 5.389494e+00
6.500000e+01 -1.598845e+00 -6.834438e+00 3.636747e+00
6.600000e+01 -1.388683e+00 -4.896413e+00 2.119046e+00
6.700000e+01 2.031874e+00 -2.251140e+00 6.314888e+00
6.800000e+01 1.905417e+00 -9.667831e-01 4.777617e+00
6.900000e+01 2.104526e+00 4.920229e-01 3.717029e+00
7.000000e+01 -2.398289e+00 -4.282324e+00 -5.142545e-01
7.100000e+01 4.029165e-01 -1.436202e+00 2.242035e+00
7.200000e+01 -7.523248e-02 -3.688512e+00 3.538047e+00
7.300000e+01 -5.845873e-01 -3.839447e+00 2.670272e+00
7.400000e+01 -3.581824e-01 -3.539804e+00 2.823440e+00
7.500000e+01 -6.914011e-01 -5.068334e+00 3.685532e+00
7.600000e+01 2.003006e+00 -2.950133e-01 4.301025e+00
7.700000e+01 3.269808e-01 -2.744457e+00 3.398419e+00
7.800000e+01 -1.334915e+00 -4.187439e+00 1.517609e+00
7.900000e+01 2.059297e-01 -5.595324e-01 9.713918e-01
8.000000e+01 -2.211527e+00 -4.806730e+00 3.836759e-01
8.100000e+01 -3.929204e-01 -2.934950e+00 2.149109e+00
8.200000e+01 -9.539025e-01 -4.609063e+00 2.701257e+00
8.300000e+01 9.820807e-01 -2.154671e-01 2.179628e+00
8.400000e+01 1.150575e+00 -6.088133e-01 2.909964e+00
8.500000e+01 -7.694010e-01 -2.667074e+00 1.128272e+00
8.600000e+01 -3.743575e-01 -2.830836e+00 2.082121e+00
8.700000e+01 4.279054e-01 -1.592616e+00 2.448427e+00
8.800000e+01 -1.140667e+00 -3.317555e+00 1.036220e+00
8.900000e+01 1.425652e+00 -3.791277e-01 3.230432e+00
9.000000e+01 -3.314433e+00 -5.295771e+00 -1.333095e+00
9.100000e+01 -1.372312e+00 -4.135763e+00 1.391139e+00
9.200000e+01 -4.297083e-01 -3.585823e+00 2.726406e+00
9.300000e+01 4.543068e-01 -2.427899e+00 3.336513e+00
9.400000e+01 -3.874321e-01 -2.549472e+00 1.774607e+00
9.500000e+01 -1.233095e+00 -2.823141e+00 3.569521e-01
9.600000e+01 -1.732402e+00 -2.841267e+00 -6.235365e-01
9.700000e+01 -1.215882e+00 -3.852849e+00 1.421085e+00
9.800000e+01 -9.583865e-01 -4.786023e+00 2.869250e+00
9.900000e+01 5.486559e-01 -2.946316e+00 4.043628e+00
1.000000e+02 -1.782100e+00 -5.208024e+00 1.643824e+00
1.010000e+02 -3.240305e-01 -3.462710e+00 2.814649e+00
1.020000e+02 -1.451961e+00 -3.188886e+00 2.849644e-01
1.030000e+02 -7.640962e-01 -2.706788e+00 1.178595e+00
1.040000e+02 2.017069e+00 -8.670645e-01 4.901202e+00
1.050000e+02 1.760001e+00 1.393794e-01 3.380622e+00
1.060000e+02 3.771443e-01 -2.012737e+00 2.767026e+00
1.070000e+02 5.172453e-01 -3.704215e+00 4.738706e+00
1.080000e+02 2.793559e-01 -8.365025e-02 6.423620e-01
1.090000e+02 9.191643e-01 -7.195924e-01 2.557921e+00
1.100000e+02 1.196098e+00 -1.064189e+00 3.456385e+00
1.110000e+02 8.233615e-01 -5.438006e-01 2.190524e+00
1.120000e+02 -3.821300e-01 -1.123569e+00 3.593086e-01
1.130000e+02 1.032547e+00 -4.228290e-01 2.487923e+00
1.140000e+02 -8.865594e-01 -4.217920e+00 2.444801e+00
1.150000e+02 -4.465943e-01 -3.400332e+00 2.507144e+00
1.160000e+02 2.363015e-01 -5.617842e-01 1.034387e+00
1.170000e+02 -1.328678e+00 -3.314110e+00 6.567548e-01
1.180000e+02 -6.698719e-01 -2.650727e+00 1.310983e+00
1.190000e+02 7.046841e-01 -1.318609e+00 2.727977e+00
1.200000e+02 1.967887e+00 -1.470162e+00 5.405937e+00
1.210000e+02 1.931511e+00 -1.697871e-01 4.032808e+00
1.220000e+02 4.773463e-01 -2.318252e+00 3.272945e+00
1.230000e+02 -1.101043e+00 -3.549536e+00 1.347449e+00
1.240000e+02 -2.117859e-01 -2.912374e+00 2.488802e+00
1.250000e+02 3.588723e-01 -3.599370e+00 4.317114e+00
1.260000e+02 -8.872584e-01 -3.799865e+00 2.025348e+00
1.270000e+02 -2.333588e+00 -4.925061e+00 2.578859e-01
1.280000e+02 -1.148354e+00 -3.309343e+00 1.012634e+00
1.290000e+02 -6.427811e-01 -3.855718e+00 2.570156e+00
1.300000e+02 1.393061e+00 -6.800543e-01 3.466175e+00
1.310000e+02 -9.613491e-01 -2.139020e+00 2.163223e-01
1.320000e+02 1.266841e+00 -1.143879e+00 3.677560e+00
1.330000e+02 1.127273e+00 -2.067145e+00 4.321690e+00
1.340000e+02 -5.016794e-01 -1.402962e+00 3.996035e-01
1.350000e+02 6.721191e-01 -2.522873e+00 3.867111e+00
1.360000e+02 7.810978e-01 -9.190487e-01 2.481244e+00
1.370000e+02 1.295519e+00 -1.481053e+00 4.072091e+00
1.380000e+02 -8.067293e-01 -5.231583e+00 3.618124e+00
1.390000e+02 1.281167e+00 -1.673025e+00 4.235359e+00
1.400000e+02 1.820187e+00 -2.936684e-01 3.934043e+00
1.410000e+02 -1.819317e-01 -3.858901e-01 2.202667e-02
1.420000e+02 2.262777e+00 -4.879001e-01 5.013455e+00
1.430000e+02 -6.974166e-01 -2.534096e+00 1.139263e+00
1.440000e+02 6.185899e-01 -6.286597e-01 1.865840e+00
1.450000e+02 -9.189927e-02 -2.240974e+00 2.057176e+00
1.460000e+02 6.414198e-01 -5.235939e-01 1.806433e+00
1.470000e+02 -5.464825e-01 -1.639447e+00 5.464825e-01
1.480000e+02 -3.495661e-01 -3.299871e+00 2.600738e+00
1.490000e+02 -1.108337e+00 -3.364934e+00 1.148261e+00
1.500000e+02 5.049946e-02 -3.320559e+00 3.421558e+00
1.510000e+02 -1.100670e+00 -2.963299e+00 7.619592e-01
1.520000e+02 -2.078617e+00 -4.616699e+00 4.594652e-01
1.530000e+02 -6.477763e-01 -1.897157e+00 6.016045e-01
1.540000e+02 -5.014959e-01 -4.616705e+00 3.613713e+00
1.550000e+02 -1.921717e+00 -4.790508e+00 9.470753e-01
1.560000e+02 3.803013e-01 -6.999582e-01 1.460561e+00
1.570000e+02 6.693502e-03 -4.079594e-01 4.213465e-01
1.580000e+02 6.514243e-01 -7.781852e-01 2.081034e+00
1.590000e+02 1.194449e+00 -1.681968e+00 4.070867e+00
1.600000e+02 7.020238e-01 -1.736646e+00 3.140694e+00
1.610000e+02 7.888259e-01 -5.340345e-01 2.111686e+00
1.620000e+02 1.322436e-01 1.175245e-02 2.527348e-01
1.630000e+02 -4.406329e-01 -1.309820e+00 4.285539e-01
1.640000e+02 -4.866587e-01 -1.147530e+00 1.742130e-01
1.650000e+02 -6.787241e-02 -1.288795e-01 -6.865344e-03
1.660000e+02 -2.074601e-02 -9.970139e-02 5.820937e-02
1.670000e+02 8.206898e-02 -5.995611e-02 2.240941e-01
1.680000e+02 -1.504747e-01 -4.107925e-01 1.098431e-01
1.690000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.700000e+02 6.217416e-02 -2.537555e-02 1.497239e-01
1.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.720000e+02 8.012227e-02 -5.923626e-02 2.194808e-01
1.730000e+02 2.737280e-01 -2.737280e-01 8.211841e-01
1.740000e+02 1.674064e+00 -5.268189e-01 3.874946e+00
1.750000e+02 2.220268e-01 -3.631720e-01 8.072255e-01
1.760000e+02 9.346693e-02 -3.030460e-02 2.172385e-01
1.770000e+02 -2.121641e-01 -6.364924e-01 2.121641e-01
1.780000e+02 -6.280069e-03 -1.884021e-02 6.280069e-03
1.790000e+02 6.635770e-02 -1.533244e-02 1.480478e-01
1.800000e+02 9.887646e-01 -1.341562e+00 3.319091e+00
1.810000e+02 2.149648e-01 -2.598204e-01 6.897500e-01
1.820000e+02 -3.647652e-01 -8.398135e-01 1.102831e-01
1.830000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.840000e+02 -9.231389e-02 -3.813275e-01 1.966997e-01
1.850000e+02 -2.055790e-01 -5.805009e-01 1.693430e-01
1.860000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.870000e+02 -2.534280e-02 -5.638675e-02 5.701144e-03
1.880000e+02 -5.304207e-01 -1.583217e+00 5.223755e-01
1.890000e+02 -1.212916e-02 -3.638749e-02 1.212916e-02
1.900000e+02 -3.207699e-02 -9.623098e-02 3.207699e-02
1.910000e+02 4.094841e-02 -3.904886e-02 1.209457e-01
1.920000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.930000e+02 -5.758058e-01 -1.680607e+00 5.289952e-01
1.940000e+02 -1.147790e+00 -3.362654e+00 1.067074e+00
1.950000e+02 3.140187e-02 -3.140187e-02 9.420562e-02
1.960000e+02 -7.086372e-01 -2.125912e+00 7.086372e-01
1.970000e+02 9.891006e-02 -9.050823e-02 2.883284e-01
1.980000e+02 2.801473e-01 -2.801473e-01 8.404418e-01
1.990000e+02 6.434273e-01 -6.434273e-01 1.930282e+00
2.000000e+02 1.964917e-02 -6.924527e-02 1.085436e-01
2.010000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.020000e+02 -1.121000e+00 -3.350260e+00 1.108261e+00
2.030000e+02 -1.378633e-01 -4.623220e-01 1.865954e-01
2.040000e+02 -1.163431e+00 -3.513643e+00 1.186780e+00
2.050000e+02 -2.558133e-03 -7.674399e-03 2.558133e-03
2.060000e+02 -1.137233e+00 -3.402979e+00 1.128514e+00
2.070000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.080000e+02 -1.771012e-01 -6.054027e-01 2.512002e-01
2.090000e+02 -8.156358e-01 -2.446907e+00 8.156358e-01
2.100000e+02 -1.169020e+00 -3.507059e+00 1.169020e+00
2.110000e+02 -1.678064e-01 -5.034192e-01 1.678064e-01
2.120000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.130000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.140000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.150000e+02 -8.560489e-03 -2.568147e-02 8.560489e-03
2.160000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.170000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.180000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.190000e+02 6.326761e-02 -6.326761e-02 1.898028e-01
2.200000e+02 3.050816e-02 -4.883445e-02 1.098508e-01
2.210000e+02 6.337291e-02 -6.337291e-02 1.901187e-01
2.220000e+02 -1.010095e-02 -3.030286e-02 1.010095e-02
2.230000e+02 5.911772e-02 -5.911772e-02 1.773532e-01
2.240000e+02 5.978308e-02 -5.978308e-02 1.793492e-01
2.250000e+02 3.974512e-02 -3.974512e-02 1.192354e-01
2.260000e+02 5.595390e-02 -5.595390e-02 1.678617e-01
2.270000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.280000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.290000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.300000e+02 -8.714278e-02 -2.026787e-01 2.839313e-02
2.310000e+02 -2.314063e-02 -6.942188e-02 2.314063e-02
2.320000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.330000e+02 7.916537e-01 -7.682862e-01 2.351594e+00
2.340000e+02 -6.459047e-02 -1.937714e-01 6.459047e-02
2.350000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.360000e+02 -3.105736e-02 -9.317209e-02 3.105736e-02
2.370000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.380000e+02 -3.327628e-02 -9.982883e-02 3.327628e-02
2.390000e+02 5.569332e-02 -1.481048e-01 2.594914e-01
2.400000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.410000e+02 -5.006938e-02 -1.502081e-01 5.006938e-02
2.420000e+02 -2.984508e-02 -8.953523e-02 2.984508e-02
2.430000e+02 -4.152935e-02 -1.245881e-01 4.152935e-02
2.440000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.450000e+02 2.378641e-02 -2.378641e-02 7.135924e-02
2.460000e+02 -3.928157e-03 -1.178447e-02 3.928157e-03
2.470000e+02 -5.007217e-02 -1.502165e-01 5.007217e-02
2.480000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.490000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.500000e+02 1.521933e-03 -1.521933e-03 4.565799e-03
2.510000e+02 1.649012e-01 -1.649012e-01 4.947037e-01
2.520000e+02 -1.649824e-02 -4.949472e-02 1.649824e-02
2.530000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.540000e+02 -3.363359e-03 -1.009008e-02 3.363359e-03
2.550000e+02 -5.268925e-02 -1.580677e-01 5.268925e-02
2.560000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.570000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.580000e+02 -1.663397e-02 -4.990192e-02 1.663397e-02
2.590000e+02 4.059353e-02 -4.059353e-02 1.217806e-01
2.600000e+02 3.165481e-02 -4.641315e-02 1.097228e-01
2.610000e+02 -1.402136e-02 -4.206408e-02 1.402136e-02
2.620000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.630000e+02 2.982659e-02 -2.982659e-02 8.947978e-02
2.640000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.650000e+02 8.193739e-03 -9.594365e-02 1.123311e-01
2.660000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.670000e+02 3.028683e-02 -3.028683e-02 9.086048e-02
2.680000e+02 5.149378e-02 -5.149378e-02 1.544813e-01
2.690000e+02 1.097933e+00 -1.097933e+00 3.293800e+00
2.700000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.720000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.730000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.740000e+02 -1.511230e-03 -4.533691e-03 1.511230e-03
2.750000e+02 1.669716e-02 -1.669716e-02 5.009148e-02
2.760000e+02 5.557686e-03 -1.250387e-02 2.361924e-02
2.770000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.780000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.790000e+02 -3.507703e-04 -1.052311e-03 3.507703e-04
2.800000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.810000e+02 1.211717e-02 -1.211717e-02 3.635151e-02
2.820000e+02 -2.912329e-03 -8.736988e-03 2.912329e-03
2.830000e+02 -4.272902e-03 -1.281870e-02 4.272902e-03


==> L4DC_final/sac_x.txt <==
t x c1 c2
0.000000e+00 5.326224e-01 1.516149e-01 9.136298e-01
1.000000e+00 1.286988e+00 9.663944e-02 2.477336e+00
2.000000e+00 1.500578e+00 6.754268e-01 2.325729e+00
3.000000e+00 1.251467e+00 2.092368e-01 2.293698e+00
4.000000e+00 5.164676e-01 -5.779377e-01 1.610873e+00
5.000000e+00 6.676779e-01 -3.629339e-01 1.698290e+00
6.000000e+00 6.008020e-02 -1.518387e-01 2.719991e-01
7.000000e+00 9.797392e-01 3.896325e-01 1.569846e+00
8.000000e+00 1.282591e+00 5.502121e-01 2.014971e+00
9.000000e+00 9.965679e-01 1.477277e-02 1.978363e+00
1.000000e+01 4.249297e-01 -5.686825e-01 1.418542e+00
1.100000e+01 4.664854e-01 -4.640675e-01 1.397038e+00
1.200000e+01 9.193571e-01 1.948721e-02 1.819227e+00
1.300000e+01 1.497747e+00 6.499773e-01 2.345517e+00
1.400000e+01 4.378809e-01 -5.900208e-01 1.465782e+00
1.500000e+01 8.607988e-01 -2.766130e-01 1.998211e+00
1.600000e+01 8.488396e-01 -2.128630e-01 1.910542e+00
1.700000e+01 5.647562e-01 -8.571353e-01 1.986648e+00
1.800000e+01 8.763502e-01 -2.862822e-01 2.038983e+00
1.900000e+01 1.506733e+00 2.790442e-01 2.734423e+00
2.000000e+01 1.133544e+00 -2.316314e-01 2.498719e+00
2.100000e+01 1.152038e+00 1.246194e-01 2.179456e+00
2.200000e+01 1.096161e+00 -3.939150e-01 2.586238e+00
2.300000e+01 8.684374e-01 -5.571949e-01 2.294070e+00
2.400000e+01 1.217822e+00 -2.566207e-01 2.692265e+00
2.500000e+01 9.901920e-01 -4.570442e-01 2.437428e+00
2.600000e+01 9.778952e-01 -4.924617e-01 2.448252e+00
2.700000e+01 9.415150e-01 -5.442460e-01 2.427276e+00
2.800000e+01 9.206603e-01 -5.545213e-01 2.395842e+00
2.900000e+01 1.631043e+00 3.983025e-01 2.863783e+00
3.000000e+01 9.121629e-01 -5.561233e-01 2.380449e+00
3.100000e+01 9.180596e-01 -5.705165e-01 2.406636e+00
3.200000e+01 1.514981e+00 1.669803e-01 2.862981e+00
3.300000e+01 5.902571e-01 -9.657123e-01 2.146226e+00
3.400000e+01 7.570103e-01 -4.789401e-01 1.992961e+00
3.500000e+01 3.637847e-01 -8.187011e-01 1.546271e+00
3.600000e+01 6.555358e-01 -5.315144e-01 1.842586e+00
3.700000e+01 1.285622e+00 2.804665e-01 2.290777e+00
3.800000e+01 8.094140e-01 -5.425139e-01 2.161342e+00
3.900000e+01 1.561817e+00 2.364872e-01 2.887146e+00
4.000000e+01 1.351535e+00 6.484002e-01 2.054671e+00
4.100000e+01 1.597609e+00 9.154965e-01 2.279722e+00
4.200000e+01 1.273019e+00 -8.429939e-02 2.630338e+00
4.300000e+01 1.536965e+00 4.198707e-01 2.654059e+00
4.400000e+01 1.603881e+00 6.404019e-01 2.567361e+00
4.500000e+01 1.165743e+00 7.471828e-02 2.256767e+00
4.600000e+01 1.293146e+00 2.740982e-01 2.312194e+00
4.700000e+01 1.193743e+00 -6.021991e-02 2.447706e+00
4.800000e+01 1.148448e+00 -1.116507e-01 2.408546e+00
4.900000e+01 9.050424e-01 -4.176858e-01 2.227771e+00
5.000000e+01 1.038200e+00 -2.809209e-01 2.357321e+00
5.100000e+01 8.686143e-01 -1.739438e-01 1.911172e+00
5.200000e+01 1.231879e+00 -7.387730e-02 2.537635e+00
5.300000e+01 1.865203e+00 1.255519e+00 2.474887e+00
5.400000e+01 1.717814e+00 8.865247e-01 2.549104e+00
5.500000e+01 1.720047e+00 8.801464e-01 2.559947e+00
5.600000e+01 1.562881e+00 7.947545e-01 2.331007e+00
5.700000e+01 8.091696e-01 -2.003367e-01 1.818676e+00
5.800000e+01 3.123343e-01 -8.583661e-01 1.483035e+00
5.900000e+01 1.201167e+00 6.174399e-02 2.340590e+00
6.000000e+01 2.652435e-01 -7.403859e-01 1.270873e+00
6.100000e+01 1.203922e+00 4.299613e-01 1.977883e+00
6.200000e+01 1.217361e+00 9.106261e-02 2.343660e+00
6.300000e+01 3.709856e-01 -8.081379e-01 1.550109e+00
6.400000e+01 1.641801e+00 9.128548e-01 2.370748e+00
6.500000e+01 9.706609e-01 -6.847657e-02 2.009798e+00
6.600000e+01 3.556657e-01 -8.201059e-01 1.531437e+00
6.700000e+01 1.510928e+00 3.917125e-01 2.630144e+00
6.800000e+01 1.703776e+00 8.736281e-01 2.533923e+00
6.900000e+01 1.582304e+00 9.451532e-01 2.219455e+00
7.000000e+01 9.287810e-01 -2.809662e-02 1.885659e+00
7.100000e+01 5.475360e-01 -4.026592e-01 1.497731e+00
7.200000e+01 1.325135e+00 2.733548e-01 2.376914e+00
7.300000e+01 8.375618e-01 -7.164595e-02 1.746770e+00
7.400000e+01 3.864470e-01 -1.121440e-01 8.850380e-01
7.500000e+01 3.811617e-01 -5.089734e-01 1.271297e+00
7.600000e+01 4.019181e-01 -1.732542e-01 9.770905e-01
7.700000e+01 1.132853e+00 6.787230e-02 2.197833e+00
7.800000e+01 5.923343e-01 -4.536911e-01 1.638360e+00
7.900000e+01 7.670532e-01 -1.874642e-01 1.721570e+00
8.000000e+01 7.504880e-01 -1.234243e-01 1.624400e+00
8.100000e+01 9.930563e-01 1.778157e-01 1.808297e+00
8.200000e+01 8.296850e-01 -4.385761e-02 1.703228e+00
8.300000e+01 1.421041e+00 4.509243e-01 2.391158e+00
8.400000e+01 1.460803e+00 4.541260e-01 2.467481e+00
8.500000e+01 7.592500e-01 9.048277e-02 1.428017e+00
8.600000e+01 4.508212e-01 -5.721498e-02 9.588574e-01
8.700000e+01 8.547578e-01 -2.277340e-01 1.937250e+00
8.800000e+01 1.535236e-01 -2.449137e-01 5.519608e-01
8.900000e+01 7.405930e-01 -5.289747e-01 2.010161e+00
9.000000e+01 -2.478171e-01 -9.145650e-01 4.189307e-01
9.100000e+01 3.533807e-01 -5.000282e-01 1.206789e+00
9.200000e+01 4.924089e-01 -5.752571e-01 1.560075e+00
9.300000e+01 1.392202e+00 3.327125e-01 2.451691e+00
9.400000e+01 1.082743e+00 7.259602e-01 1.439525e+00
9.500000e+01 8.166074e-02 -4.271448e-01 5.904662e-01
9.600000e+01 -2.945347e-01 -7.175585e-01 1.284891e-01
9.700000e+01 8.171876e-01 -2.449215e-02 1.658867e+00
9.800000e+01 7.878231e-01 -2.948979e-01 1.870544e+00
9.900000e+01 1.178048e+00 1.619946e-01 2.194102e+00
1.000000e+02 3.815382e-01 -5.093404e-01 1.272417e+00
1.010000e+02 2.856433e-01 -1.964555e-01 7.677421e-01
1.020000e+02 -1.645863e-01 -6.227505e-01 2.935779e-01
1.030000e+02 4.708090e-01 -4.466365e-01 1.388255e+00
1.040000e+02 1.402561e+00 5.357484e-01 2.269374e+00
1.050000e+02 1.027165e+00 -4.124159e-01 2.466746e+00
1.060000e+02 8.801154e-01 -1.860893e-01 1.946320e+00
1.070000e+02 1.023181e+00 4.662409e-01 1.580122e+00
1.080000e+02 1.193322e+00 3.595723e-01 2.027072e+00
1.090000e+02 1.338333e+00 9.139274e-01 1.762738e+00
1.100000e+02 8.951218e-01 9.734633e-02 1.692897e+00
1.110000e+02 1.128830e+00 7.993070e-02 2.177729e+00
1.120000e+02 8.612724e-01 -5.750720e-02 1.780052e+00
1.130000e+02 1.231513e+00 5.022425e-01 1.960784e+00
1.140000e+02 5.178049e-01 -3.455330e-01 1.381143e+00
1.150000e+02 1.108585e-01 -3.713967e-01 5.931136e-01
1.160000e+02 7.525562e-01 -6.043253e-02 1.565545e+00
1.170000e+02 9.683301e-01 1.122300e-01 1.824430e+00
1.180000e+02 1.242308e+00 5.770670e-02 2.426909e+00
1.190000e+02 1.334140e+00 9.487717e-02 2.573404e+00
1.200000e+02 1.295335e+00 2.203708e-01 2.370298e+00
1.210000e+02 1.117362e+00 6.356025e-02 2.171164e+00
1.220000e+02 1.104162e+00 5.595872e-01 1.648737e+00
1.230000e+02 7.635366e-01 -3.061619e-02 1.557689e+00
1.240000e+02 6.591750e-01 -5.064716e-02 1.368997e+00
1.250000e+02 8.881916e-01 3.749280e-02 1.738890e+00
1.260000e+02 4.144486e-01 -1.130820e-01 9.419792e-01
1.270000e+02 4.093784e-01 -3.499363e-01 1.168693e+00
1.280000e+02 8.266285e-01 1.763533e-01 1.476904e+00
1.290000e+02 6.251430e-01 -5.408634e-02 1.304372e+00
1.300000e+02 1.044246e+00 2.002976e-01 1.888194e+00
1.310000e+02 7.984556e-01 -1.036121e-01 1.700523e+00
1.320000e+02 6.895942e-01 6.984940e-02 1.309339e+00
1.330000e+02 5.350859e-01 -4.353165e-01 1.505488e+00
1.340000e+02 8.730109e-01 -1.258287e-01 1.871851e+00
1.350000e+02 1.080762e+00 1.735358e-01 1.987988e+00
1.360000e+02 8.140659e-01 -1.799971e-01 1.808129e+00
1.370000e+02 1.133654e+00 9.432832e-02 2.172980e+00
1.380000e+02 1.013006e+00 -4.702120e-02 2.073034e+00
1.390000e+02 9.343528e-01 -6.737499e-02 1.936081e+00
1.400000e+02 4.562642e-01 -1.224629e-01 1.034991e+00
1.410000e+02 7.465126e-01 -1.530869e-01 1.646112e+00
1.420000e+02 9.725167e-01 3.376052e-01 1.607428e+00
1.430000e+02 7.913974e-01 3.401498e-01 1.242645e+00
1.440000e+02 4.941914e-01 -4.063552e-02 1.029018e+00
1.450000e+02 1.118449e+00 -4.766391e-02 2.284561e+00
1.460000e+02 8.513432e-01 1.150996e-01 1.587587e+00
1.470000e+02 5.927786e-01 1.160752e-01 1.069482e+00
1.480000e+02 5.541554e-01 -5.201691e-02 1.160328e+00
1.490000e+02 7.513701e-01 1.177712e-01 1.384969e+00
1.500000e+02 9.440606e-01 1.680575e-01 1.720064e+00
1.510000e+02 8.963256e-01 2.204838e-02 1.770603e+00
1.520000e+02 2.212993e-01 -4.525750e-01 8.951737e-01
1.530000e+02 5.774513e-01 -2.321346e-01 1.387037e+00
1.540000e+02 6.478101e-01 -3.147853e-01 1.610406e+00
1.550000e+02 8.257515e-01 -3.740348e-01 2.025538e+00
1.560000e+02 6.907966e-01 -2.394211e-01 1.621014e+00
1.570000e+02 4.289218e-01 -4.490190e-02 9.027454e-01
1.580000e+02 1.330244e+00 4.991459e-01 2.161341e+00
1.590000e+02 1.190753e+00 4.269194e-01 1.954586e+00
1.600000e+02 1.036041e+00 1.057930e-01 1.966289e+00
1.610000e+02 1.279744e+00 3.064855e-01 2.253002e+00
1.620000e+02 9.488503e-01 5.698874e-01 1.327813e+00
1.630000e+02 6.281340e-01 2.239799e-01 1.032288e+00
1.640000e+02 6.581064e-01 2.055814e-01 1.110631e+00
1.650000e+02 4.952124e-01 -9.104042e-03 9.995289e-01
1.660000e+02 2.418494e-01 4.029953e-03 4.796688e-01
1.670000e+02 5.601486e-01 -4.218574e-01 1.542155e+00
1.680000e+02 1.725816e-01 -6.147553e-03 3.513108e-01
1.690000e+02 4.684312e-01 -1.035145e-01 1.040377e+00
1.700000e+02 3.375920e-01 1.078946e-02 6.643946e-01
1.710000e+02 1.581060e-01 -8.146838e-02 3.976805e-01
1.720000e+02 2.957363e-01 -9.495807e-02 6.864308e-01
1.730000e+02 4.435111e-01 -2.286019e-01 1.115624e+00
1.740000e+02 1.048264e+00 -2.579355e-01 2.354464e+00
1.750000e+02 7.498168e-01 -2.022358e-01 1.701869e+00
1.760000e+02 6.873537e-01 1.566957e-01 1.218012e+00
1.770000e+02 8.028307e-01 2.298413e-01 1.375820e+00
1.780000e+02 9.649915e-01 4.624978e-01 1.467485e+00
1.790000e+02 7.938815e-01 -1.187110e-02 1.599634e+00
1.800000e+02 1.021212e+00 1.265725e-01 1.915851e+00
1.810000e+02 8.872570e-01 3.250428e-01 1.449471e+00
1.820000e+02 7.214667e-01 2.962510e-01 1.146683e+00
1.830000e+02 8.968836e-01 2.385229e-01 1.555244e+00
1.840000e+02 3.552721e-01 4.251654e-02 6.680276e-01
1.850000e+02 3.313917e-01 2.180894e-01 4.446941e-01
1.860000e+02 6.012901e-01 6.646415e-02 1.136116e+00
1.870000e+02 2.729425e-01 1.462029e-02 5.312647e-01
1.880000e+02 4.649107e-01 1.345634e-01 7.952580e-01
1.890000e+02 6.281867e-01 9.707633e-02 1.159297e+00
1.900000e+02 7.144872e-01 3.131707e-01 1.115804e+00
1.910000e+02 5.778052e-01 6.213897e-02 1.093471e+00
1.920000e+02 7.809412e-01 1.843824e-01 1.377500e+00
1.930000e+02 3.360922e-01 7.852184e-03 6.643322e-01
1.940000e+02 5.179983e-01 1.748287e-01 8.611679e-01
1.950000e+02 8.936994e-01 4.905970e-01 1.296802e+00
1.960000e+02 1.002976e+00 3.813768e-01 1.624574e+00
1.970000e+02 8.779810e-01 -6.292570e-02 1.818888e+00
1.980000e+02 4.221510e-01 -3.080102e-01 1.152312e+00
1.990000e+02 1.082196e+00 3.778188e-01 1.786573e+00
2.000000e+02 7.609598e-01 3.629256e-01 1.158994e+00
2.010000e+02 7.298239e-01 1.689305e-01 1.290717e+00
2.020000e+02 3.883981e-01 1.753255e-01 6.014707e-01
2.030000e+02 6.965082e-01 1.565006e-01 1.236516e+00
2.040000e+02 6.853045e-01 1.370142e-01 1.233595e+00
2.050000e+02 6.701510e-01 1.766412e-01 1.163661e+00
2.060000e+02 4.871825e-01 1.482788e-01 8.260862e-01
2.070000e+02 7.204522e-01 2.269610e-01 1.213943e+00
2.080000e+02 5.955615e-01 5.949790e-02 1.131625e+00
2.090000e+02 3.549492e-01 2.273752e-02 6.871608e-01
2.100000e+02 7.773248e-01 1.209067e-01 1.433743e+00
2.110000e+02 6.264460e-01 5.609077e-02 1.196801e+00
2.120000e+02 8.794343e-01 4.388256e-01 1.320043e+00
2.130000e+02 6.160947e-01 2.834872e-01 9.487022e-01
2.140000e+02 8.079819e-01 3.895698e-01 1.226394e+00
2.150000e+02 8.352783e-01 4.454149e-01 1.225142e+00
2.160000e+02 9.924644e-01 4.629361e-01 1.521993e+00
2.170000e+02 1.049090e+00 4.129723e-01 1.685209e+00
2.180000e+02 6.206468e-01 -2.546798e-01 1.495973e+00
2.190000e+02 1.074889e+00 3.831041e-01 1.766674e+00
2.200000e+02 8.614375e-01 5.208619e-01 1.202013e+00
2.210000e+02 8.714591e-01 4.785188e-01 1.264399e+00
2.220000e+02 9.144786e-01 5.002623e-01 1.328695e+00
2.230000e+02 7.230275e-01 3.920543e-01 1.054001e+00
2.240000e+02 7.851805e-01 4.648991e-01 1.105462e+00
2.250000e+02 8.445099e-01 4.539987e-01 1.235021e+00
2.260000e+02 6.614630e-01 3.406666e-01 9.822593e-01
2.270000e+02 6.461113e-01 4.059167e-01 8.863059e-01
2.280000e+02 1.043062e+00 3.889142e-01 1.697210e+00
2.290000e+02 7.892659e-01 5.234502e-01 1.055082e+00
2.300000e+02 8.598967e-01 3.010499e-01 1.418743e+00
2.310000e+02 1.031717e+00 2.613025e-01 1.802131e+00
2.320000e+02 5.267754e-01 4.210988e-01 6.324520e-01
2.330000e+02 8.521181e-01 6.053198e-02 1.643704e+00
2.340000e+02 8.172173e-01 4.835941e-01 1.150840e+00
2.350000e+02 1.046102e+00 3.427926e-01 1.749411e+00
2.360000e+02 9.442226e-01 4.379674e-01 1.450478e+00
2.370000e+02 7.177701e-01 4.689486e-01 9.665915e-01
2.380000e+02 9.464519e-01 4.119337e-01 1.480970e+00
2.390000e+02 9.336994e-01 3.537373e-01 1.513661e+00
2.400000e+02 9.510339e-01 4.779715e-01 1.424096e+00
2.410000e+02 1.138099e+00 5.152562e-01 1.760941e+00
2.420000e+02 8.958540e-01 3.608155e-01 1.430892e+00
2.430000e+02 1.172978e+00 4.889666e-01 1.856989e+00
2.440000e+02 9.181795e-01 4.627179e-01 1.373641e+00
2.450000e+02 9.592925e-01 2.812547e-01 1.637330e+00
2.460000e+02 7.698950e-01 3.026278e-01 1.237162e+00
2.470000e+02 1.021415e+00 3.610285e-01 1.681801e+00
2.480000e+02 8.000677e-01 4.384208e-01 1.161715e+00
2.490000e+02 6.534710e-01 3.796918e-01 9.272501e-01
2.500000e+02 9.217751e-01 3.459193e-01 1.497631e+00
2.510000e+02 8.453738e-01 4.496367e-01 1.241111e+00
2.520000e+02 1.088030e+00 5.111046e-01 1.664956e+00
2.530000e+02 9.047427e-01 5.695888e-01 1.239897e+00
2.540000e+02 9.545759e-01 4.772769e-01 1.431875e+00
2.550000e+02 1.071730e+00 3.707638e-01 1.772697e+00
2.560000e+02 9.620284e-01 2.742450e-01 1.649812e+00
2.570000e+02 9.717187e-01 2.880549e-01 1.655383e+00
2.580000e+02 8.338408e-01 3.752667e-01 1.292415e+00
2.590000e+02 9.953162e-01 3.449536e-01 1.645679e+00
2.600000e+02 8.665548e-01 3.763579e-01 1.356752e+00
2.610000e+02 8.894610e-01 3.521527e-01 1.426769e+00
2.620000e+02 8.790952e-01 3.739665e-01 1.384224e+00
2.630000e+02 9.960263e-01 2.818356e-01 1.710217e+00
2.640000e+02 8.285945e-01 3.289417e-01 1.328247e+00
2.650000e+02 9.861699e-01 2.921013e-01 1.680239e+00
2.660000e+02 6.144659e-01 2.279918e-01 1.000940e+00
2.670000e+02 8.242322e-01 -7.842772e-02 1.726892e+00
2.680000e+02 9.864900e-01 4.753401e-01 1.497640e+00
2.690000e+02 1.197973e+00 7.305685e-01 1.665378e+00
2.700000e+02 7.137673e-01 5.499930e-01 8.775416e-01
2.710000e+02 6.936144e-01 2.056906e-01 1.181538e+00
2.720000e+02 7.488134e-01 -5.036474e-02 1.547992e+00
2.730000e+02 4.193278e-01 3.335839e-01 5.050717e-01
2.740000e+02 8.065213e-01 1.087170e-01 1.504326e+00
2.750000e+02 9.629693e-01 1.119096e-01 1.814029e+00
2.760000e+02 7.978803e-01 1.742996e-01 1.421461e+00
2.770000e+02 5.872145e-01 2.944980e-01 8.799310e-01
2.780000e+02 9.839323e-01 2.918587e-01 1.676006e+00
2.790000e+02 6.915701e-01 4.045728e-02 1.342683e+00
2.800000e+02 6.276715e-01 1.333825e-01 1.121960e+00
2.810000e+02 6.912606e-01 2.835769e-02 1.354163e+00
2.820000e+02 7.121771e-01 9.752043e-02 1.326834e+00
2.830000e+02 8.249771e-01 1.080365e-01 1.541918e+00


==> L4DC_final/sac_xdot.txt <==
t x c1 c2
0.000000e+00 -2.960776e-01 -8.721564e-01 2.800012e-01
1.000000e+00 -3.612500e-01 -9.841097e-01 2.616098e-01
2.000000e+00 5.240259e-01 -5.590940e-01 1.607146e+00
3.000000e+00 -2.612032e-01 -6.823498e-01 1.599434e-01
4.000000e+00 6.937672e-02 -4.833794e-01 6.221328e-01
5.000000e+00 1.445337e-01 -2.449704e-01 5.340378e-01
6.000000e+00 -6.893488e-02 -3.099113e-01 1.720416e-01
7.000000e+00 1.864707e-01 -1.065540e-01 4.794954e-01
8.000000e+00 5.406784e-01 -5.027470e-02 1.131632e+00
9.000000e+00 -3.632223e-01 -1.171403e+00 4.449588e-01
1.000000e+01 -5.420880e-01 -1.211295e+00 1.271187e-01
1.100000e+01 -5.788726e-01 -1.487997e+00 3.302516e-01
1.200000e+01 1.298669e-01 -3.896855e-01 6.494193e-01
1.300000e+01 -6.946249e-01 -1.451467e+00 6.221716e-02
1.400000e+01 6.176924e-01 -1.677304e-01 1.403115e+00
1.500000e+01 2.478434e-01 -3.913045e-01 8.869912e-01
1.600000e+01 -2.840367e-01 -8.839839e-01 3.159105e-01
1.700000e+01 -4.516991e-02 -1.106115e+00 1.015775e+00
1.800000e+01 -8.130540e-01 -1.942289e+00 3.161806e-01
1.900000e+01 -1.099384e+00 -3.014309e+00 8.155411e-01
2.000000e+01 -5.510590e-01 -3.382429e+00 2.280311e+00
2.100000e+01 1.680819e+00 -2.258797e-01 3.587518e+00
2.200000e+01 1.845208e-01 -2.804606e-01 6.495021e-01
2.300000e+01 1.176052e-01 -3.787600e-01 6.139705e-01
2.400000e+01 -2.921731e-02 -6.150633e-01 5.566286e-01
2.500000e+01 -5.762242e-02 -9.616019e-01 8.463570e-01
2.600000e+01 -1.180056e-01 -8.494734e-01 6.134623e-01
2.700000e+01 1.421904e-01 -9.455042e-02 3.789312e-01
2.800000e+01 1.892839e-01 -8.638812e-02 4.649560e-01
2.900000e+01 2.570954e-01 -5.698118e-02 5.711720e-01
3.000000e+01 2.410981e-01 -2.739559e-01 7.561520e-01
3.100000e+01 -1.763837e-01 -6.939464e-01 3.411791e-01
3.200000e+01 -1.064631e+00 -2.294212e+00 1.649498e-01
3.300000e+01 4.008637e-01 -7.069419e-01 1.508669e+00
3.400000e+01 -4.798963e-01 -2.088789e+00 1.128996e+00
3.500000e+01 4.587374e-01 -3.523329e-01 1.269808e+00
3.600000e+01 -3.139190e-01 -1.572032e+00 9.441941e-01
3.700000e+01 -6.744643e-02 -3.242039e+00 3.107146e+00
3.800000e+01 -4.146156e-01 -1.485990e+00 6.567583e-01
3.900000e+01 3.117116e-01 -9.118365e-02 7.146068e-01
4.000000e+01 -8.239834e-02 -1.042164e+00 8.773677e-01
4.100000e+01 1.126477e-01 -7.841478e-01 1.009443e+00
4.200000e+01 1.089158e+00 -6.657504e-01 2.844066e+00
4.300000e+01 -2.040613e-02 -9.019778e-01 8.611656e-01
4.400000e+01 -5.044328e-01 -2.224579e+00 1.215713e+00
4.500000e+01 6.426381e-01 -6.715744e-01 1.956851e+00
4.600000e+01 4.362302e-01 -4.333170e-01 1.305777e+00
4.700000e+01 9.602944e-01 1.840407e-01 1.736548e+00
4.800000e+01 -7.558534e-01 -3.377997e+00 1.866290e+00
4.900000e+01 -7.197840e-01 -2.560094e+00 1.120526e+00
5.000000e+01 -2.807489e-01 -8.218021e-01 2.603043e-01
5.100000e+01 7.628774e-01 -2.136443e+00 3.662197e+00
5.200000e+01 1.899860e-01 -4.627325e-01 8.427046e-01
5.300000e+01 -7.956299e-01 -2.530542e+00 9.392819e-01
5.400000e+01 1.036671e+00 -4.253252e-01 2.498668e+00
5.500000e+01 -6.065273e-02 -1.040324e+00 9.190183e-01
5.600000e+01 -2.251284e-01 -1.672758e+00 1.222502e+00
5.700000e+01 7.861843e-01 -2.954685e-01 1.867837e+00
5.800000e+01 5.770837e-01 -9.563793e-01 2.110547e+00
5.900000e+01 -5.815579e-01 -8.739672e-01 -2.891487e-01
6.000000e+01 4.303408e-01 -1.075501e+00 1.936182e+00
6.100000e+01 -5.904343e-01 -2.375748e+00 1.194879e+00
6.200000e+01 -6.581405e-01 -1.483118e+00 1.668366e-01
6.300000e+01 -3.767976e-02 -1.668538e+00 1.593179e+00
6.400000e+01 8.571732e-01 -1.006229e+00 2.720576e+00
6.500000e+01 1.296718e+00 -2.688332e-01 2.862269e+00
6.600000e+01 4.176550e-01 -1.309662e+00 2.144972e+00
6.700000e+01 -6.633997e-01 -1.317002e+00 -9.796955e-03
6.800000e+01 -1.659443e-01 -1.028015e+00 6.961268e-01
6.900000e+01 1.136080e-02 -1.383804e+00 1.406526e+00
7.000000e+01 4.075796e-01 -1.538689e+00 2.353848e+00
7.100000e+01 -3.403622e-01 -1.012326e+00 3.316020e-01
7.200000e+01 -8.937029e-02 -1.955645e+00 1.776905e+00
7.300000e+01 2.726156e-01 -9.336991e-01 1.478930e+00
7.400000e+01 -3.485126e-01 -1.791440e+00 1.094415e+00
7.500000e+01 -9.955891e-01 -2.388918e+00 3.977396e-01
7.600000e+01 1.439979e-01 -1.234310e+00 1.522306e+00
7.700000e+01 -8.109954e-02 -7.416425e-01 5.794435e-01
7.800000e+01 -3.520733e-01 -8.206618e-01 1.165151e-01
7.900000e+01 -7.521310e-01 -1.764302e+00 2.600396e-01
8.000000e+01 7.252371e-01 6.177023e-02 1.388704e+00
8.100000e+01 -1.533241e-01 -1.683395e+00 1.376747e+00
8.200000e+01 -9.253098e-01 -2.153909e+00 3.032889e-01
8.300000e+01 -6.628435e-02 -1.047541e+00 9.149726e-01
8.400000e+01 -2.201122e-01 -1.627947e+00 1.187722e+00
8.500000e+01 -5.702440e-01 -2.072395e+00 9.319074e-01
8.600000e+01 -1.879859e-01 -1.100389e+00 7.244174e-01
8.700000e+01 3.430297e-01 -1.033358e+00 1.719418e+00
8.800000e+01 -2.020673e-01 -2.812157e+00 2.408023e+00
8.900000e+01 -1.896500e+00 -2.951806e+00 -8.411938e-01
9.000000e+01 -4.521589e-01 -1.972476e+00 1.068158e+00
9.100000e+01 4.393083e-01 -1.122818e+00 2.001434e+00
9.200000e+01 8.184401e-01 -4.946062e-01 2.131486e+00
9.300000e+01 3.905211e-01 -1.411000e+00 2.192042e+00
9.400000e+01 2.508681e-01 -9.019376e-01 1.403674e+00
9.500000e+01 -7.509182e-01 -1.329449e+00 -1.723875e-01
9.600000e+01 -1.673991e-01 -1.189060e+00 8.542622e-01
9.700000e+01 5.253797e-01 -1.072256e+00 2.123015e+00
9.800000e+01 8.585224e-01 -1.696494e-02 1.734010e+00
9.900000e+01 1.559925e+00 4.357237e-01 2.684126e+00
1.000000e+02 5.074869e-01 -2.692209e-02 1.041896e+00
1.010000e+02 -1.035869e+00 -3.517653e+00 1.445915e+00
1.020000e+02 1.189456e-01 -8.166039e-01 1.054495e+00
1.030000e+02 -3.096481e-01 -2.063147e+00 1.443851e+00
1.040000e+02 5.360065e-01 -5.510658e-01 1.623079e+00
1.050000e+02 -1.344122e-01 -7.095023e-01 4.406779e-01
1.060000e+02 2.194729e-02 -3.884451e-01 4.323397e-01
1.070000e+02 -1.044077e+00 -2.299574e+00 2.114202e-01
1.080000e+02 1.853979e-01 -4.709122e-01 8.417080e-01
1.090000e+02 9.261025e-02 -1.199914e+00 1.385134e+00
1.100000e+02 -6.991684e-01 -1.882566e+00 4.842296e-01
1.110000e+02 -5.832629e-02 -7.479447e-01 6.312921e-01
1.120000e+02 6.778079e-01 -5.746039e-01 1.930220e+00
1.130000e+02 6.739940e-01 -5.755159e-01 1.923504e+00
1.140000e+02 3.279280e-01 -1.200130e+00 1.855986e+00
1.150000e+02 3.629664e-01 -4.893648e-01 1.215298e+00
1.160000e+02 2.877207e-01 -2.492540e+00 3.067982e+00
1.170000e+02 1.004893e+00 -2.626789e-01 2.272465e+00
1.180000e+02 3.509800e-01 -1.545758e-01 8.565357e-01
1.190000e+02 -6.645228e-01 -2.779524e+00 1.450478e+00
1.200000e+02 -4.034959e-01 -2.464341e+00 1.657349e+00
1.210000e+02 4.451508e-01 -9.911337e-01 1.881435e+00
1.220000e+02 -9.225742e-01 -2.411300e+00 5.661515e-01
1.230000e+02 1.015448e-01 -9.057182e-01 1.108808e+00
1.240000e+02 6.247742e-02 -7.068462e-01 8.318010e-01
1.250000e+02 -2.393858e-02 -1.016719e+00 9.688418e-01
1.260000e+02 4.530675e-02 -1.412891e+00 1.503505e+00
1.270000e+02 3.749625e-01 -9.195890e-01 1.669514e+00
1.280000e+02 -8.895012e-02 -1.300755e+00 1.122854e+00
1.290000e+02 2.897906e-01 -6.592645e-01 1.238846e+00
1.300000e+02 -7.959287e-02 -9.987167e-01 8.395310e-01
1.310000e+02 -2.038095e-01 -1.751662e+00 1.344043e+00
1.320000e+02 4.797407e-01 -2.478330e-01 1.207314e+00
1.330000e+02 -4.742035e-01 -1.386999e+00 4.385922e-01
1.340000e+02 4.216645e-01 -1.156102e+00 1.999431e+00
1.350000e+02 -9.776497e-02 -1.090250e+00 8.947201e-01
1.360000e+02 2.351039e-01 -5.072237e-01 9.774314e-01
1.370000e+02 -4.080669e-01 -1.152472e+00 3.363382e-01
1.380000e+02 -1.776131e-01 -1.094949e+00 7.397231e-01
1.390000e+02 -4.544888e-01 -1.458998e+00 5.500207e-01
1.400000e+02 5.368077e-02 -9.777438e-01 1.085105e+00
1.410000e+02 4.630349e-01 -1.008699e+00 1.934769e+00
1.420000e+02 -1.234447e+00 -1.850221e+00 -6.186736e-01
1.430000e+02 7.076527e-02 -6.953367e-01 8.368672e-01
1.440000e+02 -3.778348e-01 -1.402968e+00 6.472985e-01
1.450000e+02 3.768897e-01 -3.526705e-01 1.106450e+00
1.460000e+02 1.326052e-01 -2.392178e-01 5.044283e-01
1.470000e+02 -2.144317e-01 -6.201079e-01 1.912446e-01
1.480000e+02 -4.559877e-01 -1.259945e+00 3.479695e-01
1.490000e+02 2.514585e-02 -5.634620e-01 6.137537e-01
1.500000e+02 -2.594968e-01 -1.487146e+00 9.681528e-01
1.510000e+02 4.039851e-01 -8.413486e-01 1.649319e+00
1.520000e+02 9.184357e-02 -3.836424e-01 5.673296e-01
1.530000e+02 -3.596951e-02 -8.469609e-01 7.750219e-01
1.540000e+02 -5.284959e-01 -1.300378e+00 2.433864e-01
1.550000e+02 2.499241e-01 -2.710108e-01 7.708589e-01
1.560000e+02 -1.886041e-01 -8.698432e-01 4.926349e-01
1.570000e+02 -2.860386e-01 -6.414173e-01 6.934017e-02
1.580000e+02 -1.577981e-01 -1.287382e+00 9.717858e-01
1.590000e+02 -6.687002e-02 -8.913689e-01 7.576288e-01
1.600000e+02 8.024374e-01 -7.685961e-01 2.373471e+00
1.610000e+02 2.163976e-01 -7.240574e-01 1.156853e+00
1.620000e+02 -5.818588e-01 -1.156388e+00 -7.329150e-03
1.630000e+02 6.433719e-02 -5.070497e-01 6.357241e-01
1.640000e+02 -7.359868e-02 -7.753185e-01 6.281211e-01
1.650000e+02 2.870407e-01 -1.124918e-01 6.865733e-01
1.660000e+02 -2.565964e-01 -7.326733e-01 2.194805e-01
1.670000e+02 -4.094599e-01 -8.204853e-01 1.565480e-03
1.680000e+02 -5.549066e-01 -1.035971e+00 -7.384245e-02
1.690000e+02 4.060823e-02 -2.752809e-01 3.564973e-01
1.700000e+02 -4.061897e-01 -1.136258e+00 3.238787e-01
1.710000e+02 -2.524951e-01 -8.248701e-01 3.198799e-01
1.720000e+02 -5.334768e-01 -1.245250e+00 1.782959e-01
1.730000e+02 -4.128763e-01 -1.365008e+00 5.392559e-01
1.740000e+02 -1.183572e-01 -4.369538e-01 2.002393e-01
1.750000e+02 4.413617e-02 -2.272384e-01 3.155107e-01
1.760000e+02 -2.094741e-01 -9.345520e-01 5.156037e-01
1.770000e+02 -2.334179e-01 -5.379320e-01 7.109629e-02
1.780000e+02 -2.006106e-02 -4.930143e-01 4.528922e-01
1.790000e+02 -1.692804e-01 -8.454556e-01 5.068948e-01
1.800000e+02 -3.199322e-02 -4.609525e-01 3.969661e-01
1.810000e+02 1.664277e-01 -8.045559e-01 1.137411e+00
1.820000e+02 1.636296e-01 -6.286707e-01 9.559298e-01
1.830000e+02 1.247161e-01 -3.991437e-01 6.485758e-01
1.840000e+02 -5.545861e-01 -1.138747e+00 2.957458e-02
1.850000e+02 2.177973e-01 -4.605431e-01 8.961378e-01
1.860000e+02 -5.814050e-02 -5.193859e-01 4.031049e-01
1.870000e+02 1.423393e-01 -5.020422e-01 7.867207e-01
1.880000e+02 4.565002e-01 -4.436952e-01 1.356696e+00
1.890000e+02 -1.747551e-02 -5.319773e-01 4.970263e-01
1.900000e+02 2.081467e-01 -4.071590e-01 8.234523e-01
1.910000e+02 -3.777508e-02 -7.298375e-01 6.542874e-01
1.920000e+02 4.361637e-01 3.652418e-02 8.358033e-01
1.930000e+02 2.531883e-01 -3.718265e-01 8.782032e-01
1.940000e+02 4.414725e-01 -1.827835e-01 1.065728e+00
1.950000e+02 3.743866e-02 -5.681665e-01 6.430438e-01
1.960000e+02 2.471311e-01 -5.390059e-01 1.033268e+00
1.970000e+02 -2.427817e-01 -5.189974e-01 3.343404e-02
1.980000e+02 -2.730533e-01 -1.208240e+00 6.621339e-01
1.990000e+02 2.336828e-02 -7.606403e-01 8.073769e-01
2.000000e+02 2.140273e-01 -3.541700e-01 7.822246e-01
2.010000e+02 6.640776e-02 -2.726816e-01 4.054972e-01
2.020000e+02 1.416166e-03 -7.311455e-01 7.339779e-01
2.030000e+02 -3.771719e-01 -8.626009e-01 1.082570e-01
2.040000e+02 2.696128e-02 -8.294071e-01 8.833297e-01
2.050000e+02 3.080856e-01 -1.854589e-01 8.016301e-01
2.060000e+02 2.350950e-01 -3.803510e-01 8.505410e-01
2.070000e+02 -3.851205e-02 -3.495697e-01 2.725456e-01
2.080000e+02 -5.550829e-01 -1.046740e+00 -6.342570e-02
2.090000e+02 7.603989e-02 -1.320201e-01 2.840999e-01
2.100000e+02 1.235690e-01 -5.783920e-01 8.255301e-01
2.110000e+02 4.218907e-02 -3.156371e-01 4.000152e-01
2.120000e+02 5.465726e-02 -3.925565e-01 5.018710e-01
2.130000e+02 -6.351786e-03 -4.245033e-01 4.117997e-01
2.140000e+02 2.789775e-01 4.602441e-03 5.533525e-01
2.150000e+02 1.121567e-01 -7.352364e-03 2.316658e-01
2.160000e+02 -1.112933e-01 -3.731289e-01 1.505423e-01
2.170000e+02 -1.556138e-02 -2.717691e-01 2.406464e-01
2.180000e+02 -1.877732e-01 -4.317873e-01 5.624084e-02
2.190000e+02 -3.993083e-01 -9.113877e-01 1.127710e-01
2.200000e+02 -1.767110e-01 -8.516638e-01 4.982419e-01
2.210000e+02 -2.232493e-01 -8.659193e-01 4.194208e-01
2.220000e+02 2.382662e-01 -1.477896e-01 6.243220e-01
2.230000e+02 -1.609957e-01 -7.993372e-01 4.773458e-01
2.240000e+02 -2.564586e-01 -8.239498e-01 3.110327e-01
2.250000e+02 -2.708532e-01 -7.900950e-01 2.483886e-01
2.260000e+02 -9.025813e-02 -7.368040e-01 5.562877e-01
2.270000e+02 -1.767017e-03 -1.270214e-01 1.234874e-01
2.280000e+02 -2.275437e-01 -5.709523e-01 1.158649e-01
2.290000e+02 -6.950203e-02 -4.742213e-01 3.352172e-01
2.300000e+02 3.490550e-01 -2.891952e-01 9.873051e-01
2.310000e+02 1.631701e-01 -4.517354e-01 7.780757e-01
2.320000e+02 7.447449e-02 -2.304858e-01 3.794348e-01
2.330000e+02 -2.080116e-01 -5.641806e-01 1.481573e-01
2.340000e+02 3.094630e-01 -3.097054e-01 9.286313e-01
2.350000e+02 1.297306e-01 -1.284990e-01 3.879603e-01
2.360000e+02 1.348585e-01 -3.685280e-01 6.382451e-01
2.370000e+02 -8.140420e-02 -1.708561e-01 8.047679e-03
2.380000e+02 1.647274e-01 -2.404392e-01 5.698940e-01
2.390000e+02 -9.184740e-02 -7.514703e-01 5.677755e-01
2.400000e+02 6.711633e-02 -2.219534e-01 3.561861e-01
2.410000e+02 1.926846e-01 -1.860522e-01 5.714214e-01
2.420000e+02 1.284462e-01 -3.051251e-01 5.620175e-01
2.430000e+02 2.069511e-01 -1.784740e-01 5.923763e-01
2.440000e+02 6.181151e-02 -1.679143e-01 2.915373e-01
2.450000e+02 -1.447888e-01 -3.638686e-01 7.429094e-02
2.460000e+02 1.840403e-01 -2.309481e-02 3.911754e-01
2.470000e+02 6.254380e-02 -4.187126e-01 5.438001e-01
2.480000e+02 2.843122e-02 -2.700229e-01 3.268853e-01
2.490000e+02 -8.309060e-02 -3.699034e-01 2.037222e-01
2.500000e+02 -2.781722e-01 -5.990546e-01 4.271026e-02
2.510000e+02 -1.526595e-01 -6.845942e-01 3.792751e-01
2.520000e+02 8.791769e-02 -3.426705e-01 5.185059e-01
2.530000e+02 -2.396200e-01 -5.869339e-01 1.076938e-01
2.540000e+02 1.568244e-01 -7.595355e-02 3.896024e-01
2.550000e+02 2.025953e-01 -2.535359e-01 6.587265e-01
2.560000e+02 1.135663e-01 -2.813135e-01 5.084462e-01
2.570000e+02 1.352838e-01 -2.345499e-01 5.051175e-01
2.580000e+02 1.553869e-01 -1.434525e-01 4.542262e-01
2.590000e+02 -1.311505e-01 -6.952741e-01 4.329730e-01
2.600000e+02 -1.024044e-01 -7.073756e-01 5.025668e-01
2.610000e+02 1.685280e-01 -1.971272e-01 5.341832e-01
2.620000e+02 5.693098e-02 -1.885836e-01 3.024456e-01
2.630000e+02 -8.813522e-02 -7.344238e-01 5.581533e-01
2.640000e+02 -1.060761e-02 -1.020186e-01 8.080339e-02
2.650000e+02 -9.906558e-02 -6.754832e-01 4.773521e-01
2.660000e+02 3.800945e-02 -7.741946e-02 1.534384e-01
2.670000e+02 -8.714290e-02 -1.957420e-01 2.145617e-02
2.680000e+02 -1.705673e-01 -8.041660e-01 4.630315e-01
2.690000e+02 -2.957244e-01 -1.126994e+00 5.355450e-01
2.700000e+02 -4.491821e-02 -3.096483e-01 2.198119e-01
2.710000e+02 -2.053769e-01 -4.607812e-01 5.002739e-02
2.720000e+02 2.060543e-01 -1.236160e-01 5.357247e-01
2.730000e+02 -1.361900e-01 -4.075206e-01 1.351407e-01
2.740000e+02 8.833596e-02 -3.160338e-01 4.927058e-01
2.750000e+02 -1.420590e-01 -7.328100e-01 4.486920e-01
2.760000e+02 2.523434e-01 -3.227042e-01 8.273910e-01
2.770000e+02 -7.653133e-02 -4.674999e-01 3.144372e-01
2.780000e+02 -2.529618e-02 -5.592791e-01 5.086868e-01
2.790000e+02 -3.181622e-02 -5.480183e-01 4.843858e-01
2.800000e+02 1.781924e-02 -2.408340e-01 2.764725e-01
2.810000e+02 -6.456416e-02 -5.822025e-01 4.530742e-01
2.820000e+02 7.397696e-02 -4.100094e-01 5.579633e-01
2.830000e+02 -7.053352e-02 -6.903582e-01 5.492911e-01


==> sac-cbf.txt <==
t x c1 c2
0.000000e+00 1.273154e+01 6.759279e+00 1.870380e+01
1.000000e+00 2.289446e+01 7.684256e+00 3.810466e+01
2.000000e+00 4.237276e+01 2.153886e+01 6.320666e+01
3.000000e+00 1.099166e+01 7.017146e+00 1.496617e+01
4.000000e+00 1.840643e+01 9.510633e+00 2.730223e+01
5.000000e+00 1.328857e+01 5.635284e+00 2.094186e+01
6.000000e+00 1.529522e+01 5.942187e+00 2.464824e+01
7.000000e+00 2.929393e+01 2.328158e+01 3.530629e+01
8.000000e+00 2.442298e+01 6.428805e+00 4.241716e+01
9.000000e+00 2.774771e+01 1.842685e+01 3.706858e+01
1.000000e+01 2.212286e+01 6.525446e+00 3.772028e+01
1.100000e+01 3.329462e+01 2.017486e+01 4.641439e+01
1.200000e+01 2.405180e+01 6.381177e+00 4.172243e+01
1.300000e+01 2.820220e+01 1.077568e+01 4.562873e+01
1.400000e+01 2.163920e+01 8.556992e+00 3.472141e+01
1.500000e+01 2.918559e+01 1.163373e+01 4.673746e+01
1.600000e+01 2.591091e+01 9.710405e+00 4.211141e+01
1.700000e+01 7.720599e+00 -1.736960e+00 1.717816e+01
1.800000e+01 3.885095e+01 2.161792e+01 5.608399e+01
1.900000e+01 1.228172e+02 4.934933e+01 1.962850e+02
2.000000e+01 1.700465e+02 1.130901e+02 2.270029e+02
2.100000e+01 1.824334e+02 1.476907e+02 2.171761e+02
2.200000e+01 2.487480e+02 2.002850e+02 2.972110e+02
2.300000e+01 2.678885e+02 2.036418e+02 3.321351e+02
2.400000e+01 2.638364e+02 2.202978e+02 3.073750e+02
2.500000e+01 2.944112e+02 2.675690e+02 3.212534e+02
2.600000e+01 3.272562e+02 2.763060e+02 3.782063e+02
2.700000e+01 3.331145e+02 2.785831e+02 3.876459e+02
2.800000e+01 3.441050e+02 2.857405e+02 4.024694e+02
2.900000e+01 3.191685e+02 2.706414e+02 3.676955e+02
3.000000e+01 3.193059e+02 2.536771e+02 3.849348e+02
3.100000e+01 3.530502e+02 2.846232e+02 4.214773e+02
3.200000e+01 3.627195e+02 2.506791e+02 4.747599e+02
3.300000e+01 3.710565e+02 2.673383e+02 4.747747e+02
3.400000e+01 3.393184e+02 2.952987e+02 3.833382e+02
3.500000e+01 3.188958e+02 2.601395e+02 3.776520e+02
3.600000e+01 3.092642e+02 2.752616e+02 3.432668e+02
3.700000e+01 3.937929e+02 3.177922e+02 4.697935e+02
3.800000e+01 4.486030e+02 3.327623e+02 5.644436e+02
3.900000e+01 4.235709e+02 3.437792e+02 5.033626e+02
4.000000e+01 3.909904e+02 2.994601e+02 4.825208e+02
4.100000e+01 3.640045e+02 2.795200e+02 4.484890e+02
4.200000e+01 4.254030e+02 3.200900e+02 5.307159e+02
4.300000e+01 3.966432e+02 3.053200e+02 4.879664e+02
4.400000e+01 4.563463e+02 3.667686e+02 5.459241e+02
4.500000e+01 4.560132e+02 3.669033e+02 5.451230e+02
4.600000e+01 4.170593e+02 3.422718e+02 4.918467e+02
4.700000e+01 4.134822e+02 3.318091e+02 4.951552e+02
4.800000e+01 4.555823e+02 3.635505e+02 5.476141e+02
4.900000e+01 4.171778e+02 3.404717e+02 4.938840e+02
5.000000e+01 4.134127e+02 3.344257e+02 4.923998e+02
5.100000e+01 4.577162e+02 3.664425e+02 5.489898e+02
5.200000e+01 4.587150e+02 3.644118e+02 5.530182e+02
5.300000e+01 4.180348e+02 3.436282e+02 4.924415e+02
5.400000e+01 4.067577e+02 3.088082e+02 5.047073e+02
5.500000e+01 4.662866e+02 3.408032e+02 5.917701e+02
5.600000e+01 5.019940e+02 4.219605e+02 5.820275e+02
5.700000e+01 4.872645e+02 3.991662e+02 5.753629e+02
5.800000e+01 4.672700e+02 3.724842e+02 5.620557e+02
5.900000e+01 4.867951e+02 3.878114e+02 5.857787e+02
6.000000e+01 4.935132e+02 4.380720e+02 5.489543e+02
6.100000e+01 4.431829e+02 3.462754e+02 5.400904e+02
6.200000e+01 4.973533e+02 4.099699e+02 5.847367e+02
6.300000e+01 5.205864e+02 4.337131e+02 6.074597e+02
6.400000e+01 5.006462e+02 4.243581e+02 5.769344e+02
6.500000e+01 5.138243e+02 4.207751e+02 6.068735e+02
6.600000e+01 5.019770e+02 4.253095e+02 5.786444e+02
6.700000e+01 5.031444e+02 4.239444e+02 5.823444e+02
6.800000e+01 4.774803e+02 3.943245e+02 5.606360e+02
6.900000e+01 5.100200e+02 4.092167e+02 6.108234e+02
7.000000e+01 5.207225e+02 4.425443e+02 5.989008e+02
7.100000e+01 5.079014e+02 4.277900e+02 5.880127e+02
7.200000e+01 4.997807e+02 4.187792e+02 5.807821e+02
7.300000e+01 4.772061e+02 3.882479e+02 5.661642e+02
7.400000e+01 4.855982e+02 3.852818e+02 5.859146e+02
7.500000e+01 5.028969e+02 4.366641e+02 5.691296e+02
7.600000e+01 5.049977e+02 4.481842e+02 5.618112e+02
7.700000e+01 4.895855e+02 4.249868e+02 5.541843e+02
7.800000e+01 4.934171e+02 4.130356e+02 5.737985e+02
7.900000e+01 5.244087e+02 4.835345e+02 5.652829e+02
8.000000e+01 5.193606e+02 4.704945e+02 5.682267e+02
8.100000e+01 5.271143e+02 4.814166e+02 5.728120e+02
8.200000e+01 5.248824e+02 4.754615e+02 5.743032e+02
8.300000e+01 5.241232e+02 4.750372e+02 5.732093e+02
8.400000e+01 5.287546e+02 4.863445e+02 5.711646e+02
8.500000e+01 5.255436e+02 4.756049e+02 5.754823e+02
8.600000e+01 5.244808e+02 4.775616e+02 5.714001e+02
8.700000e+01 5.218350e+02 4.709271e+02 5.727429e+02
8.800000e+01 5.259737e+02 4.680325e+02 5.839150e+02
8.900000e+01 5.252601e+02 4.802502e+02 5.702700e+02
9.000000e+01 5.062401e+02 4.576381e+02 5.548421e+02
9.100000e+01 5.207051e+02 4.852666e+02 5.561437e+02
9.200000e+01 5.084136e+02 4.638186e+02 5.530085e+02
9.300000e+01 5.001497e+02 4.398026e+02 5.604967e+02
9.400000e+01 5.215815e+02 4.732861e+02 5.698769e+02
9.500000e+01 5.047966e+02 4.588507e+02 5.507425e+02
9.600000e+01 5.079606e+02 4.535169e+02 5.624043e+02
9.700000e+01 5.100042e+02 4.567539e+02 5.632546e+02
9.800000e+01 5.005736e+02 4.410037e+02 5.601436e+02
9.900000e+01 5.165677e+02 4.635866e+02 5.695488e+02
1.000000e+02 5.079864e+02 4.537870e+02 5.621857e+02
1.010000e+02 4.982053e+02 4.332377e+02 5.631728e+02
1.020000e+02 5.087832e+02 4.543273e+02 5.632392e+02
1.030000e+02 5.155751e+02 4.656383e+02 5.655119e+02
1.040000e+02 5.147059e+02 4.655235e+02 5.638884e+02
1.050000e+02 5.108756e+02 4.542918e+02 5.674595e+02
1.060000e+02 5.110564e+02 4.519972e+02 5.701156e+02
1.070000e+02 5.183106e+02 4.665068e+02 5.701143e+02
1.080000e+02 5.114970e+02 4.695789e+02 5.534151e+02
1.090000e+02 5.116249e+02 4.790654e+02 5.441845e+02
1.100000e+02 5.294829e+02 4.828195e+02 5.761462e+02
1.110000e+02 5.116082e+02 4.572999e+02 5.659164e+02
1.120000e+02 5.146041e+02 4.521171e+02 5.770911e+02
1.130000e+02 5.387683e+02 5.051888e+02 5.723477e+02
1.140000e+02 5.005600e+02 4.860325e+02 5.150875e+02
1.150000e+02 4.796492e+02 4.632815e+02 4.960170e+02
1.160000e+02 4.966643e+02 4.840912e+02 5.092374e+02
1.170000e+02 5.006409e+02 4.847049e+02 5.165769e+02
1.180000e+02 4.986993e+02 4.808413e+02 5.165574e+02
1.190000e+02 4.898329e+02 4.701270e+02 5.095388e+02
1.200000e+02 4.867383e+02 4.687292e+02 5.047473e+02
1.210000e+02 5.012789e+02 4.855663e+02 5.169916e+02
1.220000e+02 4.795754e+02 4.582288e+02 5.009220e+02
1.230000e+02 5.006139e+02 4.830482e+02 5.181795e+02
1.240000e+02 4.978476e+02 4.818687e+02 5.138265e+02
1.250000e+02 4.961966e+02 4.873111e+02 5.050821e+02
1.260000e+02 5.003695e+02 4.614765e+02 5.392625e+02
1.270000e+02 5.271328e+02 4.784872e+02 5.757785e+02
1.280000e+02 5.487918e+02 5.086428e+02 5.889409e+02
1.290000e+02 5.197029e+02 4.547757e+02 5.846301e+02
1.300000e+02 5.095448e+02 4.509838e+02 5.681059e+02
1.310000e+02 5.453760e+02 4.497376e+02 6.410143e+02
1.320000e+02 5.928826e+02 5.106824e+02 6.750829e+02
1.330000e+02 5.574022e+02 4.986064e+02 6.161980e+02
1.340000e+02 5.670093e+02 5.208720e+02 6.131467e+02
1.350000e+02 5.716466e+02 5.228131e+02 6.204800e+02
1.360000e+02 5.889024e+02 5.301062e+02 6.476986e+02
1.370000e+02 5.723382e+02 5.271871e+02 6.174892e+02
1.380000e+02 5.839955e+02 5.329154e+02 6.350756e+02
1.390000e+02 5.647028e+02 5.214931e+02 6.079124e+02
1.400000e+02 5.811210e+02 5.215076e+02 6.407344e+02
1.410000e+02 5.890781e+02 5.348738e+02 6.432824e+02
1.420000e+02 5.654942e+02 5.176491e+02 6.133392e+02
1.430000e+02 5.708769e+02 5.231506e+02 6.186032e+02
1.440000e+02 5.330277e+02 4.803572e+02 5.856983e+02
1.450000e+02 5.444970e+02 4.630808e+02 6.259133e+02
1.460000e+02 5.495446e+02 4.650072e+02 6.340820e+02
1.470000e+02 5.607997e+02 4.739796e+02 6.476197e+02
1.480000e+02 5.370584e+02 4.793794e+02 5.947373e+02
1.490000e+02 5.568429e+02 4.872384e+02 6.264473e+02
1.500000e+02 5.458671e+02 4.766582e+02 6.150759e+02
1.510000e+02 5.831748e+02 5.092590e+02 6.570907e+02
1.520000e+02 5.556751e+02 4.943870e+02 6.169632e+02
1.530000e+02 5.489803e+02 4.945108e+02 6.034498e+02
1.540000e+02 5.492569e+02 4.850460e+02 6.134677e+02
1.550000e+02 5.510455e+02 4.937898e+02 6.083011e+02
1.560000e+02 5.440278e+02 4.897440e+02 5.983116e+02
1.570000e+02 5.486999e+02 4.846341e+02 6.127657e+02
1.580000e+02 5.504606e+02 4.917246e+02 6.091966e+02
1.590000e+02 5.506553e+02 4.903790e+02 6.109316e+02
1.600000e+02 5.400223e+02 4.858061e+02 5.942384e+02
1.610000e+02 5.428908e+02 4.843418e+02 6.014397e+02
1.620000e+02 5.470144e+02 4.787924e+02 6.152363e+02
1.630000e+02 5.012196e+02 3.921077e+02 6.103315e+02
1.640000e+02 5.597065e+02 4.897445e+02 6.296684e+02
1.650000e+02 5.596076e+02 4.772700e+02 6.419452e+02
1.660000e+02 5.768445e+02 5.045332e+02 6.491558e+02
1.670000e+02 5.559621e+02 4.918984e+02 6.200258e+02
1.680000e+02 5.822375e+02 5.193417e+02 6.451333e+02
1.690000e+02 5.975989e+02 5.129106e+02 6.822872e+02
1.700000e+02 5.842196e+02 5.089334e+02 6.595058e+02
1.710000e+02 5.912603e+02 5.078421e+02 6.746784e+02
1.720000e+02 5.952732e+02 5.067893e+02 6.837570e+02
1.730000e+02 5.490852e+02 4.571327e+02 6.410378e+02
1.740000e+02 5.838171e+02 5.037291e+02 6.639051e+02
1.750000e+02 5.492484e+02 4.513321e+02 6.471648e+02
1.760000e+02 5.905831e+02 5.065718e+02 6.745945e+02
1.770000e+02 5.886816e+02 5.069212e+02 6.704419e+02
1.780000e+02 5.831788e+02 5.005202e+02 6.658374e+02
1.790000e+02 5.856890e+02 5.057587e+02 6.656193e+02
1.800000e+02 5.448560e+02 4.331473e+02 6.565646e+02
1.810000e+02 5.262021e+02 4.109583e+02 6.414458e+02
1.820000e+02 6.104219e+02 5.191834e+02 7.016604e+02
1.830000e+02 5.868582e+02 5.047589e+02 6.689575e+02
1.840000e+02 6.045835e+02 5.257352e+02 6.834318e+02
1.850000e+02 5.834124e+02 5.043587e+02 6.624662e+02
1.860000e+02 6.045193e+02 5.267122e+02 6.823264e+02
1.870000e+02 6.065661e+02 5.242578e+02 6.888744e+02
1.880000e+02 6.122556e+02 5.287590e+02 6.957522e+02
1.890000e+02 6.139148e+02 5.283794e+02 6.994503e+02
1.900000e+02 6.098743e+02 5.271488e+02 6.925997e+02
1.910000e+02 6.160916e+02 5.319381e+02 7.002451e+02
1.920000e+02 6.123962e+02 5.280665e+02 6.967259e+02
1.930000e+02 6.123800e+02 5.319041e+02 6.928558e+02
1.940000e+02 6.091873e+02 5.255536e+02 6.928210e+02
1.950000e+02 6.015181e+02 5.215015e+02 6.815346e+02
1.960000e+02 6.082560e+02 5.209717e+02 6.955402e+02
1.970000e+02 6.151685e+02 5.296817e+02 7.006552e+02
1.980000e+02 6.141729e+02 5.336552e+02 6.946906e+02
1.990000e+02 5.925935e+02 5.324660e+02 6.527211e+02
2.000000e+02 6.221804e+02 5.514692e+02 6.928916e+02
2.010000e+02 6.345696e+02 5.537211e+02 7.154181e+02
2.020000e+02 5.779614e+02 5.096833e+02 6.462396e+02
2.030000e+02 5.766517e+02 5.128454e+02 6.404580e+02
2.040000e+02 6.210972e+02 5.477903e+02 6.944041e+02
2.050000e+02 6.203380e+02 5.545607e+02 6.861152e+02
2.060000e+02 6.016306e+02 5.336465e+02 6.696147e+02
2.070000e+02 5.903097e+02 5.199931e+02 6.606263e+02
2.080000e+02 5.975486e+02 5.340123e+02 6.610849e+02
2.090000e+02 5.845764e+02 5.263802e+02 6.427726e+02
2.100000e+02 5.998625e+02 5.372264e+02 6.624986e+02
2.110000e+02 6.029394e+02 5.413517e+02 6.645272e+02
2.120000e+02 6.104903e+02 5.452599e+02 6.757207e+02
2.130000e+02 5.968198e+02 5.269814e+02 6.666581e+02
2.140000e+02 6.088232e+02 5.408101e+02 6.768364e+02
2.150000e+02 5.994781e+02 5.371272e+02 6.618290e+02
2.160000e+02 6.069414e+02 5.479106e+02 6.659721e+02
2.170000e+02 6.261697e+02 5.526745e+02 6.996650e+02
2.180000e+02 5.993413e+02 5.169294e+02 6.817533e+02
2.190000e+02 6.283527e+02 5.519362e+02 7.047692e+02
2.200000e+02 6.139556e+02 5.193472e+02 7.085640e+02
2.210000e+02 5.982950e+02 5.095723e+02 6.870176e+02
2.220000e+02 5.827618e+02 5.248265e+02 6.406971e+02
2.230000e+02 6.395875e+02 5.469543e+02 7.322207e+02
2.240000e+02 6.368936e+02 5.496841e+02 7.241031e+02
2.250000e+02 5.850510e+02 5.099965e+02 6.601055e+02
2.260000e+02 5.902445e+02 5.271022e+02 6.533867e+02
2.270000e+02 5.851271e+02 5.051122e+02 6.651419e+02
2.280000e+02 5.955617e+02 5.271819e+02 6.639414e+02
2.290000e+02 6.306209e+02 5.489219e+02 7.123199e+02
2.300000e+02 5.854271e+02 5.226646e+02 6.481896e+02
2.310000e+02 5.916096e+02 5.256200e+02 6.575992e+02
2.320000e+02 5.944219e+02 5.270661e+02 6.617778e+02
2.330000e+02 5.939518e+02 5.263680e+02 6.615357e+02
2.340000e+02 6.274447e+02 5.310565e+02 7.238329e+02
2.350000e+02 6.109471e+02 5.289771e+02 6.929171e+02
2.360000e+02 6.085374e+02 5.251792e+02 6.918955e+02
2.370000e+02 6.305784e+02 5.518633e+02 7.092935e+02
2.380000e+02 6.095784e+02 5.406797e+02 6.784771e+02
2.390000e+02 6.209525e+02 5.251806e+02 7.167244e+02
2.400000e+02 6.046223e+02 5.214688e+02 6.877757e+02
2.410000e+02 5.850327e+02 5.128840e+02 6.571815e+02
2.420000e+02 6.313983e+02 5.466359e+02 7.161607e+02
2.430000e+02 6.225377e+02 5.464268e+02 6.986485e+02
2.440000e+02 6.248172e+02 5.495367e+02 7.000977e+02
2.450000e+02 6.324269e+02 5.521987e+02 7.126552e+02
2.460000e+02 6.231016e+02 5.428193e+02 7.033840e+02
2.470000e+02 6.188076e+02 5.403416e+02 6.972735e+02
2.480000e+02 6.197848e+02 5.405041e+02 6.990654e+02
2.490000e+02 6.239841e+02 5.412182e+02 7.067500e+02
2.500000e+02 6.484107e+02 5.505986e+02 7.462229e+02
2.510000e+02 6.339499e+02 5.469710e+02 7.209287e+02
2.520000e+02 6.305573e+02 5.500582e+02 7.110564e+02
2.530000e+02 6.161808e+02 5.340949e+02 6.982667e+02
2.540000e+02 6.216681e+02 5.410081e+02 7.023280e+02
2.550000e+02 6.228122e+02 5.490956e+02 6.965289e+02
2.560000e+02 6.381871e+02 5.572987e+02 7.190756e+02
2.570000e+02 5.943491e+02 5.397609e+02 6.489374e+02
2.580000e+02 6.101153e+02 5.458421e+02 6.743886e+02
2.590000e+02 6.197508e+02 5.467417e+02 6.927599e+02
2.600000e+02 6.189320e+02 5.492886e+02 6.885753e+02
2.610000e+02 6.506022e+02 5.700461e+02 7.311584e+02
2.620000e+02 6.399790e+02 5.649054e+02 7.150526e+02
2.630000e+02 6.395722e+02 5.634388e+02 7.157056e+02
2.640000e+02 6.297855e+02 5.584124e+02 7.011587e+02
2.650000e+02 6.482446e+02 5.669613e+02 7.295280e+02
2.660000e+02 6.342494e+02 5.567413e+02 7.117576e+02
2.670000e+02 6.465818e+02 5.671571e+02 7.260065e+02
2.680000e+02 6.458772e+02 5.680407e+02 7.237138e+02
2.690000e+02 6.399275e+02 5.618429e+02 7.180121e+02
2.700000e+02 6.370019e+02 5.642076e+02 7.097962e+02
2.710000e+02 6.366448e+02 5.527361e+02 7.205535e+02
2.720000e+02 5.751987e+02 4.795931e+02 6.708043e+02
2.730000e+02 6.364399e+02 5.631319e+02 7.097480e+02
2.740000e+02 5.338065e+02 4.458060e+02 6.218069e+02
2.750000e+02 6.110442e+02 5.251920e+02 6.968965e+02
2.760000e+02 6.035061e+02 4.938169e+02 7.131954e+02
2.770000e+02 6.356826e+02 5.666348e+02 7.047304e+02
2.780000e+02 5.885089e+02 4.894003e+02 6.876175e+02
2.790000e+02 6.322437e+02 5.634788e+02 7.010087e+02
2.800000e+02 5.886454e+02 4.916974e+02 6.855934e+02
2.810000e+02 5.977572e+02 4.988337e+02 6.966807e+02
2.820000e+02 5.887296e+02 4.911814e+02 6.862779e+02
2.830000e+02 5.902203e+02 4.905708e+02 6.898697e+02
2.840000e+02 6.323242e+02 5.611711e+02 7.034774e+02
2.850000e+02 5.914306e+02 4.909626e+02 6.918986e+02
2.860000e+02 5.897565e+02 4.895925e+02 6.899204e+02
2.870000e+02 5.922569e+02 4.966561e+02 6.878576e+02


==> sac-cbf_theta.txt <==
t x c1 c2
0.000000e+00 -1.962626e-01 -7.271594e-01 3.346342e-01
1.000000e+00 -2.215498e-02 -1.674591e-01 1.231491e-01
2.000000e+00 -1.513432e-01 -3.433481e-01 4.066176e-02
3.000000e+00 -2.152789e-01 -4.068667e-01 -2.369113e-02
4.000000e+00 -4.267911e-02 -7.376879e-01 6.523297e-01
5.000000e+00 -5.213087e-01 -9.453730e-01 -9.724436e-02
6.000000e+00 1.309405e-01 -6.889131e-02 3.307722e-01
7.000000e+00 2.105528e-01 -1.883422e-01 6.094479e-01
8.000000e+00 -1.456264e-01 -8.720092e-01 5.807565e-01
9.000000e+00 8.195635e-02 -3.010296e-01 4.649423e-01
1.000000e+01 -1.299160e-01 -5.565567e-01 2.967247e-01
1.100000e+01 -3.862071e-01 -9.227764e-01 1.503621e-01
1.200000e+01 -2.019487e-01 -8.001450e-01 3.962475e-01
1.300000e+01 -1.241996e-02 -5.260671e-01 5.012272e-01
1.400000e+01 -1.463593e-01 -1.018193e+00 7.254743e-01
1.500000e+01 -1.896131e-01 -1.288563e+00 9.093372e-01
1.600000e+01 7.631491e-01 2.258360e-01 1.300462e+00
1.700000e+01 -7.508638e-01 -2.580941e+00 1.079213e+00
1.800000e+01 -4.109044e-01 -1.592555e+00 7.707467e-01
1.900000e+01 8.733361e-01 -4.739219e-01 2.220594e+00
2.000000e+01 4.296870e-01 -1.719053e+00 2.578427e+00
2.100000e+01 -3.435008e-02 -1.609762e+00 1.541062e+00
2.200000e+01 -2.478098e-01 -1.553500e+00 1.057880e+00
2.300000e+01 -3.044906e-01 -1.847581e+00 1.238600e+00
2.400000e+01 -3.012800e-01 -1.467798e+00 8.652383e-01
2.500000e+01 1.589645e+00 2.826703e-01 2.896619e+00
2.600000e+01 -1.477834e-01 -1.814015e+00 1.518449e+00
2.700000e+01 -1.449040e+00 -2.853739e+00 -4.434127e-02
2.800000e+01 -1.722083e-01 -1.907553e+00 1.563136e+00
2.900000e+01 -1.864349e-01 -2.123994e+00 1.751124e+00
3.000000e+01 3.991568e-01 -1.168480e+00 1.966794e+00
3.100000e+01 -3.370580e-01 -2.046417e+00 1.372301e+00
3.200000e+01 -3.836783e-01 -1.587043e+00 8.196869e-01
3.300000e+01 -1.360095e+00 -3.475042e+00 7.548525e-01
3.400000e+01 -1.471443e+00 -2.546436e+00 -3.964488e-01
3.500000e+01 -8.221949e-02 -1.856218e+00 1.691779e+00
3.600000e+01 1.777399e-01 -1.743649e+00 2.099129e+00
3.700000e+01 9.705541e-01 -8.640898e-01 2.805198e+00
3.800000e+01 -7.022540e-01 -2.841184e+00 1.436676e+00
3.900000e+01 1.600071e-01 -1.644676e+00 1.964691e+00
4.000000e+01 -8.128480e-01 -3.155534e+00 1.529838e+00
4.100000e+01 -7.659743e-01 -3.196908e+00 1.664959e+00
4.200000e+01 -3.835331e-01 -2.409687e+00 1.642621e+00
4.300000e+01 -4.531498e-01 -2.516726e+00 1.610427e+00
4.400000e+01 -7.594269e-01 -3.183587e+00 1.664734e+00
4.500000e+01 -1.560634e-01 -2.271785e+00 1.959658e+00
4.600000e+01 -4.275883e-01 -2.435280e+00 1.580103e+00
4.700000e+01 -9.380157e-01 -3.155104e+00 1.279073e+00
4.800000e+01 -7.419637e-01 -3.180029e+00 1.696101e+00
4.900000e+01 -2.152952e-01 -2.303780e+00 1.873189e+00
5.000000e+01 3.499730e-01 -2.035534e+00 2.735480e+00
5.100000e+01 -8.904830e-01 -3.225667e+00 1.444701e+00
5.200000e+01 -6.376049e-01 -2.705687e+00 1.430477e+00
5.300000e+01 -9.584012e-01 -2.682409e+00 7.656065e-01
5.400000e+01 -2.583963e-01 -2.599539e+00 2.082747e+00
5.500000e+01 -2.861479e-01 -2.709213e+00 2.136918e+00
5.600000e+01 5.822644e-01 -1.588971e+00 2.753499e+00
5.700000e+01 1.315307e+00 -2.209845e-01 2.851598e+00
5.800000e+01 -8.262425e-01 -3.209547e+00 1.557062e+00
5.900000e+01 -8.449915e-01 -3.214046e+00 1.524063e+00
6.000000e+01 -1.647416e+00 -3.546263e+00 2.514300e-01
6.100000e+01 -1.346403e+00 -3.281346e+00 5.885393e-01
6.200000e+01 -1.640409e+00 -3.556504e+00 2.756860e-01
6.300000e+01 -9.544173e-01 -3.180869e+00 1.272034e+00
6.400000e+01 -2.066737e+00 -3.143849e+00 -9.896258e-01
6.500000e+01 -1.476686e+00 -3.388655e+00 4.352831e-01
6.600000e+01 -1.601740e+00 -3.545938e+00 3.424578e-01
6.700000e+01 -1.738519e+00 -3.461031e+00 -1.600673e-02
6.800000e+01 -2.373173e+00 -2.788113e+00 -1.958232e+00
6.900000e+01 7.715213e-01 -1.781838e+00 3.324880e+00
7.000000e+01 5.951433e-01 -2.033460e+00 3.223747e+00
7.100000e+01 -6.982470e-01 -3.003604e+00 1.607110e+00
7.200000e+01 -1.148542e+00 -2.848813e+00 5.517302e-01
7.300000e+01 -7.911932e-01 -2.883313e+00 1.300926e+00
7.400000e+01 -1.816303e+00 -3.061337e+00 -5.712695e-01
7.500000e+01 -1.149274e+00 -3.235886e+00 9.373383e-01
7.600000e+01 -2.997348e-01 -2.898772e+00 2.299303e+00
7.700000e+01 -1.330267e+00 -3.483770e+00 8.232360e-01
7.800000e+01 -1.415589e+00 -3.561486e+00 7.303075e-01
7.900000e+01 -2.386237e-01 -2.795123e+00 2.317875e+00
8.000000e+01 -1.501882e-01 -2.626959e+00 2.326582e+00
8.100000e+01 -2.263889e-01 -2.761554e+00 2.308776e+00
8.200000e+01 -3.201407e-01 -2.910343e+00 2.270061e+00
8.300000e+01 -3.551696e-01 -2.969803e+00 2.259463e+00
8.400000e+01 -3.682664e-01 -3.015709e+00 2.279176e+00
8.500000e+01 -1.221832e-01 -2.638619e+00 2.394253e+00
8.600000e+01 -3.313207e-02 -2.515257e+00 2.448992e+00
8.700000e+01 -9.172725e-01 -3.252051e+00 1.417506e+00
8.800000e+01 -4.752968e-01 -2.933033e+00 1.982440e+00
8.900000e+01 -1.127762e-01 -2.427450e+00 2.201897e+00
9.000000e+01 -6.771215e-01 -3.260106e+00 1.905863e+00
9.100000e+01 6.451381e-02 -2.313975e+00 2.443003e+00
9.200000e+01 -2.919153e-01 -2.856107e+00 2.272277e+00
9.300000e+01 1.528222e+00 -3.304170e-01 3.386861e+00
9.400000e+01 -2.896115e-01 -2.526579e+00 1.947356e+00
9.500000e+01 1.540392e+00 -5.277406e-01 3.608525e+00
9.600000e+01 2.513525e+00 2.246201e+00 2.780849e+00
9.700000e+01 3.419953e-01 -1.877112e+00 2.561102e+00
9.800000e+01 8.230903e-01 -1.520959e+00 3.167140e+00
9.900000e+01 1.000935e+00 -1.072321e+00 3.074191e+00
1.000000e+02 2.354195e-01 -2.190088e+00 2.660927e+00
1.010000e+02 2.474805e+00 2.114375e+00 2.835235e+00
1.020000e+02 1.309080e+00 -7.698756e-01 3.388036e+00
1.030000e+02 1.582446e+00 -5.052290e-01 3.670121e+00
1.040000e+02 3.891380e-01 -2.278085e+00 3.056361e+00
1.050000e+02 4.386259e-01 -1.409893e+00 2.287145e+00
1.060000e+02 2.996054e-01 -2.295432e+00 2.894642e+00
1.070000e+02 1.876632e+00 3.066198e-01 3.446645e+00
1.080000e+02 4.231565e-02 -2.266219e+00 2.350850e+00
1.090000e+02 1.733683e+00 3.099034e-01 3.157462e+00
1.100000e+02 5.247925e-01 -1.696383e+00 2.745968e+00
1.110000e+02 1.534854e+00 -5.389758e-01 3.608683e+00
1.120000e+02 5.657853e-01 -2.001454e+00 3.133025e+00
1.130000e+02 5.223364e-01 -2.073505e+00 3.118178e+00
1.140000e+02 3.027139e-01 -2.186679e+00 2.792107e+00
1.150000e+02 5.657951e-01 -2.001710e+00 3.133301e+00
1.160000e+02 -3.634426e-01 -2.849598e+00 2.122713e+00
1.170000e+02 5.411212e-01 -2.005019e+00 3.087262e+00
1.180000e+02 4.475165e-01 -2.032506e+00 2.927539e+00
1.190000e+02 4.050258e-01 -2.067387e+00 2.877438e+00
1.200000e+02 -3.716951e-01 -2.865501e+00 2.122110e+00
1.210000e+02 5.017187e-01 -2.014403e+00 3.017841e+00
1.220000e+02 -3.288061e-01 -2.841799e+00 2.184187e+00
1.230000e+02 7.920131e-01 -1.115490e+00 2.699516e+00
1.240000e+02 -1.938178e+00 -2.960917e+00 -9.154390e-01
1.250000e+02 4.196850e-02 -2.325959e+00 2.409896e+00
1.260000e+02 -2.458100e-01 -2.617573e+00 2.125953e+00
1.270000e+02 -1.390660e+00 -3.564197e+00 7.828777e-01
1.280000e+02 -1.483686e+00 -3.632828e+00 6.654556e-01
1.290000e+02 2.397282e-01 -2.042622e+00 2.522079e+00
1.300000e+02 3.269039e-01 -2.288706e+00 2.942514e+00
1.310000e+02 -8.649263e-01 -3.324666e+00 1.594813e+00
1.320000e+02 4.982487e-01 -2.216681e+00 3.213178e+00
1.330000e+02 -2.673621e-01 -2.796982e+00 2.262258e+00
1.340000e+02 -9.167451e-01 -3.252027e+00 1.418537e+00
1.350000e+02 -9.700235e-01 -3.309171e+00 1.369124e+00
1.360000e+02 1.669386e+00 -5.780958e-01 3.916867e+00
1.370000e+02 -9.776233e-01 -3.331708e+00 1.376462e+00
1.380000e+02 -8.600395e-01 -3.307343e+00 1.587264e+00
1.390000e+02 -9.508110e-02 -2.666300e+00 2.476138e+00
1.400000e+02 -2.456553e+00 -2.801550e+00 -2.111557e+00
1.410000e+02 -1.364672e+00 -3.522921e+00 7.935782e-01
1.420000e+02 1.785784e+00 -1.367769e-01 3.708345e+00
1.430000e+02 -1.025930e+00 -3.123517e+00 1.071658e+00
1.440000e+02 1.375324e+00 -5.604471e-01 3.311095e+00
1.450000e+02 -2.212408e-01 -2.699388e+00 2.256907e+00
1.460000e+02 -7.793992e-02 -2.417537e+00 2.261657e+00
1.470000e+02 3.666097e-01 -2.227482e+00 2.960701e+00
1.480000e+02 -4.178815e-01 -2.942035e+00 2.106272e+00
1.490000e+02 4.545719e-01 -2.108544e+00 3.017687e+00
1.500000e+02 1.301816e+00 -7.317046e-01 3.335337e+00
1.510000e+02 5.870160e-01 -1.822756e+00 2.996788e+00
1.520000e+02 3.287894e-02 -2.241770e+00 2.307528e+00
1.530000e+02 2.133712e-01 -2.151954e+00 2.578696e+00
1.540000e+02 1.663136e-01 -2.263633e+00 2.596260e+00
1.550000e+02 -7.361511e-01 -2.908817e+00 1.436514e+00
1.560000e+02 -9.153188e-02 -2.285680e+00 2.102616e+00
1.570000e+02 3.030539e-01 -2.207891e+00 2.813999e+00
1.580000e+02 -4.513503e-01 -2.644624e+00 1.741924e+00
1.590000e+02 -1.070109e-01 -2.418113e+00 2.204091e+00
1.600000e+02 4.600564e-01 -2.237295e+00 3.157408e+00
1.610000e+02 5.435442e-01 -2.098875e+00 3.185964e+00
1.620000e+02 1.624346e+00 -5.742401e-01 3.822933e+00
1.630000e+02 3.946160e-01 -2.099623e+00 2.888855e+00
1.640000e+02 9.047740e-01 -1.461259e+00 3.270807e+00
1.650000e+02 -1.566497e+00 -3.677687e+00 5.446924e-01
1.660000e+02 5.224703e-01 -2.207038e+00 3.251978e+00
1.670000e+02 1.622762e+00 -6.350710e-01 3.880594e+00
1.680000e+02 5.007276e-01 -2.258077e+00 3.259533e+00
1.690000e+02 1.670604e+00 -6.008866e-01 3.942094e+00
1.700000e+02 1.635129e+00 -6.276962e-01 3.897955e+00
1.710000e+02 1.680612e+00 -4.739283e-01 3.835152e+00
1.720000e+02 2.786188e+00 2.672284e+00 2.900092e+00
1.730000e+02 1.660132e+00 -5.902421e-01 3.910507e+00
1.740000e+02 1.655363e+00 -5.954793e-01 3.906205e+00
1.750000e+02 1.625326e+00 -6.061706e-01 3.856823e+00
1.760000e+02 -9.396423e-01 -3.039134e+00 1.159850e+00
1.770000e+02 3.144430e-01 -2.215803e+00 2.844689e+00
1.780000e+02 5.543771e-01 -1.939852e+00 3.048606e+00
1.790000e+02 1.885329e+00 7.471632e-01 3.023494e+00
1.800000e+02 4.607376e-01 -2.262106e+00 3.183581e+00
1.810000e+02 5.169220e-01 -2.220373e+00 3.254217e+00
1.820000e+02 5.159387e-01 -2.242925e+00 3.274802e+00
1.830000e+02 1.381772e+00 -7.670985e-01 3.530643e+00
1.840000e+02 5.406764e-01 -2.221462e+00 3.302815e+00
1.850000e+02 1.690675e+00 -5.513356e-01 3.932685e+00
1.860000e+02 5.927241e-01 -2.098300e+00 3.283748e+00
1.870000e+02 1.658282e+00 -5.999116e-01 3.916475e+00
1.880000e+02 1.670392e+00 -5.629976e-01 3.903782e+00
1.890000e+02 1.732796e+00 -4.067893e-01 3.872381e+00
1.900000e+02 1.730777e+00 -4.100361e-01 3.871590e+00
1.910000e+02 5.729634e-01 -2.131079e+00 3.277005e+00
1.920000e+02 5.894379e-01 -2.110319e+00 3.289195e+00
1.930000e+02 5.893182e-01 -2.087283e+00 3.265919e+00
1.940000e+02 5.293062e-01 -2.243453e+00 3.302065e+00
1.950000e+02 -1.390283e+00 -3.538724e+00 7.581589e-01
1.960000e+02 9.960063e-01 -1.146492e+00 3.138505e+00
1.970000e+02 7.409358e-01 -1.761665e+00 3.243537e+00
1.980000e+02 -1.652634e+00 -3.847536e+00 5.422668e-01
1.990000e+02 1.675633e+00 -5.762973e-01 3.927564e+00
2.000000e+02 4.614574e-01 -2.260343e+00 3.183258e+00
2.010000e+02 5.061765e-01 -2.128599e+00 3.140952e+00
2.020000e+02 4.875630e-01 -2.267484e+00 3.242610e+00
2.030000e+02 5.175507e-01 -2.260866e+00 3.295967e+00
2.040000e+02 1.626007e+00 -6.311148e-01 3.883129e+00
2.050000e+02 1.659972e+00 -6.013558e-01 3.921299e+00
2.060000e+02 4.830355e-01 -2.268167e+00 3.234238e+00
2.070000e+02 1.643676e+00 -6.240427e-01 3.911394e+00
2.080000e+02 -6.318461e-01 -3.375530e+00 2.111838e+00
2.090000e+02 1.668981e+00 -6.076207e-01 3.945583e+00
2.100000e+02 4.853582e-01 -2.256183e+00 3.226899e+00
2.110000e+02 4.832150e-01 -2.266044e+00 3.232474e+00
2.120000e+02 5.072976e-01 -2.231795e+00 3.246390e+00
2.130000e+02 5.295563e-01 -2.177810e+00 3.236923e+00
2.140000e+02 1.712346e+00 -5.724603e-01 3.997152e+00
2.150000e+02 -6.363873e-01 -3.372844e+00 2.100069e+00
2.160000e+02 5.436496e-01 -2.194843e+00 3.282142e+00
2.170000e+02 -1.644802e+00 -3.909670e+00 6.200656e-01
2.180000e+02 1.174235e+00 -1.022890e+00 3.371359e+00
2.190000e+02 5.663412e-01 -2.231176e+00 3.363859e+00
2.200000e+02 -1.791616e+00 -3.914609e+00 3.313765e-01
2.210000e+02 1.152860e+00 -1.036104e+00 3.341825e+00
2.220000e+02 -5.876520e-01 -3.222328e+00 2.047024e+00
2.230000e+02 2.583724e+00 2.104176e+00 3.063271e+00
2.240000e+02 1.497104e+00 -5.912200e-01 3.585429e+00
2.250000e+02 9.000602e-01 -1.414410e+00 3.214530e+00
2.260000e+02 -7.971632e-01 -3.321916e+00 1.727590e+00
2.270000e+02 -1.707048e-01 -2.496448e+00 2.155039e+00
2.280000e+02 3.303689e-01 -2.243949e+00 2.904686e+00
2.290000e+02 4.050472e-01 -1.973690e+00 2.783785e+00
2.300000e+02 5.497172e-01 -2.216713e+00 3.316148e+00
2.310000e+02 1.700270e+00 -5.944033e-01 3.994942e+00
2.320000e+02 -2.743333e-01 -2.843624e+00 2.294958e+00
2.330000e+02 -6.097317e-01 -3.271015e+00 2.051552e+00
2.340000e+02 7.375872e-01 -1.813698e+00 3.288872e+00
2.350000e+02 5.589842e-01 -2.181102e+00 3.299070e+00
2.360000e+02 -6.247108e-01 -3.363339e+00 2.113917e+00
2.370000e+02 -4.146522e-01 -3.007864e+00 2.178559e+00
2.380000e+02 -6.218852e-01 -3.338781e+00 2.095011e+00
2.390000e+02 -6.057192e-01 -3.353790e+00 2.142351e+00
2.400000e+02 1.640578e+00 -6.137587e-01 3.894915e+00
2.410000e+02 5.228217e-01 -2.227629e+00 3.273273e+00
2.420000e+02 5.322357e-01 -2.232330e+00 3.296802e+00
2.430000e+02 4.995134e-01 -2.244996e+00 3.244023e+00
2.440000e+02 5.253093e-01 -2.236658e+00 3.287277e+00
2.450000e+02 5.363075e-01 -2.218771e+00 3.291386e+00
2.460000e+02 5.417740e-01 -2.198544e+00 3.282092e+00
2.470000e+02 -6.184342e-01 -3.342185e+00 2.105316e+00
2.480000e+02 -5.474784e-01 -3.288949e+00 2.193993e+00
2.490000e+02 5.427747e-01 -2.134149e+00 3.219698e+00
2.500000e+02 1.679013e+00 -5.834359e-01 3.941462e+00
2.510000e+02 4.994841e-01 -2.240076e+00 3.239045e+00
2.520000e+02 -1.728537e+00 -3.961647e+00 5.045733e-01
2.530000e+02 5.254597e-01 -2.204790e+00 3.255709e+00
2.540000e+02 -3.253818e-01 -2.823097e+00 2.172334e+00
2.550000e+02 1.058362e+00 -1.176588e+00 3.293312e+00
2.560000e+02 4.900898e-01 -2.251237e+00 3.231416e+00
2.570000e+02 -1.540889e+00 -3.698555e+00 6.167770e-01
2.580000e+02 -1.600397e+00 -3.769028e+00 5.682346e-01
2.590000e+02 3.439290e-01 -2.254874e+00 2.942732e+00
2.600000e+02 -5.625580e-01 -3.253951e+00 2.128835e+00
2.610000e+02 -1.503267e+00 -3.640527e+00 6.339935e-01
2.620000e+02 -4.090900e-01 -2.987796e+00 2.169616e+00
2.630000e+02 -3.300644e-01 -2.886955e+00 2.226827e+00
2.640000e+02 -4.212735e-01 -3.054780e+00 2.212233e+00
2.650000e+02 -4.293552e-01 -3.031039e+00 2.172328e+00
2.660000e+02 -5.672694e-01 -3.298573e+00 2.164035e+00
2.670000e+02 2.769529e-01 -2.227018e+00 2.780924e+00
2.680000e+02 5.103316e-01 -2.215762e+00 3.236425e+00
2.690000e+02 1.057199e+00 -1.215395e+00 3.329793e+00
2.700000e+02 7.396810e-01 -1.756247e+00 3.235609e+00
2.710000e+02 5.238476e-01 -2.219341e+00 3.267036e+00
2.720000e+02 1.566243e+00 -6.688892e-01 3.801374e+00
2.730000e+02 -1.477632e+00 -3.646062e+00 6.907989e-01
2.740000e+02 -7.915050e-01 -3.329722e+00 1.746711e+00
2.750000e+02 1.599913e+00 -6.324509e-01 3.832277e+00
2.760000e+02 4.919714e-01 -2.214865e+00 3.198808e+00
2.770000e+02 -1.743328e+00 -3.962114e+00 4.754587e-01
2.780000e+02 3.536044e-01 -2.293499e+00 3.000707e+00
2.790000e+02 -5.738027e-01 -3.319318e+00 2.171712e+00
2.800000e+02 3.674599e-01 -2.255294e+00 2.990214e+00
2.810000e+02 5.566770e-01 -2.188414e+00 3.301768e+00
2.820000e+02 4.922490e-01 -2.232101e+00 3.216599e+00
2.830000e+02 3.798487e-01 -2.295934e+00 3.055631e+00


==> sac-cbf_thetadot.txt <==
t x c1 c2
0.000000e+00 4.190194e-01 -5.228989e-01 1.360938e+00
1.000000e+00 8.464209e-01 3.800921e-01 1.312750e+00
2.000000e+00 -6.542362e-02 -1.029135e+00 8.982877e-01
3.000000e+00 1.273125e+00 4.277534e-01 2.118497e+00
4.000000e+00 -1.618401e+00 -3.050349e+00 -1.864536e-01
5.000000e+00 -5.823723e-01 -2.683953e+00 1.519208e+00
6.000000e+00 8.622361e-01 -3.915692e-01 2.116041e+00
7.000000e+00 -7.102831e-01 -2.314222e+00 8.936555e-01
8.000000e+00 -9.106438e-01 -2.223081e+00 4.017937e-01
9.000000e+00 -2.498143e-01 -2.272706e+00 1.773077e+00
1.000000e+01 4.834364e-01 -1.817667e+00 2.784539e+00
1.100000e+01 1.339969e+00 -2.918567e-01 2.971794e+00
1.200000e+01 1.012163e+00 -7.643687e-01 2.788695e+00
1.300000e+01 -3.321224e-01 -1.191534e+00 5.272889e-01
1.400000e+01 4.147187e-01 -1.266028e+00 2.095466e+00
1.500000e+01 1.659728e+00 -4.944518e-01 3.813908e+00
1.600000e+01 6.926964e-01 -3.178258e+00 4.563651e+00
1.700000e+01 -1.494684e+00 -5.090585e+00 2.101218e+00
1.800000e+01 2.896984e+00 9.346782e-01 4.859289e+00
1.900000e+01 4.780256e-01 -1.399406e+00 2.355457e+00
2.000000e+01 1.090114e+00 -6.069566e-02 2.240923e+00
2.100000e+01 -4.791967e-02 -3.495212e+00 3.399373e+00
2.200000e+01 -2.786663e+00 -5.725487e+00 1.521614e-01
2.300000e+01 -1.631271e+00 -4.101905e+00 8.393634e-01
2.400000e+01 -2.527797e+00 -5.314415e+00 2.588197e-01
2.500000e+01 -2.346559e+00 -5.333002e+00 6.398844e-01
2.600000e+01 -2.884765e+00 -5.470329e+00 -2.991999e-01
2.700000e+01 -1.949597e+00 -4.373446e+00 4.742531e-01
2.800000e+01 -9.866600e-01 -4.940262e+00 2.966942e+00
2.900000e+01 -2.128423e+00 -4.386382e+00 1.295360e-01
3.000000e+01 -1.902509e-01 -4.054106e+00 3.673604e+00
3.100000e+01 -3.163752e+00 -5.842988e+00 -4.845165e-01
3.200000e+01 3.607730e-01 -3.669675e+00 4.391221e+00
3.300000e+01 1.403322e-01 -1.540378e+00 1.821042e+00
3.400000e+01 -6.260928e-01 -4.459650e+00 3.207464e+00
3.500000e+01 -2.069963e-01 -2.837004e+00 2.423012e+00
3.600000e+01 2.131507e-02 -1.765062e+00 1.807692e+00
3.700000e+01 8.288184e-01 -3.189857e-01 1.976622e+00
3.800000e+01 -1.204136e+00 -3.933416e+00 1.525144e+00
3.900000e+01 2.178184e+00 -6.242015e-01 4.980569e+00
4.000000e+01 4.617365e-01 -2.822357e-01 1.205709e+00
4.100000e+01 4.396531e-01 -2.071682e-01 1.086474e+00
4.200000e+01 4.611258e-01 -2.169706e+00 3.091958e+00
4.300000e+01 3.331884e-01 -2.400353e+00 3.066730e+00
4.400000e+01 5.659242e-01 -1.650284e-01 1.296877e+00
4.500000e+01 3.525793e-01 -6.648698e-01 1.370029e+00
4.600000e+01 4.350310e-01 -2.358454e+00 3.228515e+00
4.700000e+01 8.537104e-01 -5.804982e-01 2.287919e+00
4.800000e+01 5.117174e-01 -9.849201e-02 1.121927e+00
4.900000e+01 5.249913e-01 -1.095910e+00 2.145892e+00
5.000000e+01 -5.221204e-02 -4.541349e-01 3.497108e-01
5.100000e+01 4.435529e-01 -7.147823e-02 9.585840e-01
5.200000e+01 1.019888e+00 -1.816260e+00 3.856036e+00
5.300000e+01 8.328878e-01 -1.613000e+00 3.278775e+00
5.400000e+01 2.321501e-01 -1.851923e+00 2.316223e+00
5.500000e+01 -3.904000e-01 -1.058891e+00 2.780908e-01
5.600000e+01 3.929504e-01 1.003460e-01 6.855549e-01
5.700000e+01 5.099022e-01 -1.027801e+00 2.047605e+00
5.800000e+01 4.630517e-01 -9.739183e-02 1.023495e+00
5.900000e+01 8.412567e-01 -1.486296e-01 1.831143e+00
6.000000e+01 4.486632e-01 -1.408694e-01 1.038196e+00
6.100000e+01 1.333684e+00 -3.877687e-01 3.055136e+00
6.200000e+01 4.108497e-01 -1.367122e-01 9.584116e-01
6.300000e+01 9.894441e-01 -5.506784e-02 2.033956e+00
6.400000e+01 -1.229011e+00 -3.893925e+00 1.435903e+00
6.500000e+01 9.127333e-01 -7.669601e-02 1.902163e+00
6.600000e+01 5.136173e-01 5.424323e-02 9.729913e-01
6.700000e+01 6.880742e-01 -3.961450e-01 1.772293e+00
6.800000e+01 7.542871e-01 -1.671068e-01 1.675681e+00
6.900000e+01 2.381282e-01 -2.883813e-01 7.646376e-01
7.000000e+01 2.218065e-01 -1.193585e-01 5.629714e-01
7.100000e+01 -1.111426e+00 -3.196376e+00 9.735243e-01
7.200000e+01 -2.398984e+00 -4.569691e+00 -2.282775e-01
7.300000e+01 1.715507e+00 -7.460416e-01 4.177056e+00
7.400000e+01 -1.755945e+00 -4.322276e+00 8.103855e-01
7.500000e+01 -1.154028e+00 -3.548508e+00 1.240451e+00
7.600000e+01 -9.961923e-02 -7.078020e-01 5.085636e-01
7.700000e+01 -5.891809e-01 -2.059432e+00 8.810704e-01
7.800000e+01 -2.051252e-01 -1.230179e+00 8.199291e-01
7.900000e+01 -4.402989e-01 -1.394270e+00 5.136719e-01
8.000000e+01 -6.589730e-01 -2.412225e+00 1.094280e+00
8.100000e+01 -3.708064e-01 -1.610137e+00 8.685246e-01
8.200000e+01 5.352372e-02 -5.588198e-01 6.658672e-01
8.300000e+01 -2.737950e-01 -8.956265e-01 3.480364e-01
8.400000e+01 -1.945559e-03 -9.581291e-02 9.192180e-02
8.500000e+01 -7.251702e-01 -2.454192e+00 1.003851e+00
8.600000e+01 -1.057368e+00 -3.272418e+00 1.157681e+00
8.700000e+01 -7.251753e-01 -3.091092e+00 1.640742e+00
8.800000e+01 -1.222407e+00 -2.515218e+00 7.040478e-02
8.900000e+01 -2.080030e+00 -4.745850e+00 5.857897e-01
9.000000e+01 -2.924324e-01 -1.461615e+00 8.767502e-01
9.100000e+01 -1.290790e+00 -3.595365e+00 1.013784e+00
9.200000e+01 -2.073699e-01 -1.331528e+00 9.167881e-01
9.300000e+01 -4.507811e-01 -2.434995e+00 1.533433e+00
9.400000e+01 -6.394190e-02 -2.533064e+00 2.405180e+00
9.500000e+01 7.245219e-01 -1.169002e+00 2.618046e+00
9.600000e+01 1.067321e+00 -1.405137e+00 3.539779e+00
9.700000e+01 5.367421e-01 -2.115327e+00 3.188811e+00
9.800000e+01 1.565497e+00 -3.739469e-01 3.504940e+00
9.900000e+01 8.482368e-01 -2.231118e+00 3.927592e+00
1.000000e+02 1.256567e-01 -2.020584e+00 2.271897e+00
1.010000e+02 1.236560e+00 -1.109644e+00 3.582763e+00
1.020000e+02 7.248624e-01 -1.543876e+00 2.993601e+00
1.030000e+02 1.919806e-01 -1.681943e+00 2.065904e+00
1.040000e+02 8.818850e-01 -1.081689e+00 2.845459e+00
1.050000e+02 1.075702e+00 -2.435270e+00 4.586674e+00
1.060000e+02 1.439439e+00 -5.688404e-01 3.447718e+00
1.070000e+02 -1.621872e+00 -4.378047e+00 1.134303e+00
1.080000e+02 9.339833e-01 -2.162801e+00 4.030768e+00
1.090000e+02 1.597314e+00 -9.311761e-01 4.125804e+00
1.100000e+02 -3.846830e-02 -3.447792e+00 3.370855e+00
1.110000e+02 -3.947107e-01 -1.539020e+00 7.495982e-01
1.120000e+02 3.610063e-01 8.474051e-03 7.135385e-01
1.130000e+02 4.646389e-01 -1.772277e-01 1.106505e+00
1.140000e+02 -4.054643e-01 -2.486350e+00 1.675421e+00
1.150000e+02 3.183272e-01 -5.526779e-02 6.919222e-01
1.160000e+02 -1.004365e-02 -1.008550e+00 9.884625e-01
1.170000e+02 2.576695e-01 -1.345422e-01 6.498812e-01
1.180000e+02 -3.517938e-01 -1.750241e+00 1.046654e+00
1.190000e+02 -2.883588e-01 -2.075774e+00 1.499056e+00
1.200000e+02 1.487294e-01 -6.018083e-01 8.992671e-01
1.210000e+02 -8.700732e-04 -9.791278e-01 9.773877e-01
1.220000e+02 -3.837307e-01 -1.874412e+00 1.106951e+00
1.230000e+02 -1.771691e+00 -4.566262e+00 1.022880e+00
1.240000e+02 -2.323884e+00 -5.402307e+00 7.545384e-01
1.250000e+02 -9.830144e-01 -2.949043e+00 9.830144e-01
1.260000e+02 1.695248e-01 -6.581760e-01 9.972257e-01
1.270000e+02 5.099328e-01 -3.370943e-01 1.356960e+00
1.280000e+02 -9.761670e-01 -2.938790e+00 9.864562e-01
1.290000e+02 -2.661507e+00 -5.936592e+00 6.135776e-01
1.300000e+02 -1.048399e+00 -2.900656e+00 8.038588e-01
1.310000e+02 -9.429355e-01 -3.099759e+00 1.213888e+00
1.320000e+02 -1.251808e-01 -6.060449e-01 3.556833e-01
1.330000e+02 -1.271405e+00 -4.006565e+00 1.463754e+00
1.340000e+02 -1.121735e+00 -3.645840e+00 1.402370e+00
1.350000e+02 -1.426918e+00 -4.042592e+00 1.188755e+00
1.360000e+02 -1.453313e-02 -1.098579e-01 8.079165e-02
1.370000e+02 -1.192582e+00 -3.867398e+00 1.482234e+00
1.380000e+02 -1.055995e+00 -3.167984e+00 1.055995e+00
1.390000e+02 -1.709135e+00 -5.127405e+00 1.709135e+00
1.400000e+02 -3.374081e-01 -1.004020e+00 3.292033e-01
1.410000e+02 3.827152e-01 5.342875e-02 7.120017e-01
1.420000e+02 -7.463528e-02 -2.625843e-01 1.133137e-01
1.430000e+02 -2.222741e+00 -5.399303e+00 9.538217e-01
1.440000e+02 -2.262849e+00 -5.078462e+00 5.527629e-01
1.450000e+02 -6.009614e-01 -2.831539e+00 1.629616e+00
1.460000e+02 -1.649435e+00 -3.769942e+00 4.710730e-01
1.470000e+02 -2.931051e-01 -1.399673e+00 8.134628e-01
1.480000e+02 1.738322e-01 -6.602468e-02 4.136892e-01
1.490000e+02 -5.895485e-02 -3.319287e-01 2.140190e-01
1.500000e+02 -1.074405e+00 -2.964415e+00 8.156055e-01
1.510000e+02 -4.414533e-01 -1.257927e+00 3.750209e-01
1.520000e+02 -1.554723e+00 -3.811135e+00 7.016890e-01
1.530000e+02 -1.210358e+00 -2.969269e+00 5.485532e-01
1.540000e+02 -7.531249e-01 -3.096474e+00 1.590225e+00
1.550000e+02 -1.327865e+00 -3.424717e+00 7.689860e-01
1.560000e+02 -1.837756e+00 -4.451509e+00 7.759966e-01
1.570000e+02 -3.980206e-01 -2.257302e+00 1.461261e+00
1.580000e+02 -1.580934e+00 -3.834260e+00 6.723923e-01
1.590000e+02 -1.672343e+00 -4.177533e+00 8.328473e-01
1.600000e+02 -1.394354e-04 -5.173956e-01 5.171167e-01
1.610000e+02 3.300361e-01 -1.754451e-01 8.355174e-01
1.620000e+02 6.631683e-03 -7.038917e-02 8.365253e-02
1.630000e+02 1.459426e+00 -4.061264e-01 3.324978e+00
1.640000e+02 9.008806e-01 -9.014960e-01 2.703257e+00
1.650000e+02 1.524147e-01 -2.575201e-01 5.623495e-01
1.660000e+02 -5.926611e-04 -1.329054e-01 1.317201e-01
1.670000e+02 -4.822406e-02 -1.446722e-01 4.822406e-02
1.680000e+02 5.334106e-02 -2.282906e-01 3.349728e-01
1.690000e+02 1.509714e-01 -1.944317e-01 4.963745e-01
1.700000e+02 -2.820511e-03 -1.194758e-01 1.138347e-01
1.710000e+02 -3.828241e-02 -1.148472e-01 3.828241e-02
1.720000e+02 4.931513e-03 -1.517623e-01 1.616253e-01
1.730000e+02 7.290285e-02 -1.985251e-01 3.443308e-01
1.740000e+02 3.207997e-02 -7.215763e-02 1.363176e-01
1.750000e+02 -3.033017e-02 -9.099050e-02 3.033017e-02
1.760000e+02 1.431822e+00 -1.287220e+00 4.150864e+00
1.770000e+02 6.178140e-01 -5.013148e-01 1.736943e+00
1.780000e+02 -4.716297e-01 -1.519675e+00 5.764152e-01
1.790000e+02 -2.541564e+00 -5.618732e+00 5.356052e-01
1.800000e+02 -2.256303e-02 -6.768910e-02 2.256303e-02
1.810000e+02 -1.201992e-02 -3.592023e-02 1.188039e-02
1.820000e+02 2.485760e-03 -1.024996e-01 1.074711e-01
1.830000e+02 -1.015526e+00 -3.046577e+00 1.015526e+00
1.840000e+02 2.323175e-01 -3.921071e-01 8.567422e-01
1.850000e+02 1.718330e-01 -4.964418e-01 8.401079e-01
1.860000e+02 -4.252729e-02 -1.581686e-01 7.311406e-02
1.870000e+02 -1.446219e-02 -1.684487e-01 1.395243e-01
1.880000e+02 3.322050e-01 -2.248259e-01 8.892360e-01
1.890000e+02 -1.144999e-01 -3.434997e-01 1.144999e-01
1.900000e+02 7.150117e-02 -2.329245e-02 1.662948e-01
1.910000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.920000e+02 1.564324e-02 -1.564324e-02 4.692973e-02
1.930000e+02 -2.984705e-03 -1.058983e-02 4.620424e-03
1.940000e+02 5.377063e-02 -5.547225e-02 1.630135e-01
1.950000e+02 -1.170660e+00 -3.342501e+00 1.001181e+00
1.960000e+02 7.803872e-01 -2.283165e+00 3.843940e+00
1.970000e+02 -4.334972e-01 -1.274673e+00 4.076785e-01
1.980000e+02 6.249162e-02 -6.249162e-02 1.874749e-01
1.990000e+02 -8.222431e-02 -2.249454e-01 6.049678e-02
2.000000e+02 -3.226678e-02 -8.202537e-02 1.749180e-02
2.010000e+02 -1.313718e-01 -2.924467e-01 2.970304e-02
2.020000e+02 6.695030e-03 -5.004701e-03 1.839476e-02
2.030000e+02 2.920354e-02 -2.920354e-02 8.761062e-02
2.040000e+02 3.386646e-03 -1.770051e-02 2.447380e-02
2.050000e+02 7.012169e-02 -7.012169e-02 2.103651e-01
2.060000e+02 1.793988e-02 -1.793988e-02 5.381963e-02
2.070000e+02 8.113956e-03 -8.113956e-03 2.434187e-02
2.080000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.090000e+02 3.533434e-02 -2.854980e-02 9.921847e-02
2.100000e+02 -2.927834e-03 -8.783502e-03 2.927834e-03
2.110000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.120000e+02 2.147414e-03 -2.147414e-03 6.442241e-03
2.130000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.140000e+02 -2.032933e-02 -6.098800e-02 2.032933e-02
2.150000e+02 -1.418796e-02 -4.256389e-02 1.418796e-02
2.160000e+02 2.683743e-01 -1.375792e-01 6.743279e-01
2.170000e+02 3.656569e-01 -3.656569e-01 1.096971e+00
2.180000e+02 1.187991e+00 -1.220755e+00 3.596737e+00
2.190000e+02 -8.901780e-02 -2.670534e-01 8.901780e-02
2.200000e+02 6.253606e-02 -2.173673e-01 3.424394e-01
2.210000e+02 -1.607179e+00 -4.082366e+00 8.680075e-01
2.220000e+02 2.579529e-01 -1.045860e-01 6.204918e-01
2.230000e+02 6.604147e-01 -7.977476e-01 2.118577e+00
2.240000e+02 6.172733e-01 -8.027799e-01 2.037327e+00
2.250000e+02 8.685795e-01 -1.020407e+00 2.757566e+00
2.260000e+02 4.998665e-01 -6.200460e-01 1.619779e+00
2.270000e+02 -1.011827e+00 -4.521676e+00 2.498021e+00
2.280000e+02 3.679156e-01 -1.328482e+00 2.064314e+00
2.290000e+02 7.828546e-01 -8.267487e-01 2.392458e+00
2.300000e+02 3.499770e-01 -3.777667e-01 1.077721e+00
2.310000e+02 3.843151e-03 -3.843151e-03 1.152945e-02
2.320000e+02 -5.908895e-01 -1.772668e+00 5.908895e-01
2.330000e+02 -1.225459e-01 -3.255479e-01 8.045604e-02
2.340000e+02 2.619281e-01 -2.067363e-01 7.305925e-01
2.350000e+02 3.254527e-02 -1.702457e-02 8.211512e-02
2.360000e+02 -6.060391e-02 -1.610692e-01 3.986135e-02
2.370000e+02 2.904165e-01 -2.515028e-01 8.323358e-01
2.380000e+02 7.213254e-03 -7.213254e-03 2.163976e-02
2.390000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.400000e+02 -1.232869e-02 -3.698607e-02 1.232869e-02
2.410000e+02 -7.745977e-03 -7.296242e-02 5.747046e-02
2.420000e+02 1.644282e-02 -1.644282e-02 4.932846e-02
2.430000e+02 3.438475e-02 -1.100248e-02 7.977199e-02
2.440000e+02 -1.140012e-02 -6.841770e-02 4.561746e-02
2.450000e+02 1.112296e-02 -1.112296e-02 3.336887e-02
2.460000e+02 -9.497842e-02 -2.840965e-01 9.413965e-02
2.470000e+02 -2.569571e-02 -7.708714e-02 2.569571e-02
2.480000e+02 6.716764e-03 -7.991526e-02 9.334878e-02
2.490000e+02 9.643234e-02 -9.643234e-02 2.892970e-01
2.500000e+02 2.238538e-02 -2.238538e-02 6.715615e-02
2.510000e+02 -3.807604e-02 -1.142281e-01 3.807604e-02
2.520000e+02 -1.611499e-01 -4.834498e-01 1.611499e-01
2.530000e+02 1.846962e-02 -4.609152e-01 4.978544e-01
2.540000e+02 7.341838e-01 -3.714998e-01 1.839868e+00
2.550000e+02 -1.650707e+00 -4.305022e+00 1.003608e+00
2.560000e+02 1.088141e-01 -1.249587e-01 3.425869e-01
2.570000e+02 1.523802e-01 -1.953607e-01 5.001211e-01
2.580000e+02 -1.724715e-01 -3.942905e-01 4.934751e-02
2.590000e+02 -6.634293e-02 -2.023305e-01 6.964466e-02
2.600000e+02 2.464515e-01 -2.121246e-01 7.050275e-01
2.610000e+02 2.954514e-01 -4.076795e-01 9.985823e-01
2.620000e+02 1.767634e-01 -1.284169e-01 4.819438e-01
2.630000e+02 -8.144791e-01 -2.393095e+00 7.641374e-01
2.640000e+02 1.821042e-02 -2.530613e-01 2.894821e-01
2.650000e+02 -8.294552e-02 -2.643072e-01 9.841619e-02
2.660000e+02 1.166073e-02 -1.166073e-02 3.498218e-02
2.670000e+02 -9.778084e-01 -3.041190e+00 1.085573e+00
2.680000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.690000e+02 -1.236107e+00 -3.708321e+00 1.236107e+00
2.700000e+02 4.881369e-01 -4.881369e-01 1.464411e+00
2.710000e+02 1.364642e-01 -1.364642e-01 4.093925e-01
2.720000e+02 2.957850e-01 -7.000640e-01 1.291634e+00
2.730000e+02 1.383946e-01 -2.453348e-01 5.221240e-01
2.740000e+02 -5.845282e-01 -2.192372e+00 1.023316e+00
2.750000e+02 4.710368e-01 -1.909271e-01 1.133001e+00
2.760000e+02 -4.525631e-02 -4.772623e-01 3.867497e-01
2.770000e+02 3.211600e-01 -3.703142e-02 6.793514e-01
2.780000e+02 -6.016527e-01 -2.157568e+00 9.542623e-01
2.790000e+02 1.639676e-01 -8.209322e-02 4.100285e-01
2.800000e+02 6.385749e-01 -3.428868e-01 1.620037e+00
2.810000e+02 6.077961e-02 -3.386608e-01 4.602200e-01
2.820000e+02 2.109176e-02 -4.613128e-01 5.034963e-01
2.830000e+02 -4.777458e-01 -1.592394e+00 6.369029e-01


==> sac-cbf_x.txt <==
t x c1 c2
0.000000e+00 7.063622e-01 2.265159e-03 1.410459e+00
1.000000e+00 9.210549e-01 -3.746484e-02 1.879575e+00
2.000000e+00 1.290482e+00 4.471344e-01 2.133829e+00
3.000000e+00 1.254508e+00 6.222317e-01 1.886784e+00
4.000000e+00 1.718132e+00 1.097171e+00 2.339092e+00
5.000000e+00 1.735196e+00 1.132500e+00 2.337891e+00
6.000000e+00 9.332665e-01 4.774508e-02 1.818788e+00
7.000000e+00 7.679913e-01 -2.042753e-01 1.740258e+00
8.000000e+00 1.131634e+00 -1.228252e-01 2.386092e+00
9.000000e+00 1.737690e+00 1.313925e+00 2.161456e+00
1.000000e+01 1.220121e+00 2.110727e-01 2.229169e+00
1.100000e+01 1.282046e+00 3.101935e-01 2.253898e+00
1.200000e+01 1.312009e+00 3.449375e-01 2.279080e+00
1.300000e+01 1.342364e+00 2.837755e-01 2.400952e+00
1.400000e+01 5.486244e-01 -2.695717e-01 1.366821e+00
1.500000e+01 1.911179e+00 1.448602e+00 2.373757e+00
1.600000e+01 1.063420e+00 3.354774e-01 1.791363e+00
1.700000e+01 1.824531e+00 1.454648e+00 2.194413e+00
1.800000e+01 8.170130e-01 2.712094e-03 1.631314e+00
1.900000e+01 6.751094e-01 -3.331722e-01 1.683391e+00
2.000000e+01 1.347406e+00 4.907226e-01 2.204089e+00
2.100000e+01 3.957470e-01 -2.880753e-01 1.079569e+00
2.200000e+01 2.709678e-01 -5.506077e-01 1.092543e+00
2.300000e+01 4.085949e-01 -2.884367e-01 1.105627e+00
2.400000e+01 2.800593e-01 -5.931520e-01 1.153271e+00
2.500000e+01 1.211691e+00 2.457585e-01 2.177624e+00
2.600000e+01 8.352445e-01 -1.833233e-01 1.853812e+00
2.700000e+01 1.299339e+00 3.600303e-01 2.238647e+00
2.800000e+01 1.335363e+00 5.643799e-01 2.106346e+00
2.900000e+01 1.321965e+00 3.171105e-01 2.326819e+00
3.000000e+01 5.070016e-01 -5.214970e-01 1.535500e+00
3.100000e+01 1.133248e+00 2.609012e-01 2.005595e+00
3.200000e+01 1.407115e+00 7.372980e-01 2.076932e+00
3.300000e+01 1.843946e+00 9.972478e-01 2.690644e+00
3.400000e+01 9.536385e-01 -1.431429e-01 2.050420e+00
3.500000e+01 8.655641e-01 -1.448587e-01 1.875987e+00
3.600000e+01 1.231291e+00 3.076151e-01 2.154967e+00
3.700000e+01 1.628161e+00 9.265570e-01 2.329766e+00
3.800000e+01 1.611952e+00 7.782275e-01 2.445677e+00
3.900000e+01 1.192393e+00 3.353315e-01 2.049454e+00
4.000000e+01 1.838450e+00 1.346348e+00 2.330552e+00
4.100000e+01 1.938101e+00 1.502644e+00 2.373558e+00
4.200000e+01 1.862455e+00 1.421018e+00 2.303892e+00
4.300000e+01 1.866719e+00 1.490400e+00 2.243038e+00
4.400000e+01 1.928479e+00 1.527548e+00 2.329410e+00
4.500000e+01 1.563540e+00 6.504432e-01 2.476636e+00
4.600000e+01 1.851312e+00 1.411408e+00 2.291215e+00
4.700000e+01 1.822867e+00 1.312128e+00 2.333606e+00
4.800000e+01 1.970219e+00 1.539404e+00 2.401035e+00
4.900000e+01 1.740774e+00 1.114557e+00 2.366990e+00
5.000000e+01 1.119550e+00 2.094860e-01 2.029614e+00
5.100000e+01 1.909757e+00 1.213646e+00 2.605869e+00
5.200000e+01 1.636413e+00 6.141709e-01 2.658654e+00
5.300000e+01 1.562532e+00 6.297545e-01 2.495310e+00
5.400000e+01 1.237930e+00 7.797285e-02 2.397887e+00
5.500000e+01 9.149722e-01 1.290235e-01 1.700921e+00
5.600000e+01 1.343059e+00 5.844408e-01 2.101677e+00
5.700000e+01 9.024085e-01 -6.854752e-02 1.873365e+00
5.800000e+01 1.784310e+00 1.231726e+00 2.336895e+00
5.900000e+01 1.955019e+00 1.612161e+00 2.297878e+00
6.000000e+01 1.584279e+00 7.099711e-01 2.458587e+00
6.100000e+01 1.657466e+00 9.102140e-01 2.404718e+00
6.200000e+01 1.567636e+00 6.767298e-01 2.458543e+00
6.300000e+01 1.882321e+00 1.445853e+00 2.318788e+00
6.400000e+01 1.351894e+00 2.690156e-01 2.434773e+00
6.500000e+01 1.644707e+00 8.866563e-01 2.402758e+00
6.600000e+01 1.713606e+00 1.073172e+00 2.354040e+00
6.700000e+01 1.646251e+00 7.871749e-01 2.505327e+00
6.800000e+01 1.532180e+00 7.253538e-01 2.339006e+00
6.900000e+01 1.287018e+00 3.084240e-01 2.265612e+00
7.000000e+01 1.566577e+00 6.058829e-01 2.527270e+00
7.100000e+01 1.227931e+00 2.327831e-01 2.223080e+00
7.200000e+01 1.004162e+00 -4.457716e-02 2.052902e+00
7.300000e+01 1.550436e+00 6.613180e-01 2.439555e+00
7.400000e+01 6.838260e-01 -6.015602e-01 1.969212e+00
7.500000e+01 1.506398e+00 5.466584e-01 2.466137e+00
7.600000e+01 1.801649e+00 9.004536e-01 2.702844e+00
7.700000e+01 1.744541e+00 7.625628e-01 2.726519e+00
7.800000e+01 1.765123e+00 8.814057e-01 2.648840e+00
7.900000e+01 1.744675e+00 8.640459e-01 2.625304e+00
8.000000e+01 1.704855e+00 7.013634e-01 2.708347e+00
8.100000e+01 1.768806e+00 8.352861e-01 2.702326e+00
8.200000e+01 1.759986e+00 8.782574e-01 2.641716e+00
8.300000e+01 1.755032e+00 8.759285e-01 2.634135e+00
8.400000e+01 1.801815e+00 9.260986e-01 2.677532e+00
8.500000e+01 1.617596e+00 6.326676e-01 2.602524e+00
8.600000e+01 1.606443e+00 6.065328e-01 2.606352e+00
8.700000e+01 1.618565e+00 6.369541e-01 2.600175e+00
8.800000e+01 1.197672e+00 1.276434e-01 2.267700e+00
8.900000e+01 1.256287e+00 3.965927e-02 2.472916e+00
9.000000e+01 1.671532e+00 6.373397e-01 2.705725e+00
9.100000e+01 1.039714e+00 2.796610e-01 1.799768e+00
9.200000e+01 1.530779e+00 7.248486e-01 2.336709e+00
9.300000e+01 1.432401e+00 5.135833e-01 2.351219e+00
9.400000e+01 1.314270e+00 4.130016e-01 2.215538e+00
9.500000e+01 1.317151e+00 4.134300e-01 2.220872e+00
9.600000e+01 1.384878e+00 4.742127e-01 2.295544e+00
9.700000e+01 1.244910e+00 3.192561e-01 2.170564e+00
9.800000e+01 1.296462e+00 5.746705e-01 2.018253e+00
9.900000e+01 1.377922e+00 4.415893e-01 2.314254e+00
1.000000e+02 1.454859e+00 5.117995e-01 2.397918e+00
1.010000e+02 1.374904e+00 4.594107e-01 2.290397e+00
1.020000e+02 1.497950e+00 5.381843e-01 2.457716e+00
1.030000e+02 1.437712e+00 5.017364e-01 2.373687e+00
1.040000e+02 1.238390e+00 4.176670e-01 2.059113e+00
1.050000e+02 1.046103e+00 2.737044e-01 1.818502e+00
1.060000e+02 1.280730e+00 9.028728e-01 1.658587e+00
1.070000e+02 9.319713e-01 1.536076e-01 1.710335e+00
1.080000e+02 9.161160e-01 -2.280399e-03 1.834512e+00
1.090000e+02 9.083091e-01 8.472142e-02 1.731897e+00
1.100000e+02 1.512524e+00 7.350732e-01 2.289976e+00
1.110000e+02 1.493987e+00 5.267974e-01 2.461177e+00
1.120000e+02 1.635846e+00 8.493347e-01 2.422358e+00
1.130000e+02 1.558587e+00 6.688547e-01 2.448318e+00
1.140000e+02 1.509761e+00 5.519287e-01 2.467593e+00
1.150000e+02 1.485036e+00 7.025666e-01 2.267506e+00
1.160000e+02 1.583835e+00 7.363312e-01 2.431338e+00
1.170000e+02 1.540424e+00 6.034365e-01 2.477411e+00
1.180000e+02 1.518208e+00 5.706523e-01 2.465764e+00
1.190000e+02 1.537173e+00 5.716024e-01 2.502743e+00
1.200000e+02 1.636602e+00 7.821383e-01 2.491065e+00
1.210000e+02 1.560716e+00 5.859880e-01 2.535444e+00
1.220000e+02 1.712461e+00 7.822591e-01 2.642663e+00
1.230000e+02 1.338443e+00 3.619354e-01 2.314950e+00
1.240000e+02 9.522188e-01 -6.891536e-02 1.973353e+00
1.250000e+02 7.465996e-01 -2.412791e-01 1.734478e+00
1.260000e+02 1.313537e+00 3.951120e-01 2.231962e+00
1.270000e+02 1.670829e+00 1.359263e+00 1.982395e+00
1.280000e+02 1.352650e+00 6.052820e-01 2.100018e+00
1.290000e+02 1.265656e+00 4.676557e-01 2.063657e+00
1.300000e+02 1.349663e+00 6.353019e-01 2.064024e+00
1.310000e+02 1.314175e+00 5.066124e-01 2.121738e+00
1.320000e+02 1.348109e+00 8.172317e-01 1.878987e+00
1.330000e+02 1.397144e+00 8.175982e-01 1.976690e+00
1.340000e+02 1.404672e+00 5.753585e-01 2.233986e+00
1.350000e+02 1.247475e+00 5.649918e-01 1.929959e+00
1.360000e+02 1.467244e+00 9.666310e-01 1.967857e+00
1.370000e+02 1.422685e+00 8.055897e-01 2.039781e+00
1.380000e+02 1.147768e+00 4.909265e-01 1.804609e+00
1.390000e+02 1.286909e+00 5.193418e-01 2.054476e+00
1.400000e+02 1.369639e+00 6.455227e-01 2.093756e+00
1.410000e+02 1.495478e+00 7.147997e-01 2.276156e+00
1.420000e+02 1.094160e+00 1.584557e-01 2.029864e+00
1.430000e+02 1.208761e+00 3.474289e-01 2.070094e+00
1.440000e+02 1.337264e+00 6.127859e-01 2.061742e+00
1.450000e+02 1.634880e+00 1.463833e+00 1.805926e+00
1.460000e+02 1.256675e+00 9.648310e-01 1.548520e+00
1.470000e+02 9.472109e-01 1.427693e-01 1.751653e+00
1.480000e+02 1.795226e+00 1.118641e+00 2.471812e+00
1.490000e+02 9.443645e-01 7.696404e-02 1.811765e+00
1.500000e+02 1.214104e+00 2.063835e-01 2.221825e+00
1.510000e+02 1.364266e+00 7.607611e-01 1.967771e+00
1.520000e+02 8.130088e-01 -1.960255e-02 1.645620e+00
1.530000e+02 9.523531e-01 5.673909e-02 1.847967e+00
1.540000e+02 1.399095e+00 4.665204e-01 2.331669e+00
1.550000e+02 1.482165e+00 7.302276e-01 2.234103e+00
1.560000e+02 9.166303e-01 1.443451e-01 1.688915e+00
1.570000e+02 1.393496e+00 4.028965e-01 2.384096e+00
1.580000e+02 7.641478e-01 -4.721182e-02 1.575507e+00
1.590000e+02 7.280854e-01 1.864586e-01 1.269712e+00
1.600000e+02 1.660458e+00 1.216665e+00 2.104250e+00
1.610000e+02 1.913575e+00 1.609916e+00 2.217234e+00
1.620000e+02 1.505391e+00 7.375632e-01 2.273220e+00
1.630000e+02 1.205414e+00 7.974147e-01 1.613414e+00
1.640000e+02 1.111638e+00 4.460008e-01 1.777276e+00
1.650000e+02 9.007685e-01 3.128141e-01 1.488723e+00
1.660000e+02 1.418070e+00 8.329164e-01 2.003224e+00
1.670000e+02 1.434981e+00 7.756017e-01 2.094360e+00
1.680000e+02 1.367925e+00 6.660701e-01 2.069780e+00
1.690000e+02 1.507929e+00 7.310965e-01 2.284762e+00
1.700000e+02 1.493045e+00 8.887834e-01 2.097307e+00
1.710000e+02 1.448620e+00 8.505453e-01 2.046695e+00
1.720000e+02 1.480847e+00 9.023371e-01 2.059356e+00
1.730000e+02 1.534985e+00 1.010331e+00 2.059639e+00
1.740000e+02 1.463672e+00 7.691645e-01 2.158180e+00
1.750000e+02 1.392545e+00 7.227604e-01 2.062330e+00
1.760000e+02 9.696008e-01 5.487524e-01 1.390449e+00
1.770000e+02 1.338045e+00 8.877861e-01 1.788304e+00
1.780000e+02 8.760207e-01 8.210709e-02 1.669934e+00
1.790000e+02 8.275587e-01 -5.860488e-02 1.713722e+00
1.800000e+02 1.139563e+00 5.001760e-01 1.778950e+00
1.810000e+02 1.480708e+00 9.756902e-01 1.985726e+00
1.820000e+02 1.184869e+00 9.321547e-01 1.437583e+00
1.830000e+02 1.144157e+00 5.041129e-01 1.784200e+00
1.840000e+02 1.490110e+00 8.793052e-01 2.100915e+00
1.850000e+02 1.483052e+00 8.526928e-01 2.113411e+00
1.860000e+02 1.401334e+00 8.892442e-01 1.913424e+00
1.870000e+02 1.299954e+00 8.385603e-01 1.761348e+00
1.880000e+02 1.461543e+00 8.660315e-01 2.057055e+00
1.890000e+02 1.431267e+00 8.573657e-01 2.005168e+00
1.900000e+02 1.349192e+00 5.388301e-01 2.159553e+00
1.910000e+02 1.434494e+00 8.702396e-01 1.998749e+00
1.920000e+02 1.438790e+00 9.303374e-01 1.947243e+00
1.930000e+02 1.347380e+00 8.617280e-01 1.833032e+00
1.940000e+02 1.242176e+00 6.590527e-01 1.825299e+00
1.950000e+02 1.110093e+00 3.890115e-01 1.831175e+00
1.960000e+02 6.591982e-01 -1.425926e-01 1.460989e+00
1.970000e+02 1.017080e+00 2.335389e-01 1.800621e+00
1.980000e+02 1.042938e+00 1.826711e-01 1.903205e+00
1.990000e+02 1.438946e+00 6.261680e-01 2.251724e+00
2.000000e+02 1.232092e+00 6.035369e-01 1.860648e+00
2.010000e+02 1.234506e+00 6.416903e-01 1.827321e+00
2.020000e+02 1.560843e+00 1.194396e+00 1.927289e+00
2.030000e+02 1.560695e+00 1.094479e+00 2.026910e+00
2.040000e+02 1.535549e+00 1.188557e+00 1.882540e+00
2.050000e+02 1.452238e+00 1.089072e+00 1.815403e+00
2.060000e+02 1.536162e+00 1.212579e+00 1.859745e+00
2.070000e+02 1.693608e+00 1.323342e+00 2.063874e+00
2.080000e+02 1.291252e+00 4.696419e-01 2.112861e+00
2.090000e+02 1.552189e+00 1.080382e+00 2.023995e+00
2.100000e+02 1.515460e+00 1.206736e+00 1.824184e+00
2.110000e+02 1.544320e+00 1.236195e+00 1.852444e+00
2.120000e+02 1.479817e+00 9.688401e-01 1.990795e+00
2.130000e+02 1.403189e+00 7.108880e-01 2.095490e+00
2.140000e+02 1.558638e+00 1.164227e+00 1.953048e+00
2.150000e+02 1.176336e+00 7.513188e-01 1.601354e+00
2.160000e+02 1.749312e+00 1.357174e+00 2.141449e+00
2.170000e+02 1.542189e+00 1.067067e+00 2.017312e+00
2.180000e+02 1.558014e+00 1.066713e+00 2.049315e+00
2.190000e+02 1.161093e+00 4.825104e-01 1.839676e+00
2.200000e+02 1.443253e+00 9.572028e-01 1.929303e+00
2.210000e+02 9.711566e-01 -3.132909e-02 1.973642e+00
2.220000e+02 5.843247e-01 -1.289711e-01 1.297620e+00
2.230000e+02 1.469618e+00 8.824223e-01 2.056815e+00
2.240000e+02 1.124194e+00 2.155265e-01 2.032861e+00
2.250000e+02 1.616708e+00 1.395631e+00 1.837785e+00
2.260000e+02 1.018371e+00 3.202740e-01 1.716468e+00
2.270000e+02 9.667977e-01 9.962329e-02 1.833972e+00
2.280000e+02 8.402652e-01 -1.166172e-01 1.797148e+00
2.290000e+02 1.358638e+00 8.920008e-01 1.825276e+00
2.300000e+02 1.506487e+00 9.857538e-01 2.027221e+00
2.310000e+02 1.450462e+00 8.958573e-01 2.005066e+00
2.320000e+02 8.240921e-01 -2.215193e-03 1.650399e+00
2.330000e+02 1.305107e+00 6.833652e-01 1.926848e+00
2.340000e+02 1.362282e+00 6.185595e-01 2.106005e+00
2.350000e+02 1.580798e+00 8.733557e-01 2.288241e+00
2.360000e+02 1.634768e+00 1.375391e+00 1.894146e+00
2.370000e+02 1.605645e+00 1.024435e+00 2.186856e+00
2.380000e+02 1.630713e+00 1.347377e+00 1.914048e+00
2.390000e+02 1.560495e+00 1.039806e+00 2.081183e+00
2.400000e+02 1.856936e+00 1.554418e+00 2.159454e+00
2.410000e+02 1.667101e+00 1.359999e+00 1.974204e+00
2.420000e+02 1.751724e+00 1.462094e+00 2.041354e+00
2.430000e+02 1.751220e+00 1.501278e+00 2.001161e+00
2.440000e+02 1.598655e+00 1.158234e+00 2.039076e+00
2.450000e+02 1.636974e+00 1.296978e+00 1.976970e+00
2.460000e+02 1.424625e+00 8.992371e-01 1.950012e+00
2.470000e+02 1.634624e+00 1.320919e+00 1.948329e+00
2.480000e+02 1.462352e+00 7.258920e-01 2.198812e+00
2.490000e+02 1.311941e+00 6.455977e-01 1.978284e+00
2.500000e+02 1.507433e+00 1.085943e+00 1.928923e+00
2.510000e+02 1.672096e+00 1.345042e+00 1.999151e+00
2.520000e+02 1.450996e+00 8.833932e-01 2.018599e+00
2.530000e+02 1.173695e+00 6.631307e-01 1.684259e+00
2.540000e+02 1.415254e+00 7.045712e-01 2.125937e+00
2.550000e+02 9.423213e-01 -5.317619e-02 1.937819e+00
2.560000e+02 1.550484e+00 9.675988e-01 2.133369e+00
2.570000e+02 1.590232e+00 1.057597e+00 2.122866e+00
2.580000e+02 1.615754e+00 1.139222e+00 2.092287e+00
2.590000e+02 1.573023e+00 8.773384e-01 2.268707e+00
2.600000e+02 1.257703e+00 4.308304e-01 2.084575e+00
2.610000e+02 1.665398e+00 9.980160e-01 2.332780e+00
2.620000e+02 1.593484e+00 9.290765e-01 2.257891e+00
2.630000e+02 1.521758e+00 9.117362e-01 2.131779e+00
2.640000e+02 1.585415e+00 1.063378e+00 2.107451e+00
2.650000e+02 1.459106e+00 7.429122e-01 2.175300e+00
2.660000e+02 1.259627e+00 5.430154e-01 1.976240e+00
2.670000e+02 1.221934e+00 3.624071e-01 2.081460e+00
2.680000e+02 1.242736e+00 4.873673e-01 1.998105e+00
2.690000e+02 1.340141e+00 6.128302e-01 2.067451e+00
2.700000e+02 1.822083e+00 1.420922e+00 2.223243e+00
2.710000e+02 1.561843e+00 1.055116e+00 2.068571e+00
2.720000e+02 1.139012e+00 2.714774e-01 2.006546e+00
2.730000e+02 1.172766e+00 3.447102e-01 2.000823e+00
2.740000e+02 1.097219e+00 7.419080e-02 2.120248e+00
2.750000e+02 1.575731e+00 1.035683e+00 2.115778e+00
2.760000e+02 1.071436e+00 -2.310628e-03 2.145182e+00
2.770000e+02 1.229996e+00 3.829830e-01 2.077009e+00
2.780000e+02 1.267565e+00 3.781703e-01 2.156959e+00
2.790000e+02 1.054611e+00 -2.428613e-03 2.111651e+00
2.800000e+02 1.331992e+00 5.159138e-01 2.148070e+00
2.810000e+02 1.213751e+00 3.549327e-01 2.072568e+00
2.820000e+02 1.057183e+00 -4.407116e-04 2.114806e+00
2.830000e+02 1.117163e+00 1.309396e-01 2.103387e+00


==> sac-cbf_xdot.txt <==
t x c1 c2
0.000000e+00 -1.235040e-01 -8.862671e-01 6.392590e-01
1.000000e+00 -3.494399e-01 -7.582750e-01 5.939513e-02
2.000000e+00 1.558064e-01 -2.154407e-01 5.270536e-01
3.000000e+00 2.817841e-01 -1.493400e+00 2.056968e+00
4.000000e+00 -5.855959e-03 -1.732876e-01 1.615757e-01
5.000000e+00 -3.010197e-01 -9.395255e-01 3.374861e-01
6.000000e+00 8.376808e-01 -4.946858e-01 2.170047e+00
7.000000e+00 -2.217200e-01 -6.597710e-01 2.163309e-01
8.000000e+00 4.061950e-02 -4.061950e-02 1.218585e-01
9.000000e+00 -2.013571e-01 -1.210035e+00 8.073206e-01
1.000000e+01 1.591033e-01 -6.776664e-01 9.958731e-01
1.100000e+01 1.098168e-01 -1.598004e-01 3.794340e-01
1.200000e+01 -4.882573e-01 -9.614345e-01 -1.508016e-02
1.300000e+01 -2.986942e-02 -7.816165e-02 1.842281e-02
1.400000e+01 -4.571454e-01 -9.213778e-01 7.087030e-03
1.500000e+01 2.641539e-01 -4.480463e-01 9.763541e-01
1.600000e+01 -3.556380e-01 -2.400026e+00 1.688750e+00
1.700000e+01 6.647006e-01 -1.138032e+00 2.467433e+00
1.800000e+01 1.017410e+00 -7.621138e-01 2.796934e+00
1.900000e+01 8.149368e-02 -4.709765e-01 6.339639e-01
2.000000e+01 8.432981e-01 -5.961645e-01 2.282761e+00
2.100000e+01 -1.409865e-01 -2.212115e+00 1.930142e+00
2.200000e+01 -3.484588e-01 -1.408922e+00 7.120046e-01
2.300000e+01 -9.258071e-01 -2.247148e+00 3.955341e-01
2.400000e+01 -3.438286e-01 -1.170106e+00 4.824489e-01
2.500000e+01 -1.022056e+00 -2.251832e+00 2.077204e-01
2.600000e+01 -9.873724e-01 -1.897719e+00 -7.702600e-02
2.700000e+01 -5.102536e-01 -1.772270e+00 7.517630e-01
2.800000e+01 -3.241538e-01 -2.131229e+00 1.482921e+00
2.900000e+01 -2.850081e-01 -1.012276e+00 4.422594e-01
3.000000e+01 -6.447738e-01 -1.910018e+00 6.204709e-01
3.100000e+01 -1.101068e+00 -2.263415e+00 6.127922e-02
3.200000e+01 1.193961e+00 -1.948338e+00 4.336260e+00
3.300000e+01 2.498371e-02 -7.819559e-01 8.319233e-01
3.400000e+01 -5.858183e-01 -3.436648e+00 2.265011e+00
3.500000e+01 5.387992e-01 -1.007397e+00 2.084995e+00
3.600000e+01 2.027242e-01 -2.215416e-01 6.269899e-01
3.700000e+01 1.336967e-01 -2.876411e+00 3.143804e+00
3.800000e+01 -4.133076e-01 -1.360730e+00 5.341152e-01
3.900000e+01 8.504482e-01 -4.009532e-01 2.101850e+00
4.000000e+01 -4.406203e-01 -1.233030e+00 3.517896e-01
4.100000e+01 -1.771639e-01 -4.922797e-01 1.379518e-01
4.200000e+01 -3.620006e-01 -1.114933e+00 3.909318e-01
4.300000e+01 -2.277279e-01 -7.577738e-01 3.023181e-01
4.400000e+01 -1.597642e-01 -3.889934e-01 6.946506e-02
4.500000e+01 -1.078588e+00 -3.157500e+00 1.000324e+00
4.600000e+01 -3.692854e-01 -1.152788e+00 4.142173e-01
4.700000e+01 -4.470417e-01 -1.394556e+00 5.004722e-01
4.800000e+01 -1.396397e-01 -3.892190e-01 1.099396e-01
4.900000e+01 -6.629423e-01 -2.025773e+00 6.998886e-01
5.000000e+01 -2.635133e-01 -2.513809e+00 1.986783e+00
5.100000e+01 -1.341176e-01 -5.309212e-01 2.626861e-01
5.200000e+01 4.864092e-01 8.884637e-02 8.839721e-01
5.300000e+01 -1.095273e-01 -1.209125e+00 9.900700e-01
5.400000e+01 2.380439e-01 -4.554154e-01 9.315032e-01
5.500000e+01 3.332700e-01 -1.172890e+00 1.839430e+00
5.600000e+01 -3.716401e-01 -1.190152e+00 4.468716e-01
5.700000e+01 -4.820969e-01 -2.106792e+00 1.142599e+00
5.800000e+01 -5.148328e-01 -1.352162e+00 3.224961e-01
5.900000e+01 -2.479840e-01 -9.637693e-01 4.678014e-01
6.000000e+01 -2.804379e-01 -1.085243e+00 5.243675e-01
6.100000e+01 1.516832e-01 -1.162189e+00 1.465556e+00
6.200000e+01 -3.037448e-01 -1.113498e+00 5.060087e-01
6.300000e+01 -1.408163e-01 -8.361650e-01 5.545325e-01
6.400000e+01 6.130713e-01 -1.249101e-01 1.351053e+00
6.500000e+01 1.386163e-01 -1.158456e+00 1.435688e+00
6.600000e+01 -2.422847e-01 -1.126444e+00 6.418751e-01
6.700000e+01 -1.899704e-01 -7.651651e-01 3.852244e-01
6.800000e+01 9.384795e-01 2.748960e-01 1.602063e+00
6.900000e+01 1.243657e-01 -5.121571e-01 7.608886e-01
7.000000e+01 2.913853e-01 -2.529534e-01 8.357240e-01
7.100000e+01 -1.115543e-01 -7.745304e-01 5.514218e-01
7.200000e+01 -4.601743e-01 -1.525764e+00 6.054150e-01
7.300000e+01 4.605598e-01 1.298799e-01 7.912397e-01
7.400000e+01 2.021823e-01 -5.071591e-02 4.550806e-01
7.500000e+01 5.617622e-01 -7.822007e-01 1.905725e+00
7.600000e+01 5.780385e-01 1.635460e-02 1.139722e+00
7.700000e+01 5.232719e-01 7.560890e-02 9.709349e-01
7.800000e+01 5.727345e-01 -6.548207e-02 1.210951e+00
7.900000e+01 7.797380e-01 6.292041e-02 1.496556e+00
8.000000e+01 3.772919e-01 -9.575052e-02 8.503343e-01
8.100000e+01 5.108801e-01 -6.527321e-02 1.087033e+00
8.200000e+01 3.101299e-01 -3.395389e-01 9.597987e-01
8.300000e+01 4.419052e-01 -2.229620e-01 1.106772e+00
8.400000e+01 3.409507e-01 -7.860916e-02 7.605106e-01
8.500000e+01 2.859951e-01 -2.083394e-01 7.803296e-01
8.600000e+01 1.253126e-01 -1.368512e-01 3.874764e-01
8.700000e+01 -2.966312e-01 -6.114737e-01 1.821117e-02
8.800000e+01 6.312573e-01 -4.097969e-01 1.672311e+00
8.900000e+01 5.333778e-01 -1.762291e-01 1.242985e+00
9.000000e+01 4.297421e-02 -2.777350e-02 1.137219e-01
9.100000e+01 -1.047300e-01 -1.459118e+00 1.249658e+00
9.200000e+01 8.133113e-01 -5.154420e-01 2.142065e+00
9.300000e+01 9.275779e-01 -5.857562e-01 2.440912e+00
9.400000e+01 2.199305e-01 -1.182019e+00 1.621880e+00
9.500000e+01 -2.676328e-02 -7.577571e-01 7.042305e-01
9.600000e+01 -6.065008e-01 -1.787573e+00 5.745710e-01
9.700000e+01 -1.559261e-01 -1.134390e+00 8.225382e-01
9.800000e+01 -6.250519e-01 -1.831516e+00 5.814117e-01
9.900000e+01 6.562070e-01 -4.084287e-01 1.720843e+00
1.000000e+02 5.560410e-01 -8.448430e-01 1.956925e+00
1.010000e+02 -5.870795e-01 -1.715080e+00 5.409215e-01
1.020000e+02 -2.129185e-01 -1.250008e+00 8.241712e-01
1.030000e+02 5.282899e-01 -4.087073e-01 1.465287e+00
1.040000e+02 -2.118462e-01 -9.868002e-01 5.631078e-01
1.050000e+02 -1.957499e-01 -1.294694e+00 9.031946e-01
1.060000e+02 -5.751839e-01 -1.381296e+00 2.309284e-01
1.070000e+02 -4.434149e-01 -1.459024e+00 5.721944e-01
1.080000e+02 3.898786e-03 -1.113360e+00 1.121158e+00
1.090000e+02 -1.016410e+00 -2.019383e+00 -1.343740e-02
1.100000e+02 3.933721e-01 -2.931234e-01 1.079868e+00
1.110000e+02 8.533061e-02 -1.037484e+00 1.208145e+00
1.120000e+02 -4.453315e-01 -1.679454e+00 7.887913e-01
1.130000e+02 -6.826760e-01 -1.815768e+00 4.504158e-01
1.140000e+02 -2.279840e-01 -9.037477e-01 4.477797e-01
1.150000e+02 -9.195397e-04 -1.706919e+00 1.705080e+00
1.160000e+02 2.904378e-01 -8.230040e-01 1.403880e+00
1.170000e+02 -5.635481e-01 -2.027768e+00 9.006722e-01
1.180000e+02 4.356969e-01 -8.498210e-01 1.721215e+00
1.190000e+02 -1.430936e-01 -7.943427e-01 5.081556e-01
1.200000e+02 1.962379e-01 -7.049949e-01 1.097471e+00
1.210000e+02 -2.529097e-01 -1.275989e+00 7.701700e-01
1.220000e+02 2.296012e-01 -3.812791e-01 8.404815e-01
1.230000e+02 -1.668014e-01 -1.347150e+00 1.013548e+00
1.240000e+02 -2.918532e-01 -1.282397e+00 6.986905e-01
1.250000e+02 2.390356e-01 -2.493175e-01 7.273887e-01
1.260000e+02 2.675153e-01 -7.935983e-01 1.328629e+00
1.270000e+02 5.229998e-01 -7.565708e-01 1.802570e+00
1.280000e+02 6.012579e-02 -1.282514e+00 1.402766e+00
1.290000e+02 -7.360269e-01 -1.148072e+00 -3.239816e-01
1.300000e+02 4.431604e-01 -7.495163e-01 1.635837e+00
1.310000e+02 1.686687e-01 -4.829962e-01 8.203336e-01
1.320000e+02 -4.637143e-01 -8.092714e-01 -1.181572e-01
1.330000e+02 4.459416e-02 -9.458530e-01 1.035041e+00
1.340000e+02 -2.915727e-02 -5.861783e-01 5.278638e-01
1.350000e+02 1.875097e-01 -6.910728e-01 1.066092e+00
1.360000e+02 -6.951153e-01 -1.208351e+00 -1.818798e-01
1.370000e+02 -2.555643e-01 -6.802459e-01 1.691173e-01
1.380000e+02 1.971976e-01 -4.215088e-01 8.159040e-01
1.390000e+02 -4.266591e-01 -1.008217e+00 1.548984e-01
1.400000e+02 1.039250e+00 -8.929715e-01 2.971471e+00
1.410000e+02 1.980829e-01 -2.205411e-02 4.182199e-01
1.420000e+02 -3.113006e-01 -6.374351e-01 1.483403e-02
1.430000e+02 -1.881107e-01 -1.517072e+00 1.140850e+00
1.440000e+02 -6.420879e-02 -8.619815e-01 7.335639e-01
1.450000e+02 -4.814213e-01 -9.269691e-01 -3.587348e-02
1.460000e+02 1.564660e-01 -1.396683e+00 1.709615e+00
1.470000e+02 -6.818802e-01 -1.997466e+00 6.337058e-01
1.480000e+02 -2.378159e-02 -1.411402e+00 1.363839e+00
1.490000e+02 -9.124415e-01 -2.519411e+00 6.945280e-01
1.500000e+02 -4.189450e-01 -1.921560e+00 1.083670e+00
1.510000e+02 2.687943e-02 -1.586606e+00 1.640364e+00
1.520000e+02 -3.052578e-01 -1.854942e+00 1.244426e+00
1.530000e+02 -6.416130e-01 -2.232853e+00 9.496275e-01
1.540000e+02 -1.146274e-01 -1.554492e+00 1.325237e+00
1.550000e+02 3.908126e-02 -1.719188e+00 1.797351e+00
1.560000e+02 1.368961e-01 -1.466963e+00 1.740755e+00
1.570000e+02 -2.518124e-01 -1.484611e+00 9.809861e-01
1.580000e+02 2.767428e-02 -1.799302e+00 1.854650e+00
1.590000e+02 -4.024201e-01 -1.599174e+00 7.943338e-01
1.600000e+02 -1.864129e-02 -7.359133e-01 6.986307e-01
1.610000e+02 1.751839e-01 -7.902525e-01 1.140620e+00
1.620000e+02 -4.713039e-01 -6.989799e-01 -2.436279e-01
1.630000e+02 -2.842131e-02 -6.600721e-01 6.032295e-01
1.640000e+02 -5.983675e-03 -1.185099e+00 1.173132e+00
1.650000e+02 6.313496e-02 -3.801977e-01 5.064677e-01
1.660000e+02 -2.157266e-01 -6.742889e-01 2.428357e-01
1.670000e+02 -2.120686e-01 -5.349584e-01 1.108212e-01
1.680000e+02 -3.932158e-02 -5.431578e-01 4.645146e-01
1.690000e+02 1.151377e-01 -3.805175e-01 6.107929e-01
1.700000e+02 -3.295412e-02 -4.088120e-01 3.429038e-01
1.710000e+02 7.953833e-02 -4.971298e-01 6.562065e-01
1.720000e+02 -1.584647e-01 -6.194687e-01 3.025393e-01
1.730000e+02 -2.342808e-01 -5.943620e-01 1.258005e-01
1.740000e+02 -2.347076e-02 -2.464711e-01 1.995295e-01
1.750000e+02 -3.700565e-01 -9.434991e-01 2.033861e-01
1.760000e+02 -7.143176e-01 -1.785228e+00 3.565930e-01
1.770000e+02 2.732989e-01 -1.356699e+00 1.903297e+00
1.780000e+02 -2.237381e-01 -5.780135e-01 1.305372e-01
1.790000e+02 1.651839e-01 -3.936134e-01 7.239812e-01
1.800000e+02 -6.439310e-01 -1.552013e+00 2.641514e-01
1.810000e+02 1.609261e-02 -4.922361e-01 5.244213e-01
1.820000e+02 -4.620579e-01 -1.212389e+00 2.882729e-01
1.830000e+02 2.277609e-01 -7.185205e-01 1.174042e+00
1.840000e+02 8.196199e-03 -4.658577e-01 4.822501e-01
1.850000e+02 1.015277e-01 -5.299715e-01 7.330270e-01
1.860000e+02 6.677530e-01 -1.027249e+00 2.362754e+00
1.870000e+02 -3.764308e-01 -1.003004e+00 2.501426e-01
1.880000e+02 -3.335027e-01 -8.711364e-01 2.041310e-01
1.890000e+02 6.739313e-01 -1.025680e+00 2.373542e+00
1.900000e+02 1.586818e-01 -1.684562e+00 2.001925e+00
1.910000e+02 5.099970e-01 -1.135124e+00 2.155119e+00
1.920000e+02 4.553486e-01 -1.325912e+00 2.236610e+00
1.930000e+02 5.237003e-01 -1.261608e+00 2.309008e+00
1.940000e+02 -3.775964e-01 -8.523981e-01 9.720522e-02
1.950000e+02 4.856123e-01 -4.341574e-01 1.405382e+00
1.960000e+02 4.367455e-02 -6.939204e-01 7.812696e-01
1.970000e+02 -1.189283e-01 -6.789053e-01 4.410487e-01
1.980000e+02 -1.487626e-01 -5.335797e-01 2.360545e-01
1.990000e+02 3.916544e-01 -3.130893e-01 1.096398e+00
2.000000e+02 -4.968062e-01 -1.266295e+00 2.726825e-01
2.010000e+02 3.654619e-01 -9.214976e-01 1.652421e+00
2.020000e+02 -4.851998e-01 -8.110916e-01 -1.593081e-01
2.030000e+02 -4.177310e-01 -8.783453e-01 4.288327e-02
2.040000e+02 -5.680635e-01 -1.046474e+00 -8.965265e-02
2.050000e+02 -5.793175e-01 -1.077231e+00 -8.140401e-02
2.060000e+02 -5.547588e-01 -9.134205e-01 -1.960970e-01
2.070000e+02 -1.728285e-01 -2.674356e-01 -7.822143e-02
2.080000e+02 -3.510820e-01 -6.093888e-01 -9.277524e-02
2.090000e+02 -4.577919e-01 -9.205192e-01 4.935495e-03
2.100000e+02 -5.168494e-01 -9.408507e-01 -9.284820e-02
2.110000e+02 -4.921446e-01 -8.218888e-01 -1.624005e-01
2.120000e+02 -1.704545e-01 -7.293508e-01 3.884418e-01
2.130000e+02 -6.934640e-02 -4.035378e-01 2.648450e-01
2.140000e+02 -6.488405e-02 -3.505810e-01 2.208129e-01
2.150000e+02 -4.140617e-01 -9.890647e-01 1.609413e-01
2.160000e+02 -1.245098e-02 -1.092248e+00 1.067346e+00
2.170000e+02 5.669889e-01 -7.695062e-01 1.903484e+00
2.180000e+02 2.946843e-01 -1.436506e-02 6.037337e-01
2.190000e+02 1.058587e-01 -5.287022e-01 7.404197e-01
2.200000e+02 -2.952214e-01 -1.234442e+00 6.439991e-01
2.210000e+02 -7.566162e-02 -6.138976e-01 4.625743e-01
2.220000e+02 -7.273697e-01 -1.571910e+00 1.171703e-01
2.230000e+02 -1.526912e-01 -8.101355e-01 5.047531e-01
2.240000e+02 -1.396653e-01 -7.286475e-01 4.493168e-01
2.250000e+02 -4.346820e-01 -1.252319e+00 3.829553e-01
2.260000e+02 -4.488346e-01 -1.187804e+00 2.901345e-01
2.270000e+02 3.567941e-01 -4.189556e-01 1.132544e+00
2.280000e+02 9.973141e-02 -3.129047e-01 5.123675e-01
2.290000e+02 1.960277e-01 -7.000748e-01 1.092130e+00
2.300000e+02 2.196044e-01 -4.474491e-02 4.839537e-01
2.310000e+02 -4.312765e-01 -8.974887e-01 3.493559e-02
2.320000e+02 3.155561e-01 -1.690892e-01 8.002014e-01
2.330000e+02 7.110784e-02 -8.705093e-01 1.012725e+00
2.340000e+02 5.974807e-02 -1.837656e-01 3.032618e-01
2.350000e+02 7.207544e-02 -1.631226e-01 3.072735e-01
2.360000e+02 2.702027e-01 -5.572817e-01 1.097687e+00
2.370000e+02 1.343690e-02 -2.208834e-01 2.477572e-01
2.380000e+02 1.431349e-01 -5.350721e-01 8.213419e-01
2.390000e+02 3.376243e-02 -2.563258e-01 3.238507e-01
2.400000e+02 1.118167e-01 -8.410786e-02 3.077412e-01
2.410000e+02 3.070918e-01 -4.782148e-01 1.092398e+00
2.420000e+02 -2.035947e-01 -4.875293e-01 8.033991e-02
2.430000e+02 -1.256693e-01 -4.367651e-01 1.854264e-01
2.440000e+02 2.259795e-01 -3.850742e-01 8.370332e-01
2.450000e+02 -4.158533e-02 -2.766760e-01 1.935054e-01
2.460000e+02 5.486524e-01 -3.490120e-01 1.446317e+00
2.470000e+02 3.886197e-01 -2.975218e-01 1.074761e+00
2.480000e+02 3.105571e-01 -1.039510e-01 7.250651e-01
2.490000e+02 -4.950324e-01 -9.986037e-01 8.538841e-03
2.500000e+02 -3.620189e-01 -8.618446e-01 1.378068e-01
2.510000e+02 1.746213e-01 -2.884099e-01 6.376526e-01
2.520000e+02 5.491435e-01 -7.109598e-01 1.809247e+00
2.530000e+02 2.370212e-01 -4.109694e-01 8.850118e-01
2.540000e+02 -9.496918e-02 -9.987401e-01 8.088017e-01
2.550000e+02 8.911404e-02 -2.510657e-01 4.292937e-01
2.560000e+02 6.282332e-02 -4.912799e-01 6.169266e-01
2.570000e+02 8.931323e-01 -2.089579e-01 1.995222e+00
2.580000e+02 1.046836e-01 -7.034859e-01 9.128530e-01
2.590000e+02 3.681612e-02 -4.257537e-01 4.993860e-01
2.600000e+02 7.629324e-01 -6.237722e-01 2.149637e+00
2.610000e+02 1.067046e+00 -2.688308e-01 2.402923e+00
2.620000e+02 7.126775e-01 -3.435040e-01 1.768859e+00
2.630000e+02 2.233050e-01 -1.919818e-01 6.385918e-01
2.640000e+02 8.426125e-01 5.753823e-02 1.627687e+00
2.650000e+02 2.581614e-01 -1.188513e-01 6.351742e-01
2.660000e+02 -1.562081e-01 -3.771452e-01 6.472892e-02
2.670000e+02 9.426036e-01 3.293825e-02 1.852269e+00
2.680000e+02 8.692317e-02 -6.276351e-01 8.014815e-01
2.690000e+02 3.520511e-01 -3.399120e-01 1.044014e+00
2.700000e+02 1.802585e-01 -1.638581e-01 5.243751e-01
2.710000e+02 -6.246905e-03 -1.137405e-01 1.012467e-01
2.720000e+02 -1.609691e-01 -4.897995e-01 1.678612e-01
2.730000e+02 2.712483e-02 -5.001613e-01 5.544110e-01
2.740000e+02 1.685262e-01 -6.208736e-01 9.579260e-01
2.750000e+02 3.533534e-01 -2.878999e-01 9.946067e-01
2.760000e+02 -1.414180e-01 -4.611198e-01 1.782837e-01
2.770000e+02 -7.658918e-01 -1.891377e+00 3.595938e-01
2.780000e+02 3.195774e-01 -3.197806e-01 9.589354e-01
2.790000e+02 -1.947899e-01 -4.737239e-01 8.414397e-02
2.800000e+02 3.102658e-01 -7.287146e-01 1.349246e+00
2.810000e+02 4.660706e-01 -6.038716e-01 1.536013e+00
2.820000e+02 -1.909396e-01 -4.734117e-01 9.153256e-02
2.830000e+02 1.209901e-01 -2.772305e-01 5.192106e-01


==> sac-racbf-noreset.txt <==
t x c1 c2
0.000000e+00 1.523513e+01 5.193129e+00 2.527713e+01
1.000000e+00 5.947943e+01 1.212801e+01 1.068308e+02
2.000000e+00 3.835239e+01 5.416095e+00 7.128869e+01
3.000000e+00 5.232201e+01 1.396776e+01 9.067626e+01
4.000000e+00 1.984677e+01 1.176158e+01 2.793196e+01
5.000000e+00 1.380621e+01 5.476019e+00 2.213639e+01
6.000000e+00 1.150313e+01 2.442206e+00 2.056406e+01
7.000000e+00 2.873689e+01 1.833290e+01 3.914087e+01
8.000000e+00 3.091111e+01 1.138930e+01 5.043293e+01
9.000000e+00 3.139115e+01 2.125029e+01 4.153201e+01
1.000000e+01 4.219041e+01 2.954879e+01 5.483203e+01
1.100000e+01 3.478647e+01 2.589665e+01 4.367629e+01
1.200000e+01 2.996634e+01 2.366126e+01 3.627143e+01
1.300000e+01 3.459123e+01 2.308812e+01 4.609435e+01
1.400000e+01 2.987000e+01 2.704244e+01 3.269756e+01
1.500000e+01 3.014204e+01 1.708314e+01 4.320094e+01
1.600000e+01 3.952696e+01 3.217730e+01 4.687662e+01
1.700000e+01 1.908784e+01 1.113091e+01 2.704477e+01
1.800000e+01 6.085593e+01 3.817768e+01 8.353419e+01
1.900000e+01 1.618730e+02 5.453538e+01 2.692106e+02
2.000000e+01 1.709542e+02 6.362591e+01 2.782826e+02
2.100000e+01 2.512167e+02 2.127742e+02 2.896592e+02
2.200000e+01 2.839856e+02 2.477284e+02 3.202429e+02
2.300000e+01 3.771362e+02 2.854835e+02 4.687888e+02
2.400000e+01 4.536815e+02 4.162874e+02 4.910756e+02
2.500000e+01 4.358240e+02 3.429841e+02 5.286638e+02
2.600000e+01 4.858567e+02 3.804495e+02 5.912638e+02
2.700000e+01 4.884194e+02 4.115443e+02 5.652945e+02
2.800000e+01 4.755401e+02 3.764263e+02 5.746540e+02
2.900000e+01 5.037199e+02 4.532926e+02 5.541472e+02
3.000000e+01 5.008865e+02 4.455441e+02 5.562289e+02
3.100000e+01 4.880346e+02 4.104677e+02 5.656014e+02
3.200000e+01 5.040655e+02 4.542137e+02 5.539172e+02
3.300000e+01 5.027195e+02 4.505518e+02 5.548872e+02
3.400000e+01 5.018366e+02 4.482549e+02 5.554183e+02
3.500000e+01 5.023059e+02 4.494375e+02 5.551742e+02
3.600000e+01 5.024347e+02 4.414055e+02 5.634639e+02
3.700000e+01 5.351753e+02 5.333946e+02 5.369561e+02
3.800000e+01 5.340516e+02 5.297696e+02 5.383335e+02
3.900000e+01 4.757774e+02 3.547123e+02 5.968424e+02
4.000000e+01 4.676696e+02 3.611114e+02 5.742278e+02
4.100000e+01 3.423185e+02 2.303572e+02 4.542799e+02
4.200000e+01 3.050497e+02 2.425451e+02 3.675542e+02
4.300000e+01 3.060042e+02 2.392406e+02 3.727677e+02
4.400000e+01 3.214403e+02 2.634563e+02 3.794243e+02
4.500000e+01 3.029164e+02 2.373078e+02 3.685251e+02
4.600000e+01 3.108893e+02 2.502263e+02 3.715523e+02
4.700000e+01 3.143240e+02 2.533659e+02 3.752821e+02
4.800000e+01 3.158187e+02 2.560956e+02 3.755418e+02
4.900000e+01 3.159596e+02 2.564765e+02 3.754426e+02
5.000000e+01 3.515806e+02 2.923777e+02 4.107835e+02
5.100000e+01 3.148350e+02 2.542065e+02 3.754634e+02
5.200000e+01 3.146641e+02 2.539663e+02 3.753618e+02
5.300000e+01 3.147544e+02 2.542691e+02 3.752397e+02
5.400000e+01 3.266107e+02 2.648681e+02 3.883534e+02
5.500000e+01 3.989644e+02 3.289819e+02 4.689468e+02
5.600000e+01 3.313202e+02 2.698744e+02 3.927659e+02
5.700000e+01 3.987389e+02 2.854572e+02 5.120206e+02
5.800000e+01 3.398565e+02 2.481441e+02 4.315688e+02
5.900000e+01 4.391281e+02 3.309832e+02 5.472731e+02
6.000000e+01 3.455584e+02 2.240704e+02 4.670464e+02
6.100000e+01 4.345856e+02 2.931085e+02 5.760627e+02
6.200000e+01 3.657480e+02 2.373456e+02 4.941505e+02
6.300000e+01 3.587232e+02 2.265640e+02 4.908825e+02
6.400000e+01 3.697855e+02 2.437032e+02 4.958678e+02
6.500000e+01 3.596856e+02 2.282454e+02 4.911258e+02
6.600000e+01 3.606279e+02 2.298671e+02 4.913886e+02
6.700000e+01 3.717094e+02 2.465244e+02 4.968944e+02
6.800000e+01 3.605189e+02 2.296576e+02 4.913801e+02
6.900000e+01 3.602525e+02 2.292622e+02 4.912427e+02
7.000000e+01 3.581351e+02 2.258289e+02 4.904413e+02
7.100000e+01 3.695042e+02 2.431300e+02 4.958783e+02
7.200000e+01 3.601982e+02 2.265629e+02 4.938334e+02
7.300000e+01 4.026848e+02 2.955043e+02 5.098653e+02
7.400000e+01 4.598950e+02 3.644423e+02 5.553476e+02
7.500000e+01 4.534114e+02 3.636868e+02 5.431359e+02
7.600000e+01 5.146857e+02 4.495439e+02 5.798274e+02
7.700000e+01 4.760820e+02 4.183754e+02 5.337885e+02
7.800000e+01 5.226307e+02 4.727233e+02 5.725382e+02
7.900000e+01 5.083053e+02 4.619934e+02 5.546172e+02
8.000000e+01 5.201805e+02 4.669867e+02 5.733743e+02
8.100000e+01 5.175693e+02 4.649094e+02 5.702292e+02
8.200000e+01 5.322492e+02 4.858292e+02 5.786691e+02
8.300000e+01 5.211361e+02 4.699340e+02 5.723382e+02
8.400000e+01 5.178299e+02 4.659829e+02 5.696768e+02
8.500000e+01 5.184094e+02 4.679801e+02 5.688388e+02
8.600000e+01 5.184294e+02 4.673165e+02 5.695422e+02
8.700000e+01 5.167006e+02 4.663366e+02 5.670645e+02
8.800000e+01 5.175740e+02 4.665701e+02 5.685779e+02
8.900000e+01 5.188211e+02 4.668710e+02 5.707711e+02
9.000000e+01 5.052906e+02 4.644433e+02 5.461379e+02
9.100000e+01 5.134574e+02 4.654997e+02 5.614150e+02
9.200000e+01 5.028142e+02 4.748595e+02 5.307690e+02
9.300000e+01 4.843139e+02 4.559821e+02 5.126457e+02
9.400000e+01 4.779072e+02 4.533400e+02 5.024744e+02
9.500000e+01 4.820845e+02 4.551293e+02 5.090397e+02
9.600000e+01 4.809813e+02 4.582361e+02 5.037265e+02
9.700000e+01 4.938170e+02 4.722004e+02 5.154336e+02
9.800000e+01 4.904140e+02 4.679382e+02 5.128898e+02
9.900000e+01 4.951593e+02 4.743457e+02 5.159728e+02
1.000000e+02 4.986778e+02 4.764910e+02 5.208647e+02
1.010000e+02 4.982128e+02 4.777741e+02 5.186516e+02
1.020000e+02 4.980595e+02 4.763613e+02 5.197578e+02
1.030000e+02 4.966517e+02 4.746098e+02 5.186936e+02
1.040000e+02 4.980232e+02 4.760629e+02 5.199836e+02
1.050000e+02 4.966635e+02 4.745127e+02 5.188143e+02
1.060000e+02 4.981835e+02 4.768572e+02 5.195098e+02
1.070000e+02 4.974970e+02 4.753724e+02 5.196217e+02
1.080000e+02 4.966447e+02 4.805052e+02 5.127842e+02
1.090000e+02 4.955225e+02 4.754466e+02 5.155985e+02
1.100000e+02 4.912217e+02 4.663686e+02 5.160749e+02
1.110000e+02 4.930794e+02 4.716932e+02 5.144656e+02
1.120000e+02 5.040055e+02 4.772762e+02 5.307348e+02
1.130000e+02 4.943324e+02 4.728887e+02 5.157761e+02
1.140000e+02 5.003622e+02 4.739792e+02 5.267452e+02
1.150000e+02 4.802331e+02 4.674132e+02 4.930530e+02
1.160000e+02 4.986476e+02 4.749596e+02 5.223356e+02
1.170000e+02 4.981934e+02 4.770037e+02 5.193831e+02
1.180000e+02 4.956254e+02 4.766362e+02 5.146146e+02
1.190000e+02 4.967491e+02 4.767048e+02 5.167934e+02
1.200000e+02 4.967300e+02 4.766179e+02 5.168420e+02
1.210000e+02 4.973354e+02 4.769293e+02 5.177414e+02
1.220000e+02 4.967203e+02 4.765277e+02 5.169130e+02
1.230000e+02 4.980836e+02 4.772016e+02 5.189656e+02
1.240000e+02 4.965379e+02 4.765902e+02 5.164857e+02
1.250000e+02 4.980916e+02 4.768482e+02 5.193351e+02
1.260000e+02 4.916133e+02 4.620500e+02 5.211766e+02
1.270000e+02 5.048821e+02 4.770643e+02 5.326999e+02
1.280000e+02 4.977123e+02 4.793662e+02 5.160583e+02
1.290000e+02 5.436337e+02 4.801037e+02 6.071637e+02
1.300000e+02 5.596357e+02 4.848563e+02 6.344152e+02
1.310000e+02 5.771977e+02 5.038200e+02 6.505755e+02
1.320000e+02 5.744254e+02 4.861687e+02 6.626822e+02
1.330000e+02 6.044720e+02 5.152926e+02 6.936515e+02
1.340000e+02 6.104420e+02 5.422900e+02 6.785940e+02
1.350000e+02 6.081861e+02 5.368816e+02 6.794905e+02
1.360000e+02 6.061601e+02 5.355346e+02 6.767857e+02
1.370000e+02 6.064335e+02 5.358311e+02 6.770360e+02
1.380000e+02 6.083912e+02 5.385734e+02 6.782090e+02
1.390000e+02 6.063518e+02 5.349707e+02 6.777328e+02
1.400000e+02 6.080321e+02 5.382803e+02 6.777840e+02
1.410000e+02 6.064916e+02 5.355248e+02 6.774583e+02
1.420000e+02 6.070821e+02 5.369837e+02 6.771804e+02
1.430000e+02 6.058353e+02 5.349237e+02 6.767470e+02
1.440000e+02 6.128517e+02 5.490005e+02 6.767029e+02
1.450000e+02 6.253077e+02 5.566773e+02 6.939381e+02
1.460000e+02 6.268350e+02 5.534142e+02 7.002557e+02
1.470000e+02 6.393757e+02 5.582352e+02 7.205161e+02
1.480000e+02 6.306169e+02 5.586584e+02 7.025754e+02
1.490000e+02 6.378636e+02 5.640431e+02 7.116841e+02
1.500000e+02 6.473320e+02 5.988547e+02 6.958093e+02
1.510000e+02 6.478429e+02 5.717860e+02 7.238998e+02
1.520000e+02 6.860049e+02 6.684268e+02 7.035831e+02
1.530000e+02 6.759012e+02 6.686908e+02 6.831117e+02
1.540000e+02 6.866644e+02 6.631526e+02 7.101761e+02
1.550000e+02 6.865940e+02 6.632339e+02 7.099540e+02
1.560000e+02 6.765184e+02 6.699596e+02 6.830772e+02
1.570000e+02 6.866969e+02 6.631969e+02 7.101970e+02
1.580000e+02 6.766774e+02 6.700086e+02 6.833462e+02
1.590000e+02 6.766813e+02 6.700193e+02 6.833434e+02
1.600000e+02 6.761394e+02 6.688748e+02 6.834040e+02
1.610000e+02 6.766501e+02 6.700169e+02 6.832834e+02
1.620000e+02 6.825686e+02 6.568267e+02 7.083105e+02
1.630000e+02 6.485477e+02 6.038795e+02 6.932158e+02
1.640000e+02 6.544914e+02 6.174330e+02 6.915497e+02
1.650000e+02 6.492332e+02 6.057763e+02 6.926902e+02
1.660000e+02 6.623049e+02 6.093913e+02 7.152186e+02
1.670000e+02 6.606723e+02 6.429773e+02 6.783674e+02
1.680000e+02 6.612822e+02 6.037578e+02 7.188066e+02
1.690000e+02 6.389156e+02 5.832534e+02 6.945778e+02
1.700000e+02 6.427928e+02 5.824316e+02 7.031539e+02
1.710000e+02 6.443168e+02 5.913936e+02 6.972400e+02
1.720000e+02 6.408879e+02 5.824627e+02 6.993132e+02
1.730000e+02 6.539137e+02 5.811988e+02 7.266286e+02
1.740000e+02 6.588826e+02 5.936893e+02 7.240759e+02
1.750000e+02 6.551736e+02 5.840888e+02 7.262584e+02
1.760000e+02 6.404846e+02 5.803598e+02 7.006094e+02
1.770000e+02 6.403698e+02 5.802690e+02 7.004706e+02
1.780000e+02 6.396518e+02 5.798658e+02 6.994379e+02
1.790000e+02 6.400882e+02 5.794380e+02 7.007383e+02
1.800000e+02 6.703079e+02 6.651538e+02 6.754620e+02
1.810000e+02 6.723797e+02 6.625390e+02 6.822204e+02
1.820000e+02 6.945740e+02 6.671079e+02 7.220400e+02
1.830000e+02 6.685760e+02 6.604966e+02 6.766554e+02
1.840000e+02 6.805121e+02 6.517701e+02 7.092542e+02
1.850000e+02 6.857697e+02 6.570170e+02 7.145223e+02
1.860000e+02 6.818108e+02 6.536324e+02 7.099893e+02
1.870000e+02 6.844640e+02 6.562284e+02 7.126996e+02
1.880000e+02 6.911151e+02 6.619930e+02 7.202372e+02
1.890000e+02 6.908840e+02 6.636655e+02 7.181025e+02
1.900000e+02 6.908346e+02 6.636238e+02 7.180455e+02
1.910000e+02 6.908361e+02 6.636343e+02 7.180378e+02
1.920000e+02 6.907504e+02 6.635117e+02 7.179890e+02
1.930000e+02 6.908563e+02 6.636648e+02 7.180477e+02
1.940000e+02 6.905566e+02 6.634343e+02 7.176789e+02
1.950000e+02 6.908302e+02 6.636165e+02 7.180440e+02
1.960000e+02 6.907216e+02 6.634227e+02 7.180206e+02
1.970000e+02 6.908487e+02 6.636572e+02 7.180402e+02
1.980000e+02 6.872173e+02 6.599456e+02 7.144889e+02
1.990000e+02 6.848988e+02 6.555919e+02 7.142056e+02
2.000000e+02 7.015062e+02 6.790445e+02 7.239679e+02
2.010000e+02 6.955042e+02 6.667513e+02 7.242572e+02
2.020000e+02 6.885321e+02 6.635758e+02 7.134884e+02
2.030000e+02 6.809425e+02 6.751178e+02 6.867671e+02
2.040000e+02 6.769137e+02 6.690918e+02 6.847357e+02
2.050000e+02 6.789211e+02 6.744959e+02 6.833463e+02
2.060000e+02 6.830563e+02 6.777867e+02 6.883259e+02
2.070000e+02 6.833425e+02 6.781848e+02 6.885003e+02
2.080000e+02 6.837630e+02 6.780289e+02 6.894971e+02
2.090000e+02 6.830345e+02 6.777197e+02 6.883493e+02
2.100000e+02 6.833801e+02 6.782813e+02 6.884788e+02
2.110000e+02 6.835020e+02 6.781518e+02 6.888521e+02
2.120000e+02 6.833982e+02 6.782640e+02 6.885325e+02
2.130000e+02 6.834003e+02 6.782647e+02 6.885359e+02
2.140000e+02 6.838283e+02 6.781362e+02 6.895203e+02
2.150000e+02 6.833952e+02 6.782764e+02 6.885140e+02
2.160000e+02 6.766831e+02 6.713920e+02 6.819743e+02
2.170000e+02 6.798476e+02 6.730443e+02 6.866508e+02
2.180000e+02 6.796322e+02 6.723015e+02 6.869628e+02
2.190000e+02 6.811153e+02 6.762405e+02 6.859902e+02
2.200000e+02 6.792257e+02 6.736134e+02 6.848381e+02
2.210000e+02 6.802124e+02 6.728908e+02 6.875341e+02
2.220000e+02 6.808783e+02 6.732636e+02 6.884930e+02
2.230000e+02 6.797022e+02 6.762191e+02 6.831853e+02
2.240000e+02 6.827065e+02 6.793694e+02 6.860436e+02
2.250000e+02 6.822979e+02 6.768275e+02 6.877683e+02
2.260000e+02 6.823604e+02 6.772237e+02 6.874972e+02
2.270000e+02 6.824173e+02 6.773124e+02 6.875221e+02
2.280000e+02 6.824064e+02 6.773128e+02 6.875001e+02
2.290000e+02 6.824800e+02 6.771956e+02 6.877644e+02
2.300000e+02 6.822944e+02 6.770447e+02 6.875442e+02
2.310000e+02 6.823858e+02 6.772616e+02 6.875101e+02
2.320000e+02 6.823963e+02 6.772937e+02 6.874989e+02
2.330000e+02 6.823851e+02 6.771544e+02 6.876159e+02
2.340000e+02 6.780848e+02 6.720115e+02 6.841580e+02
2.350000e+02 6.836731e+02 6.744999e+02 6.928464e+02
2.360000e+02 6.799924e+02 6.717259e+02 6.882590e+02
2.370000e+02 6.788687e+02 6.734317e+02 6.843058e+02
2.380000e+02 6.790923e+02 6.736580e+02 6.845266e+02
2.390000e+02 6.929965e+02 6.647956e+02 7.211975e+02
2.400000e+02 6.791753e+02 6.748361e+02 6.835145e+02
2.410000e+02 6.793064e+02 6.682488e+02 6.903639e+02
2.420000e+02 6.827276e+02 6.730556e+02 6.923995e+02
2.430000e+02 6.868660e+02 6.779390e+02 6.957931e+02
2.440000e+02 6.865017e+02 6.777589e+02 6.952446e+02
2.450000e+02 6.981795e+02 6.715176e+02 7.248414e+02
2.460000e+02 6.867758e+02 6.778390e+02 6.957126e+02
2.470000e+02 6.865088e+02 6.778950e+02 6.951225e+02
2.480000e+02 6.867835e+02 6.776695e+02 6.958974e+02
2.490000e+02 6.862601e+02 6.776944e+02 6.948258e+02
2.500000e+02 6.867590e+02 6.778582e+02 6.956598e+02
2.510000e+02 6.862321e+02 6.780013e+02 6.944629e+02
2.520000e+02 6.910630e+02 6.652554e+02 7.168706e+02
2.530000e+02 6.800309e+02 6.746168e+02 6.854450e+02
2.540000e+02 6.821810e+02 6.763590e+02 6.880030e+02
2.550000e+02 6.908324e+02 6.638334e+02 7.178313e+02
2.560000e+02 6.791058e+02 6.711099e+02 6.871017e+02
2.570000e+02 6.770826e+02 6.673915e+02 6.867736e+02
2.580000e+02 6.785241e+02 6.706469e+02 6.864013e+02
2.590000e+02 6.930245e+02 6.642856e+02 7.217634e+02
2.600000e+02 6.823642e+02 6.770321e+02 6.876963e+02
2.610000e+02 6.832440e+02 6.784103e+02 6.880777e+02
2.620000e+02 6.819916e+02 6.762713e+02 6.877120e+02
2.630000e+02 6.818587e+02 6.761714e+02 6.875461e+02
2.640000e+02 6.818619e+02 6.761475e+02 6.875763e+02
2.650000e+02 6.818124e+02 6.762460e+02 6.873788e+02
2.660000e+02 6.818782e+02 6.761685e+02 6.875879e+02
2.670000e+02 6.819109e+02 6.763008e+02 6.875210e+02
2.680000e+02 6.819639e+02 6.762541e+02 6.876737e+02
2.690000e+02 6.819461e+02 6.763243e+02 6.875678e+02
2.700000e+02 6.793959e+02 6.735254e+02 6.852664e+02
2.710000e+02 6.957851e+02 6.692847e+02 7.222854e+02
2.720000e+02 6.791963e+02 6.710772e+02 6.873154e+02
2.730000e+02 6.803896e+02 6.749498e+02 6.858294e+02
2.740000e+02 6.770287e+02 6.725882e+02 6.814692e+02
2.750000e+02 6.956129e+02 6.675643e+02 7.236616e+02
2.760000e+02 6.976752e+02 6.709461e+02 7.244043e+02
2.770000e+02 6.950610e+02 6.759036e+02 7.142184e+02
2.780000e+02 6.892789e+02 6.840384e+02 6.945194e+02
2.790000e+02 6.908939e+02 6.854653e+02 6.963226e+02
2.800000e+02 6.914264e+02 6.857311e+02 6.971218e+02
2.810000e+02 6.906540e+02 6.853725e+02 6.959354e+02
2.820000e+02 6.909284e+02 6.855474e+02 6.963093e+02
2.830000e+02 6.914726e+02 6.857528e+02 6.971925e+02
2.840000e+02 6.914043e+02 6.857354e+02 6.970731e+02
2.850000e+02 6.911169e+02 6.856261e+02 6.966077e+02
2.860000e+02 6.908401e+02 6.855245e+02 6.961557e+02
2.870000e+02 6.912635e+02 6.856673e+02 6.968597e+02


==> sac-racbf-noreset_theta.txt <==
t x c1 c2
0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
7.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
8.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
9.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.010000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.020000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.030000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.040000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.050000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.060000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.070000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.080000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.090000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.110000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.120000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.130000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.140000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.150000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.160000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.170000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.180000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.190000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.210000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.220000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.230000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.240000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.250000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.260000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.270000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.280000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.290000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.300000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.310000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.320000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.330000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.340000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.350000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.360000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.370000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.380000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.390000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.400000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.410000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.420000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.430000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.440000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.450000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.460000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.470000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.480000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.490000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.500000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.510000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.520000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.530000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.540000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.550000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.560000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.570000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.580000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.590000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.600000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.610000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.620000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.630000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.640000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.650000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.660000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.670000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.680000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.690000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.700000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.720000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.730000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.740000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.750000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.760000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.770000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.780000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.790000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.800000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.810000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.820000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.830000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.840000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.850000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.860000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.870000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.880000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.890000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.900000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.910000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.920000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.930000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.940000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.950000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.960000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.970000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.980000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.990000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.010000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.020000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.030000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.040000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.050000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.060000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.070000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.080000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.090000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.100000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.110000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.120000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.130000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.140000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.150000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.160000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.170000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.180000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.190000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.200000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.210000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.220000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.230000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.240000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.250000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.260000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.270000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.280000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.290000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.300000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.310000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.320000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.330000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.340000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.350000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.360000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.370000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.380000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.390000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.400000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.410000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.420000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.430000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.440000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.450000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.460000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.470000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.480000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.490000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.500000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.510000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.520000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.530000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.540000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.550000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.560000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.570000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.580000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.590000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.600000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.610000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.620000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.630000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.640000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.650000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.660000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.670000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.680000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.690000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.700000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.720000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.730000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.740000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.750000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.760000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.770000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.780000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.790000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.800000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.810000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.820000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.830000e+02 0.000000e+00 0.000000e+00 0.000000e+00


==> sac-racbf-noreset_thetadot.txt <==
t x c1 c2
0.000000e+00 1.427331e-02 -1.044879e-02 3.899542e-02
1.000000e+00 -5.717860e-03 -1.210345e-02 6.677280e-04
2.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e+00 -6.037822e-02 -1.209203e-01 1.638500e-04
5.000000e+00 -4.055221e-02 -1.107907e-01 2.968628e-02
6.000000e+00 -6.887751e-02 -1.880757e-01 5.032065e-02
7.000000e+00 -1.757306e-01 -3.541045e-01 2.643355e-03
8.000000e+00 -2.317382e-02 -6.331207e-02 1.696442e-02
9.000000e+00 -7.162487e-02 -1.623518e-01 1.910208e-02
1.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+01 -1.735520e-02 -4.741528e-02 1.270489e-02
1.300000e+01 -1.310912e-01 -2.779085e-01 1.572609e-02
1.400000e+01 -6.218106e-02 -1.966727e-01 7.231055e-02
1.500000e+01 -7.160179e-02 -1.542381e-01 1.103455e-02
1.600000e+01 -1.100667e-01 -3.167312e-01 9.659771e-02
1.700000e+01 -1.183086e-01 -2.063395e-01 -3.027771e-02
1.800000e+01 -1.466485e-01 -2.465549e-01 -4.674213e-02
1.900000e+01 -2.320396e-01 -2.583952e-01 -2.056840e-01
2.000000e+01 -1.730515e-01 -2.295209e-01 -1.165822e-01
2.100000e+01 -1.699641e-01 -2.713912e-01 -6.853708e-02
2.200000e+01 -1.880015e-01 -2.977225e-01 -7.828051e-02
2.300000e+01 -1.880030e-01 -2.977247e-01 -7.828131e-02
2.400000e+01 -1.880028e-01 -2.977244e-01 -7.828112e-02
2.500000e+01 -1.218949e-01 -3.455156e-01 1.017258e-01
2.600000e+01 -1.880024e-01 -2.977239e-01 -7.828082e-02
2.700000e+01 -2.386501e-01 -2.649300e-01 -2.123703e-01
2.800000e+01 -1.880028e-01 -2.977244e-01 -7.828120e-02
2.900000e+01 -1.880025e-01 -2.977240e-01 -7.828099e-02
3.000000e+01 -1.880023e-01 -2.977237e-01 -7.828091e-02
3.100000e+01 -1.880021e-01 -2.977233e-01 -7.828085e-02
3.200000e+01 -2.025886e-01 -2.572954e-01 -1.478817e-01
3.300000e+01 -1.640292e-01 -2.608393e-01 -6.721915e-02
3.400000e+01 -1.853378e-01 -2.946930e-01 -7.598262e-02
3.500000e+01 -1.439286e-01 -2.025830e-01 -8.527419e-02
3.600000e+01 -1.355008e-01 -2.194091e-01 -5.159259e-02
3.700000e+01 -4.228503e-02 -1.877509e-01 1.031809e-01
3.800000e+01 -2.456977e-02 -1.448375e-01 9.569791e-02
3.900000e+01 -1.288050e-02 -8.156420e-02 5.580320e-02
4.000000e+01 -4.588882e-02 -1.253706e-01 3.359295e-02
4.100000e+01 -4.588932e-02 -1.253720e-01 3.359331e-02
4.200000e+01 2.061548e-03 -1.306645e-01 1.347876e-01
4.300000e+01 7.787325e-03 -1.172320e-01 1.328067e-01
4.400000e+01 -4.440968e-02 -1.247831e-01 3.596379e-02
4.500000e+01 1.315297e-02 -1.294036e-01 1.557095e-01
4.600000e+01 -3.327848e-02 -1.224524e-01 5.589547e-02
4.700000e+01 -4.416892e-02 -1.246938e-01 3.635595e-02
4.800000e+01 -1.100649e-02 -1.245577e-01 1.025447e-01
4.900000e+01 -3.987509e-02 -1.234091e-01 4.365891e-02
5.000000e+01 -4.790784e-02 -1.308867e-01 3.507098e-02
5.100000e+01 -1.107606e-01 -1.872690e-01 -3.425229e-02
5.200000e+01 -7.800398e-02 -1.560192e-01 1.126033e-05
5.300000e+01 -1.184294e-01 -2.189057e-01 -1.795309e-02
5.400000e+01 -3.606290e-02 -9.852568e-02 2.639988e-02
5.500000e+01 -9.341103e-02 -2.002757e-01 1.345360e-02
5.600000e+01 -6.988470e-02 -1.909286e-01 5.115915e-02
5.700000e+01 -8.558212e-02 -1.837591e-01 1.259482e-02
5.800000e+01 -6.569338e-02 -1.794777e-01 4.809089e-02
5.900000e+01 -6.660947e-02 -1.819805e-01 4.876152e-02
6.000000e+01 -6.559252e-02 -1.792021e-01 4.801705e-02
6.100000e+01 -7.945031e-02 -1.886303e-01 2.972967e-02
6.200000e+01 -7.952383e-02 -1.870137e-01 2.796599e-02
6.300000e+01 -7.943465e-02 -1.867845e-01 2.791523e-02
6.400000e+01 -7.980943e-02 -1.876970e-01 2.807816e-02
6.500000e+01 -6.529592e-02 -1.783918e-01 4.779993e-02
6.600000e+01 -6.815698e-02 -1.804791e-01 4.416510e-02
6.700000e+01 -8.171255e-02 -1.900395e-01 2.661437e-02
6.800000e+01 -6.680440e-02 -1.825130e-01 4.890422e-02
6.900000e+01 -6.928205e-02 -1.795025e-01 4.093838e-02
7.000000e+01 -1.967655e-01 -3.147242e-01 -7.880684e-02
7.100000e+01 -1.572185e-01 -2.723814e-01 -4.205561e-02
7.200000e+01 -2.331984e-01 -3.886789e-01 -7.771787e-02
7.300000e+01 -1.126395e-01 -1.799102e-01 -4.536876e-02
7.400000e+01 -7.461335e-02 -1.442609e-01 -4.965780e-03
7.500000e+01 -1.706261e-01 -3.412560e-01 3.865245e-06
7.600000e+01 -1.658560e-01 -3.499345e-01 1.822251e-02
7.700000e+01 -1.168500e-01 -2.479068e-01 1.420681e-02
7.800000e+01 -8.980544e-02 -3.132945e-01 1.336836e-01
7.900000e+01 -1.878560e-01 -3.471230e-01 -2.858885e-02
8.000000e+01 -1.600023e-01 -3.385910e-01 1.858639e-02
8.100000e+01 -2.724239e-01 -4.715800e-01 -7.326772e-02
8.200000e+01 -2.897228e-01 -4.974097e-01 -8.203597e-02
8.300000e+01 -2.654163e-01 -4.469033e-01 -8.392935e-02
8.400000e+01 -1.515467e-01 -3.251374e-01 2.204407e-02
8.500000e+01 -2.636782e-01 -4.580813e-01 -6.927508e-02
8.600000e+01 -1.633823e-01 -3.384657e-01 1.170098e-02
8.700000e+01 -5.694615e-02 -1.171722e-01 3.279923e-03
8.800000e+01 -1.617249e-01 -3.475958e-01 2.414589e-02
8.900000e+01 -2.491214e-01 -4.314363e-01 -6.680657e-02
9.000000e+01 -2.260545e-01 -5.361480e-01 8.403908e-02
9.100000e+01 -3.129160e-01 -5.165936e-01 -1.092383e-01
9.200000e+01 -2.268736e-01 -5.093989e-01 5.565165e-02
9.300000e+01 -3.418893e-01 -5.489222e-01 -1.348564e-01
9.400000e+01 -2.453816e-01 -4.907633e-01 7.260054e-10
9.500000e+01 -2.126241e-01 -4.940517e-01 6.880347e-02
9.600000e+01 -2.363351e-01 -4.830515e-01 1.038129e-02
9.700000e+01 -2.402733e-01 -4.805546e-01 8.104701e-06
9.800000e+01 -2.441758e-01 -4.883583e-01 6.719844e-06
9.900000e+01 -2.426696e-01 -4.854740e-01 1.348270e-04
1.000000e+02 -2.449783e-01 -4.899835e-01 2.695395e-05
1.010000e+02 -2.442808e-01 -4.887650e-01 2.033842e-04
1.020000e+02 -2.476510e-01 -4.953222e-01 2.021764e-05
1.030000e+02 -2.423269e-01 -4.846859e-01 3.212738e-05
1.040000e+02 -1.139966e-01 -4.188670e-01 1.908738e-01
1.050000e+02 -2.023665e-01 -4.223582e-01 1.762514e-02
1.060000e+02 -2.285201e-01 -4.572685e-01 2.283244e-04
1.070000e+02 -2.182477e-01 -4.365310e-01 3.557393e-05
1.080000e+02 -2.384024e-01 -5.577260e-01 8.092130e-02
1.090000e+02 -3.221053e-01 -5.106312e-01 -1.335794e-01
1.100000e+02 -3.988222e-01 -5.298201e-01 -2.678242e-01
1.110000e+02 -3.721515e-01 -4.702061e-01 -2.740968e-01
1.120000e+02 -3.507268e-01 -4.091913e-01 -2.922622e-01
1.130000e+02 -2.884030e-01 -4.169065e-01 -1.598995e-01
1.140000e+02 -3.569831e-01 -4.194176e-01 -2.945485e-01
1.150000e+02 -3.262586e-01 -4.387857e-01 -2.137315e-01
1.160000e+02 -3.388357e-01 -4.285796e-01 -2.490918e-01
1.170000e+02 -3.204214e-01 -4.232136e-01 -2.176292e-01
1.180000e+02 -3.383591e-01 -4.200740e-01 -2.566442e-01
1.190000e+02 -3.057561e-01 -4.234563e-01 -1.880559e-01
1.200000e+02 -3.378536e-01 -4.198001e-01 -2.559071e-01
1.210000e+02 -3.187899e-01 -4.199119e-01 -2.176680e-01
1.220000e+02 -3.663374e-01 -4.869605e-01 -2.457143e-01
1.230000e+02 -3.397026e-01 -4.200639e-01 -2.593414e-01
1.240000e+02 -3.767968e-01 -4.435299e-01 -3.100638e-01
1.250000e+02 -3.726180e-01 -4.262205e-01 -3.190156e-01
1.260000e+02 -4.080473e-01 -4.445674e-01 -3.715273e-01
1.270000e+02 -3.484414e-01 -4.318892e-01 -2.649936e-01
1.280000e+02 -2.962538e-01 -3.970397e-01 -1.954679e-01
1.290000e+02 -3.139821e-01 -4.253050e-01 -2.026591e-01
1.300000e+02 -3.368123e-01 -4.149124e-01 -2.587121e-01
1.310000e+02 -3.735986e-01 -4.611869e-01 -2.860103e-01
1.320000e+02 -3.600376e-01 -4.174373e-01 -3.026378e-01
1.330000e+02 -2.982014e-01 -3.763057e-01 -2.200972e-01
1.340000e+02 -3.402565e-01 -4.075158e-01 -2.729972e-01
1.350000e+02 -3.636523e-01 -4.314321e-01 -2.958724e-01
1.360000e+02 -3.678665e-01 -4.600702e-01 -2.756628e-01
1.370000e+02 -3.581042e-01 -4.218401e-01 -2.943683e-01
1.380000e+02 -3.480119e-01 -4.143638e-01 -2.816600e-01
1.390000e+02 -3.627505e-01 -4.238033e-01 -3.016977e-01
1.400000e+02 -3.167072e-01 -4.272572e-01 -2.061572e-01
1.410000e+02 -3.174538e-01 -4.086008e-01 -2.263068e-01
1.420000e+02 -2.646557e-01 -3.383061e-01 -1.910052e-01
1.430000e+02 -2.775667e-01 -3.531522e-01 -2.019813e-01
1.440000e+02 -2.695508e-01 -3.451129e-01 -1.939888e-01
1.450000e+02 -2.563483e-01 -3.409688e-01 -1.717277e-01
1.460000e+02 -2.214126e-01 -2.422241e-01 -2.006011e-01
1.470000e+02 -2.086618e-01 -2.680500e-01 -1.492736e-01
1.480000e+02 -2.845716e-01 -3.500475e-01 -2.190958e-01
1.490000e+02 -2.857520e-01 -3.526660e-01 -2.188379e-01
1.500000e+02 -2.868762e-01 -3.560475e-01 -2.177050e-01
1.510000e+02 -2.857389e-01 -3.531553e-01 -2.183226e-01
1.520000e+02 -2.867709e-01 -3.553728e-01 -2.181690e-01
1.530000e+02 -2.863715e-01 -3.547128e-01 -2.180303e-01
1.540000e+02 -2.849168e-01 -3.507973e-01 -2.190363e-01
1.550000e+02 -2.859291e-01 -3.533378e-01 -2.185204e-01
1.560000e+02 -2.858440e-01 -3.531348e-01 -2.185531e-01
1.570000e+02 -2.863792e-01 -3.545099e-01 -2.182484e-01
1.580000e+02 -1.978599e-01 -3.160017e-01 -7.971820e-02
1.590000e+02 -2.420903e-01 -3.146500e-01 -1.695307e-01
1.600000e+02 -2.276888e-01 -2.783328e-01 -1.770447e-01
1.610000e+02 -2.257943e-01 -3.061278e-01 -1.454608e-01
1.620000e+02 -2.816595e-01 -3.355627e-01 -2.277563e-01
1.630000e+02 -2.403164e-01 -3.152905e-01 -1.653424e-01
1.640000e+02 -2.525835e-01 -3.183602e-01 -1.868068e-01
1.650000e+02 -2.356952e-01 -3.131561e-01 -1.582343e-01
1.660000e+02 -2.206395e-01 -2.762759e-01 -1.650031e-01
1.670000e+02 -2.727347e-01 -3.427252e-01 -2.027442e-01
1.680000e+02 -2.446324e-01 -2.884737e-01 -2.007910e-01
1.690000e+02 -2.172828e-01 -2.759606e-01 -1.586051e-01
1.700000e+02 -2.685251e-01 -3.464140e-01 -1.906362e-01
1.710000e+02 -2.436597e-01 -2.967392e-01 -1.905801e-01
1.720000e+02 -2.209726e-01 -2.760954e-01 -1.658498e-01
1.730000e+02 -2.304737e-01 -2.774175e-01 -1.835300e-01
1.740000e+02 -2.294673e-01 -2.770133e-01 -1.819212e-01
1.750000e+02 -2.342061e-01 -2.790039e-01 -1.894083e-01
1.760000e+02 -2.963696e-01 -3.569529e-01 -2.357864e-01
1.770000e+02 -1.632083e-01 -2.992087e-01 -2.720798e-02
1.780000e+02 -3.172551e-01 -3.839939e-01 -2.505163e-01
1.790000e+02 -2.722530e-01 -3.515862e-01 -1.929198e-01
1.800000e+02 -2.288872e-01 -2.979852e-01 -1.597893e-01
1.810000e+02 -2.532505e-01 -3.668092e-01 -1.396918e-01
1.820000e+02 -2.490727e-01 -3.842203e-01 -1.139252e-01
1.830000e+02 -2.204760e-01 -3.773985e-01 -6.355351e-02
1.840000e+02 -2.598190e-01 -3.782839e-01 -1.413541e-01
1.850000e+02 -2.599013e-01 -3.785285e-01 -1.412741e-01
1.860000e+02 -2.599074e-01 -3.785270e-01 -1.412877e-01
1.870000e+02 -2.599070e-01 -3.785293e-01 -1.412847e-01
1.880000e+02 -2.599747e-01 -3.785675e-01 -1.413820e-01
1.890000e+02 -2.599159e-01 -3.785344e-01 -1.412974e-01
1.900000e+02 -2.600495e-01 -3.786511e-01 -1.414479e-01
1.910000e+02 -2.599005e-01 -3.785222e-01 -1.412788e-01
1.920000e+02 -2.600931e-01 -3.786357e-01 -1.415504e-01
1.930000e+02 -2.599031e-01 -3.785291e-01 -1.412772e-01
1.940000e+02 -2.274624e-01 -3.733212e-01 -8.160372e-02
1.950000e+02 -1.929984e-01 -3.036826e-01 -8.231409e-02
1.960000e+02 -2.321247e-01 -3.599561e-01 -1.042933e-01
1.970000e+02 -3.000055e-01 -3.629586e-01 -2.370524e-01
1.980000e+02 -2.441703e-01 -3.523860e-01 -1.359547e-01
1.990000e+02 -2.381981e-01 -3.371043e-01 -1.392919e-01
2.000000e+02 -2.648668e-01 -3.695749e-01 -1.601586e-01
2.010000e+02 -2.591256e-01 -3.480000e-01 -1.702512e-01
2.020000e+02 -2.631731e-01 -3.523823e-01 -1.739638e-01
2.030000e+02 -2.631115e-01 -3.523559e-01 -1.738670e-01
2.040000e+02 -2.630944e-01 -3.523606e-01 -1.738281e-01
2.050000e+02 -2.631149e-01 -3.523552e-01 -1.738746e-01
2.060000e+02 -2.631157e-01 -3.523578e-01 -1.738735e-01
2.070000e+02 -2.631105e-01 -3.523606e-01 -1.738604e-01
2.080000e+02 -2.631140e-01 -3.523581e-01 -1.738700e-01
2.090000e+02 -2.631161e-01 -3.523575e-01 -1.738747e-01
2.100000e+02 -2.631011e-01 -3.523644e-01 -1.738378e-01
2.110000e+02 -2.631163e-01 -3.523587e-01 -1.738739e-01
2.120000e+02 -2.514051e-01 -3.524503e-01 -1.503599e-01
2.130000e+02 -2.614796e-01 -3.730786e-01 -1.498807e-01
2.140000e+02 -2.782779e-01 -3.269025e-01 -2.296534e-01
2.150000e+02 -3.000674e-01 -3.628753e-01 -2.372596e-01
2.160000e+02 -2.562922e-01 -3.540760e-01 -1.585083e-01
2.170000e+02 -2.904977e-01 -3.517573e-01 -2.292380e-01
2.180000e+02 -2.923772e-01 -3.438858e-01 -2.408685e-01
2.190000e+02 -2.692924e-01 -3.657675e-01 -1.728173e-01
2.200000e+02 -3.209836e-01 -3.916186e-01 -2.503486e-01
2.210000e+02 -3.210292e-01 -3.916686e-01 -2.503898e-01
2.220000e+02 -3.210215e-01 -3.916574e-01 -2.503856e-01
2.230000e+02 -3.210219e-01 -3.916577e-01 -2.503861e-01
2.240000e+02 -3.210220e-01 -3.916580e-01 -2.503861e-01
2.250000e+02 -3.210245e-01 -3.916617e-01 -2.503873e-01
2.260000e+02 -3.210207e-01 -3.916552e-01 -2.503862e-01
2.270000e+02 -3.210216e-01 -3.916576e-01 -2.503856e-01
2.280000e+02 -3.210221e-01 -3.916581e-01 -2.503861e-01
2.290000e+02 -3.210313e-01 -3.916717e-01 -2.503909e-01
2.300000e+02 -2.553683e-01 -3.612309e-01 -1.495058e-01
2.310000e+02 -2.842408e-01 -3.367137e-01 -2.317678e-01
2.320000e+02 -2.582911e-01 -3.550175e-01 -1.615648e-01
2.330000e+02 -2.986205e-01 -3.582222e-01 -2.390188e-01
2.340000e+02 -2.702357e-01 -3.652785e-01 -1.751929e-01
2.350000e+02 -2.891642e-01 -3.841019e-01 -1.942265e-01
2.360000e+02 -2.835265e-01 -3.540619e-01 -2.129910e-01
2.370000e+02 -2.702243e-01 -3.555046e-01 -1.849440e-01
2.380000e+02 -2.701845e-01 -3.252975e-01 -2.150714e-01
2.390000e+02 -2.807071e-01 -3.279054e-01 -2.335089e-01
2.400000e+02 -2.699828e-01 -3.263511e-01 -2.136144e-01
2.410000e+02 -2.745837e-01 -3.263356e-01 -2.228318e-01
2.420000e+02 -2.807217e-01 -3.278008e-01 -2.336426e-01
2.430000e+02 -2.699787e-01 -3.263158e-01 -2.136416e-01
2.440000e+02 -2.806233e-01 -3.277835e-01 -2.334631e-01
2.450000e+02 -2.701395e-01 -3.263940e-01 -2.138850e-01
2.460000e+02 -2.805988e-01 -3.277460e-01 -2.334516e-01
2.470000e+02 -2.700660e-01 -3.263100e-01 -2.138219e-01
2.480000e+02 -2.411690e-01 -3.550277e-01 -1.273104e-01
2.490000e+02 -2.685961e-01 -3.880680e-01 -1.491241e-01
2.500000e+02 -3.052207e-01 -3.664529e-01 -2.439885e-01
2.510000e+02 -2.904544e-01 -3.629158e-01 -2.179929e-01
2.520000e+02 -2.668755e-01 -3.592793e-01 -1.744717e-01
2.530000e+02 -2.896657e-01 -3.654953e-01 -2.138361e-01
2.540000e+02 -2.703107e-01 -3.623757e-01 -1.782457e-01
2.550000e+02 -2.634907e-01 -3.597800e-01 -1.672013e-01
2.560000e+02 -2.477806e-01 -3.765922e-01 -1.189691e-01
2.570000e+02 -2.829556e-01 -3.680255e-01 -1.978857e-01
2.580000e+02 -2.828807e-01 -3.680220e-01 -1.977394e-01
2.590000e+02 -2.828733e-01 -3.680211e-01 -1.977254e-01
2.600000e+02 -2.828730e-01 -3.680214e-01 -1.977246e-01
2.610000e+02 -2.828722e-01 -3.680207e-01 -1.977238e-01
2.620000e+02 -2.828725e-01 -3.680214e-01 -1.977236e-01
2.630000e+02 -2.828763e-01 -3.680212e-01 -1.977314e-01
2.640000e+02 -2.828734e-01 -3.680212e-01 -1.977255e-01
2.650000e+02 -2.828758e-01 -3.680209e-01 -1.977308e-01
2.660000e+02 -2.465332e-01 -3.660588e-01 -1.270076e-01
2.670000e+02 -2.482477e-01 -3.606875e-01 -1.358080e-01
2.680000e+02 -2.585964e-01 -3.662019e-01 -1.509910e-01
2.690000e+02 -2.976199e-01 -3.669604e-01 -2.282794e-01
2.700000e+02 -2.454903e-01 -3.706620e-01 -1.203186e-01
2.710000e+02 -2.263559e-01 -3.636026e-01 -8.910919e-02
2.720000e+02 -2.820615e-01 -3.497746e-01 -2.143483e-01
2.730000e+02 -2.805977e-01 -3.803270e-01 -1.808684e-01
2.740000e+02 -2.746035e-01 -3.408197e-01 -2.083874e-01
2.750000e+02 -2.740115e-01 -3.408903e-01 -2.071327e-01
2.760000e+02 -2.739625e-01 -3.408742e-01 -2.070508e-01
2.770000e+02 -2.739888e-01 -3.409149e-01 -2.070628e-01
2.780000e+02 -2.739828e-01 -3.409122e-01 -2.070535e-01
2.790000e+02 -2.739584e-01 -3.408777e-01 -2.070390e-01
2.800000e+02 -2.739717e-01 -3.409025e-01 -2.070410e-01
2.810000e+02 -2.739789e-01 -3.409014e-01 -2.070565e-01
2.820000e+02 -2.739851e-01 -3.409097e-01 -2.070606e-01
2.830000e+02 -2.739849e-01 -3.409063e-01 -2.070635e-01


==> sac-racbf-noreset_x.txt <==
t x c1 c2
0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e+00 1.063899e-04 -7.788282e-05 2.906627e-04
7.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
8.000000e+00 4.574362e-04 -3.348665e-04 1.249739e-03
9.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+01 6.107270e-03 -4.470832e-03 1.668537e-02
1.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.600000e+01 -2.133916e-05 -1.839039e-02 1.834771e-02
1.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.100000e+01 -7.067548e-03 -1.930890e-02 5.173805e-03
2.200000e+01 -6.346937e-03 -1.734015e-02 4.646280e-03
2.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.200000e+01 -1.299923e-02 -2.604185e-02 4.339484e-05
3.300000e+01 -1.288093e-02 -3.519136e-02 9.429498e-03
3.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.700000e+01 -1.404761e-03 -3.837878e-03 1.028356e-03
3.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.900000e+01 -4.157490e-03 -1.135847e-02 3.043494e-03
4.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.600000e+01 -1.039404e-03 -2.839704e-03 7.608963e-04
5.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e+01 -1.099702e-03 -3.004443e-03 8.050381e-04
6.100000e+01 -4.791766e-04 -1.309135e-03 3.507816e-04
6.200000e+01 -1.096740e-03 -2.996349e-03 8.028694e-04
6.300000e+01 -1.057945e-03 -2.890361e-03 7.744698e-04
6.400000e+01 -9.931276e-04 -2.713275e-03 7.270199e-04
6.500000e+01 -1.100960e-03 -3.007880e-03 8.059589e-04
6.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.800000e+01 -6.073388e-03 -1.659280e-02 4.446029e-03
6.900000e+01 -7.598336e-03 -2.075904e-02 5.562368e-03
7.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.100000e+01 2.387149e-02 -1.747514e-02 6.521813e-02
7.200000e+01 1.881590e-03 -1.377420e-03 5.140600e-03
7.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.100000e+01 1.283085e-02 -9.392837e-03 3.505455e-02
8.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.500000e+01 7.461499e-03 -5.462196e-03 2.038519e-02
8.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.900000e+01 1.844936e-04 -1.350587e-04 5.040458e-04
9.000000e+01 2.694121e-02 -7.131679e-04 5.459559e-02
9.100000e+01 8.982440e-03 -6.575603e-03 2.454048e-02
9.200000e+01 2.845908e-02 -8.054100e-03 6.497227e-02
9.300000e+01 3.699954e-02 -6.655017e-03 8.065409e-02
9.400000e+01 4.696335e-03 -3.437955e-03 1.283062e-02
9.500000e+01 2.114833e-03 -1.548165e-03 5.777831e-03
9.600000e+01 2.318489e-02 -1.412290e-03 4.778206e-02
9.700000e+01 1.741243e-03 -1.274679e-03 4.757165e-03
9.800000e+01 4.594832e-03 -3.363651e-03 1.255332e-02
9.900000e+01 5.392828e-03 -3.947824e-03 1.473348e-02
1.000000e+02 7.623265e-03 -5.580617e-03 2.082715e-02
1.010000e+02 3.446021e-03 -2.522663e-03 9.414705e-03
1.020000e+02 1.856994e-03 -1.359414e-03 5.073402e-03
1.030000e+02 5.043095e-03 -3.691801e-03 1.377799e-02
1.040000e+02 2.629487e-04 -1.924918e-04 7.183893e-04
1.050000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.060000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.070000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.080000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.090000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+02 2.456741e-03 -1.424961e-02 1.916309e-02
1.110000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.120000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.130000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.140000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.150000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.160000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.170000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.180000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.190000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.210000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.220000e+02 -4.897426e-04 -1.338002e-03 3.585164e-04
1.230000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.240000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.250000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.260000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.270000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.280000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.290000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.300000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.310000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.320000e+02 3.964784e-03 -2.902423e-03 1.083199e-02
1.330000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.340000e+02 3.792486e-03 -2.776293e-03 1.036127e-02
1.350000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.360000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.370000e+02 4.012294e-03 -2.937203e-03 1.096179e-02
1.380000e+02 9.132188e-03 -6.685226e-03 2.494960e-02
1.390000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.400000e+02 -5.210811e-03 -1.423620e-02 3.814578e-03
1.410000e+02 -6.921124e-03 -1.890886e-02 5.066614e-03
1.420000e+02 -1.345090e-02 -3.674855e-02 9.846745e-03
1.430000e+02 -6.246134e-03 -1.706475e-02 4.572487e-03
1.440000e+02 -1.216707e-03 -3.324105e-03 8.906913e-04
1.450000e+02 -8.138032e-03 -2.223352e-02 5.957453e-03
1.460000e+02 -3.274947e-03 -8.947321e-03 2.397427e-03
1.470000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.480000e+02 -8.202309e-03 -2.240913e-02 6.004507e-03
1.490000e+02 -8.232814e-03 -2.249247e-02 6.026838e-03
1.500000e+02 -8.407003e-03 -2.296836e-02 6.154353e-03
1.510000e+02 -8.405757e-03 -2.296496e-02 6.153441e-03
1.520000e+02 -8.232602e-03 -2.249189e-02 6.026683e-03
1.530000e+02 -8.407079e-03 -2.296857e-02 6.154409e-03
1.540000e+02 -8.232907e-03 -2.249272e-02 6.026906e-03
1.550000e+02 -8.232922e-03 -2.249276e-02 6.026917e-03
1.560000e+02 -8.232869e-03 -2.249262e-02 6.026878e-03
1.570000e+02 -8.232920e-03 -2.249276e-02 6.026916e-03
1.580000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.590000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.600000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.610000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.620000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.630000e+02 -3.162379e-03 -8.639780e-03 2.315022e-03
1.640000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.650000e+02 -7.846204e-03 -2.143623e-02 5.743820e-03
1.660000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.670000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.680000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.690000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.700000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.720000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.730000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.740000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.750000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.760000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.770000e+02 -4.427732e-04 -1.209679e-03 3.241325e-04
1.780000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.790000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.800000e+02 -4.969364e-03 -1.357655e-02 3.637827e-03
1.810000e+02 -4.745373e-03 -1.296460e-02 3.473854e-03
1.820000e+02 -1.600599e-04 -4.372919e-04 1.171720e-04
1.830000e+02 -1.579629e-02 -4.315627e-02 1.156369e-02
1.840000e+02 -1.206664e-02 -3.296668e-02 8.833396e-03
1.850000e+02 -1.218439e-02 -3.328837e-02 8.919591e-03
1.860000e+02 -1.218601e-02 -3.329279e-02 8.920777e-03
1.870000e+02 -1.218681e-02 -3.329498e-02 8.921364e-03
1.880000e+02 -1.221402e-02 -3.336932e-02 8.941282e-03
1.890000e+02 -1.218956e-02 -3.330250e-02 8.923378e-03
1.900000e+02 -1.221973e-02 -3.338491e-02 8.945460e-03
1.910000e+02 -1.218380e-02 -3.328677e-02 8.919162e-03
1.920000e+02 -1.221975e-02 -3.338497e-02 8.945476e-03
1.930000e+02 -1.218520e-02 -3.329059e-02 8.920186e-03
1.940000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.950000e+02 -2.354081e-02 -6.431470e-02 1.723307e-02
1.960000e+02 -2.840153e-02 -7.759443e-02 2.079136e-02
1.970000e+02 -1.615537e-03 -4.413729e-03 1.182655e-03
1.980000e+02 -2.106847e-02 -5.756012e-02 1.542319e-02
1.990000e+02 -2.546407e-02 -6.956913e-02 1.864099e-02
2.000000e+02 -2.311208e-02 -6.314339e-02 1.691922e-02
2.010000e+02 -1.098189e-02 -3.000309e-02 8.039303e-03
2.020000e+02 -3.472035e-03 -9.485777e-03 2.541706e-03
2.030000e+02 -3.511610e-03 -9.593897e-03 2.570677e-03
2.040000e+02 -3.512419e-03 -9.596106e-03 2.571269e-03
2.050000e+02 -3.507714e-03 -9.583253e-03 2.567825e-03
2.060000e+02 -3.508555e-03 -9.585550e-03 2.568440e-03
2.070000e+02 -3.507936e-03 -9.583859e-03 2.567987e-03
2.080000e+02 -3.509035e-03 -9.586862e-03 2.568792e-03
2.090000e+02 -3.508890e-03 -9.586467e-03 2.568686e-03
2.100000e+02 -3.507720e-03 -9.583270e-03 2.567830e-03
2.110000e+02 -3.507721e-03 -9.583272e-03 2.567830e-03
2.120000e+02 -2.807554e-02 -7.670380e-02 2.055272e-02
2.130000e+02 -2.387284e-02 -6.522182e-02 1.747613e-02
2.140000e+02 -1.051368e-02 -2.872391e-02 7.696548e-03
2.150000e+02 -1.513474e-03 -4.134887e-03 1.107940e-03
2.160000e+02 -2.311712e-02 -6.315715e-02 1.692291e-02
2.170000e+02 -4.131579e-03 -1.128768e-02 3.024526e-03
2.180000e+02 -9.434137e-03 -2.577454e-02 6.906268e-03
2.190000e+02 -2.670712e-02 -7.296520e-02 1.955097e-02
2.200000e+02 -1.397297e-02 -3.817486e-02 1.022892e-02
2.210000e+02 -1.426299e-02 -3.896722e-02 1.044124e-02
2.220000e+02 -1.425388e-02 -3.894233e-02 1.043457e-02
2.230000e+02 -1.424687e-02 -3.892318e-02 1.042944e-02
2.240000e+02 -1.424653e-02 -3.892225e-02 1.042918e-02
2.250000e+02 -1.425512e-02 -3.894572e-02 1.043547e-02
2.260000e+02 -1.424662e-02 -3.892248e-02 1.042925e-02
2.270000e+02 -1.425422e-02 -3.894326e-02 1.043482e-02
2.280000e+02 -1.424906e-02 -3.892915e-02 1.043103e-02
2.290000e+02 -1.425434e-02 -3.894357e-02 1.043490e-02
2.300000e+02 -2.315624e-02 -6.326403e-02 1.695155e-02
2.310000e+02 -1.073622e-02 -2.933191e-02 7.859462e-03
2.320000e+02 -1.471469e-02 -4.020127e-02 1.077190e-02
2.330000e+02 -1.150517e-02 -3.143271e-02 8.422370e-03
2.340000e+02 -2.072732e-02 -5.662809e-02 1.517345e-02
2.350000e+02 -1.740238e-02 -4.754417e-02 1.273942e-02
2.360000e+02 -8.060244e-03 -2.202100e-02 5.900508e-03
2.370000e+02 -6.106111e-03 -1.668220e-02 4.469983e-03
2.380000e+02 -5.140978e-03 -1.404541e-02 3.763457e-03
2.390000e+02 -5.146369e-03 -1.406014e-02 3.767404e-03
2.400000e+02 -5.146523e-03 -1.406056e-02 3.767517e-03
2.410000e+02 -5.145028e-03 -1.405648e-02 3.766422e-03
2.420000e+02 -5.144867e-03 -1.405604e-02 3.766304e-03
2.430000e+02 -5.146502e-03 -1.406051e-02 3.767501e-03
2.440000e+02 -5.146387e-03 -1.406019e-02 3.767417e-03
2.450000e+02 -5.146594e-03 -1.406076e-02 3.767568e-03
2.460000e+02 -5.144926e-03 -1.405620e-02 3.766348e-03
2.470000e+02 -5.144870e-03 -1.405605e-02 3.766306e-03
2.480000e+02 -3.048635e-02 -8.329026e-02 2.231756e-02
2.490000e+02 -3.485637e-02 -9.522939e-02 2.551664e-02
2.500000e+02 -3.481910e-03 -9.512755e-03 2.548935e-03
2.510000e+02 -1.698396e-02 -4.640105e-02 1.243312e-02
2.520000e+02 -1.059008e-02 -2.893263e-02 7.752476e-03
2.530000e+02 -1.244762e-02 -3.400752e-02 9.112288e-03
2.540000e+02 -6.976661e-03 -1.906059e-02 5.107270e-03
2.550000e+02 -2.344066e-02 -6.404109e-02 1.715976e-02
2.560000e+02 -3.461892e-02 -9.458065e-02 2.534281e-02
2.570000e+02 -1.877843e-02 -5.130363e-02 1.374677e-02
2.580000e+02 -1.883299e-02 -5.145269e-02 1.378671e-02
2.590000e+02 -1.883773e-02 -5.146563e-02 1.379017e-02
2.600000e+02 -1.883796e-02 -5.146626e-02 1.379034e-02
2.610000e+02 -1.883816e-02 -5.146680e-02 1.379049e-02
2.620000e+02 -1.883829e-02 -5.146717e-02 1.379059e-02
2.630000e+02 -1.883570e-02 -5.146009e-02 1.378869e-02
2.640000e+02 -1.883764e-02 -5.146539e-02 1.379011e-02
2.650000e+02 -1.883567e-02 -5.146002e-02 1.378867e-02
2.660000e+02 -3.119052e-02 -8.521407e-02 2.283304e-02
2.670000e+02 -2.886733e-02 -7.886702e-02 2.113235e-02
2.680000e+02 -3.206617e-02 -8.760641e-02 2.347407e-02
2.690000e+02 -3.184420e-03 -8.699997e-03 2.331157e-03
2.700000e+02 -2.284464e-02 -6.241273e-02 1.672344e-02
2.710000e+02 -2.064655e-02 -5.640742e-02 1.511432e-02
2.720000e+02 -1.553375e-02 -4.243900e-02 1.137150e-02
2.730000e+02 -2.820030e-02 -7.704464e-02 2.064405e-02
2.740000e+02 -2.637624e-02 -7.206124e-02 1.930875e-02
2.750000e+02 -2.662041e-02 -7.272832e-02 1.948749e-02
2.760000e+02 -2.663368e-02 -7.276457e-02 1.949721e-02
2.770000e+02 -2.663519e-02 -7.276869e-02 1.949831e-02
2.780000e+02 -2.663655e-02 -7.277241e-02 1.949931e-02
2.790000e+02 -2.663607e-02 -7.277109e-02 1.949895e-02
2.800000e+02 -2.663818e-02 -7.277686e-02 1.950050e-02
2.810000e+02 -2.663520e-02 -7.276871e-02 1.949832e-02
2.820000e+02 -2.663525e-02 -7.276887e-02 1.949836e-02
2.830000e+02 -2.663425e-02 -7.276613e-02 1.949763e-02


==> sac-racbf-noreset_xdot.txt <==
t x c1 c2
0.000000e+00 -6.495977e-03 -1.968156e-02 6.689609e-03
1.000000e+00 -2.670969e-02 -5.591171e-02 2.492334e-03
2.000000e+00 -2.627540e-02 -7.178574e-02 1.923493e-02
3.000000e+00 -3.566924e-02 -9.745016e-02 2.611169e-02
4.000000e+00 -8.310550e-02 -1.424039e-01 -2.380709e-02
5.000000e+00 -7.340146e-03 -2.005365e-02 5.373360e-03
6.000000e+00 -5.203600e-02 -1.127066e-01 8.634618e-03
7.000000e+00 -2.707013e-02 -8.256179e-02 2.842153e-02
8.000000e+00 -3.845573e-02 -9.164695e-02 1.473549e-02
9.000000e+00 -1.751804e-02 -3.527593e-02 2.398440e-04
1.000000e+01 -4.046183e-02 -7.737825e-02 -3.545419e-03
1.100000e+01 -3.565995e-03 -9.742480e-03 2.610490e-03
1.200000e+01 -1.610734e-02 -3.516644e-02 2.951761e-03
1.300000e+01 -1.270905e-02 -3.472178e-02 9.303673e-03
1.400000e+01 -4.781289e-02 -1.306273e-01 3.500147e-02
1.500000e+01 -8.296521e-02 -1.535207e-01 -1.240970e-02
1.600000e+01 3.669756e-03 -9.793905e-02 1.052786e-01
1.700000e+01 -6.918128e-02 -1.117961e-01 -2.656643e-02
1.800000e+01 -1.271487e-01 -2.015994e-01 -5.269804e-02
1.900000e+01 -1.839955e-01 -2.649227e-01 -1.030683e-01
2.000000e+01 -1.168402e-01 -1.872749e-01 -4.640553e-02
2.100000e+01 -1.237109e-01 -2.130111e-01 -3.441061e-02
2.200000e+01 -8.914886e-02 -1.569294e-01 -2.136830e-02
2.300000e+01 -8.915002e-02 -1.569322e-01 -2.136788e-02
2.400000e+01 -8.914972e-02 -1.569316e-01 -2.136784e-02
2.500000e+01 -7.651212e-02 -1.621070e-01 9.082753e-03
2.600000e+01 -9.086273e-02 -1.564199e-01 -2.530554e-02
2.700000e+01 -1.417878e-01 -2.011272e-01 -8.244836e-02
2.800000e+01 -8.915020e-02 -1.569320e-01 -2.136841e-02
2.900000e+01 -8.914892e-02 -1.569305e-01 -2.136732e-02
3.000000e+01 -8.914877e-02 -1.569301e-01 -2.136745e-02
3.100000e+01 -8.914945e-02 -1.569306e-01 -2.136829e-02
3.200000e+01 -1.714486e-01 -2.394151e-01 -1.034822e-01
3.300000e+01 -7.069549e-02 -1.184826e-01 -2.290839e-02
3.400000e+01 -1.070996e-01 -1.695350e-01 -4.466412e-02
3.500000e+01 -7.444189e-02 -9.357812e-02 -5.530566e-02
3.600000e+01 -9.057439e-02 -1.254325e-01 -5.571630e-02
3.700000e+01 -7.641367e-02 -1.624699e-01 9.642605e-03
3.800000e+01 -1.141053e-01 -1.937626e-01 -3.444803e-02
3.900000e+01 -2.150128e-02 -4.581147e-02 2.808906e-03
4.000000e+01 -3.258396e-02 -8.902102e-02 2.385311e-02
4.100000e+01 -7.806990e-02 -1.582434e-01 2.103597e-03
4.200000e+01 -9.914898e-03 -8.868206e-02 6.885226e-02
4.300000e+01 -1.202921e-04 -8.049655e-02 8.025597e-02
4.400000e+01 -3.258447e-02 -8.902242e-02 2.385349e-02
4.500000e+01 -6.550988e-02 -1.390527e-01 8.032916e-03
4.600000e+01 -5.758609e-02 -1.412713e-01 2.609915e-02
4.700000e+01 -3.258435e-02 -8.902211e-02 2.385340e-02
4.800000e+01 -8.097827e-03 -8.765542e-02 7.145976e-02
4.900000e+01 -2.405615e-02 -8.697801e-02 3.886571e-02
5.000000e+01 -4.077191e-02 -9.249194e-02 1.094812e-02
5.100000e+01 -1.408705e-01 -2.371314e-01 -4.460971e-02
5.200000e+01 -8.225220e-02 -1.655948e-01 1.090393e-03
5.300000e+01 -9.014101e-02 -2.041581e-01 2.387606e-02
5.400000e+01 -5.714092e-02 -1.561119e-01 4.183006e-02
5.500000e+01 -1.007880e-01 -2.074845e-01 5.908474e-03
5.600000e+01 -5.325943e-02 -1.356430e-01 2.912413e-02
5.700000e+01 -7.858629e-02 -2.100380e-01 5.286546e-02
5.800000e+01 -6.606898e-02 -1.628720e-01 3.073407e-02
5.900000e+01 -6.849780e-02 -1.608374e-01 2.384184e-02
6.000000e+01 -7.289202e-02 -1.666727e-01 2.088862e-02
6.100000e+01 -8.200573e-02 -1.753792e-01 1.136771e-02
6.200000e+01 -7.891259e-02 -1.771218e-01 1.929658e-02
6.300000e+01 -8.518106e-02 -1.787944e-01 8.432249e-03
6.400000e+01 -8.508497e-02 -1.770684e-01 6.898428e-03
6.500000e+01 -7.140986e-02 -1.650520e-01 2.223225e-02
6.600000e+01 -5.110028e-02 -1.747191e-01 7.251857e-02
6.700000e+01 -8.861750e-02 -1.788422e-01 1.607220e-03
6.800000e+01 -6.671552e-02 -1.562475e-01 2.281644e-02
6.900000e+01 -4.935888e-02 -1.348510e-01 3.613320e-02
7.000000e+01 -1.562470e-01 -2.499195e-01 -6.257447e-02
7.100000e+01 -8.563586e-02 -1.666367e-01 -4.635056e-03
7.200000e+01 -1.775259e-01 -2.999568e-01 -5.509504e-02
7.300000e+01 -3.989792e-02 -8.969832e-02 9.902480e-03
7.400000e+01 -3.312400e-02 -6.643145e-02 1.834455e-04
7.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.600000e+01 1.406210e-02 -1.850125e-02 4.662544e-02
7.700000e+01 5.155462e-03 -9.351992e-04 1.124612e-02
7.800000e+01 5.467502e-02 3.043430e-03 1.063066e-01
7.900000e+01 8.208441e-04 -2.302040e-03 3.943728e-03
8.000000e+01 2.543681e-02 -7.915076e-03 5.878870e-02
8.100000e+01 -2.818620e-03 -1.104230e-02 5.405055e-03
8.200000e+01 5.940451e-03 -3.395540e-02 4.583630e-02
8.300000e+01 2.682494e-04 -3.627390e-03 4.163889e-03
8.400000e+01 2.538805e-02 -3.227321e-03 5.400342e-02
8.500000e+01 8.889638e-04 -2.036186e-03 3.814114e-03
8.600000e+01 -5.441137e-02 -1.300303e-01 2.120759e-02
8.700000e+01 -3.416146e-02 -5.961428e-02 -8.708635e-03
8.800000e+01 -2.711829e-03 -7.408853e-03 1.985196e-03
8.900000e+01 -1.727956e-02 -4.720864e-02 1.264952e-02
9.000000e+01 -9.358467e-03 -1.067399e-01 8.802298e-02
9.100000e+01 -3.306950e-02 -6.700374e-02 8.647486e-04
9.200000e+01 5.612748e-03 -1.115740e-01 1.227995e-01
9.300000e+01 -1.006603e-01 -1.841962e-01 -1.712432e-02
9.400000e+01 -2.106622e-02 -5.755398e-02 1.542154e-02
9.500000e+01 -3.387654e-02 -9.823702e-02 3.048395e-02
9.600000e+01 -1.837558e-02 -6.243718e-02 2.568601e-02
9.700000e+01 -4.536690e-02 -1.047507e-01 1.401687e-02
9.800000e+01 -2.377160e-02 -6.494523e-02 1.740202e-02
9.900000e+01 -2.945956e-02 -9.036457e-02 3.144545e-02
1.000000e+02 -2.495824e-02 -6.613374e-02 1.621727e-02
1.010000e+02 -2.483575e-02 -8.882360e-02 3.915210e-02
1.020000e+02 -5.241050e-03 -6.027542e-02 4.979332e-02
1.030000e+02 -3.628503e-02 -9.913254e-02 2.656248e-02
1.040000e+02 -2.870178e-02 -6.757541e-02 1.017184e-02
1.050000e+02 -4.470961e-02 -8.961164e-02 1.924173e-04
1.060000e+02 -5.379751e-02 -1.061613e-01 -1.433721e-03
1.070000e+02 -5.361041e-02 -1.136175e-01 6.396649e-03
1.080000e+02 -5.659134e-02 -1.656329e-01 5.245027e-02
1.090000e+02 -6.397165e-02 -1.275398e-01 -4.035025e-04
1.100000e+02 -1.330039e-01 -2.365550e-01 -2.945280e-02
1.110000e+02 -9.917404e-02 -1.317634e-01 -6.658464e-02
1.120000e+02 -1.404764e-01 -2.223857e-01 -5.856721e-02
1.130000e+02 -1.331840e-01 -1.897726e-01 -7.659544e-02
1.140000e+02 -1.249965e-01 -2.031940e-01 -4.679895e-02
1.150000e+02 -1.406884e-01 -2.100753e-01 -7.130145e-02
1.160000e+02 -1.095820e-01 -1.751860e-01 -4.397806e-02
1.170000e+02 -1.307449e-01 -1.881269e-01 -7.336293e-02
1.180000e+02 -1.138803e-01 -1.783231e-01 -4.943749e-02
1.190000e+02 -1.327565e-01 -1.912619e-01 -7.425106e-02
1.200000e+02 -1.140733e-01 -1.788376e-01 -4.930906e-02
1.210000e+02 -1.286001e-01 -1.874371e-01 -6.976319e-02
1.220000e+02 -1.230292e-01 -1.750686e-01 -7.098972e-02
1.230000e+02 -2.069128e-01 -2.628342e-01 -1.509913e-01
1.240000e+02 -1.454271e-01 -1.958948e-01 -9.495933e-02
1.250000e+02 -1.614910e-01 -2.455529e-01 -7.742906e-02
1.260000e+02 -8.654024e-02 -1.089750e-01 -6.410549e-02
1.270000e+02 -1.983254e-01 -2.982515e-01 -9.839920e-02
1.280000e+02 -1.659284e-01 -2.199763e-01 -1.118804e-01
1.290000e+02 -1.740003e-01 -2.551870e-01 -9.281360e-02
1.300000e+02 -1.527625e-01 -2.412714e-01 -6.425365e-02
1.310000e+02 -1.443859e-01 -2.476719e-01 -4.109997e-02
1.320000e+02 -1.397904e-01 -2.323492e-01 -4.723160e-02
1.330000e+02 -1.433209e-01 -2.476576e-01 -3.898426e-02
1.340000e+02 -1.477623e-01 -2.523251e-01 -4.319953e-02
1.350000e+02 -1.525913e-01 -2.407862e-01 -6.439634e-02
1.360000e+02 -1.470074e-01 -2.512676e-01 -4.274723e-02
1.370000e+02 -1.530707e-01 -2.440795e-01 -6.206182e-02
1.380000e+02 -1.429539e-01 -2.474069e-01 -3.850090e-02
1.390000e+02 -1.553181e-01 -2.405221e-01 -7.011397e-02
1.400000e+02 -2.207140e-01 -2.976831e-01 -1.437449e-01
1.410000e+02 -1.805905e-01 -2.536163e-01 -1.075647e-01
1.420000e+02 -2.473130e-01 -3.131220e-01 -1.815040e-01
1.430000e+02 -2.350054e-01 -3.065747e-01 -1.634361e-01
1.440000e+02 -2.099076e-01 -2.754094e-01 -1.444058e-01
1.450000e+02 -2.156098e-01 -3.042851e-01 -1.269345e-01
1.460000e+02 -2.202279e-01 -2.799154e-01 -1.605405e-01
1.470000e+02 -1.714834e-01 -2.803727e-01 -6.259410e-02
1.480000e+02 -2.353308e-01 -3.015884e-01 -1.690732e-01
1.490000e+02 -2.388399e-01 -2.999357e-01 -1.777441e-01
1.500000e+02 -2.402446e-01 -2.990140e-01 -1.814752e-01
1.510000e+02 -2.388486e-01 -2.997640e-01 -1.779332e-01
1.520000e+02 -2.400024e-01 -2.993097e-01 -1.806952e-01
1.530000e+02 -2.396059e-01 -2.993843e-01 -1.798275e-01
1.540000e+02 -2.376065e-01 -3.007044e-01 -1.745087e-01
1.550000e+02 -2.269148e-01 -3.070963e-01 -1.467333e-01
1.560000e+02 -2.391563e-01 -2.998337e-01 -1.784789e-01
1.570000e+02 -2.395896e-01 -2.995805e-01 -1.795987e-01
1.580000e+02 -1.790402e-01 -2.848847e-01 -7.319565e-02
1.590000e+02 -2.155269e-01 -2.895191e-01 -1.415348e-01
1.600000e+02 -1.864381e-01 -2.467545e-01 -1.261218e-01
1.610000e+02 -1.714232e-01 -2.286917e-01 -1.141547e-01
1.620000e+02 -1.745242e-01 -1.991761e-01 -1.498723e-01
1.630000e+02 -1.699020e-01 -2.645404e-01 -7.526354e-02
1.640000e+02 -1.766446e-01 -2.235954e-01 -1.296939e-01
1.650000e+02 -1.853079e-01 -2.915958e-01 -7.901988e-02
1.660000e+02 -1.723849e-01 -2.624115e-01 -8.235818e-02
1.670000e+02 -1.974779e-01 -2.635613e-01 -1.313945e-01
1.680000e+02 -1.866340e-01 -2.604787e-01 -1.127893e-01
1.690000e+02 -1.712639e-01 -2.618350e-01 -8.069290e-02
1.700000e+02 -1.971013e-01 -2.635453e-01 -1.306574e-01
1.710000e+02 -1.901621e-01 -2.611546e-01 -1.191696e-01
1.720000e+02 -1.712182e-01 -2.622956e-01 -8.014082e-02
1.730000e+02 -1.756215e-01 -2.611320e-01 -9.011102e-02
1.740000e+02 -1.808090e-01 -2.605210e-01 -1.010971e-01
1.750000e+02 -1.780820e-01 -2.608205e-01 -9.534345e-02
1.760000e+02 -1.923227e-01 -2.687497e-01 -1.158958e-01
1.770000e+02 -1.209022e-01 -2.564085e-01 1.460403e-02
1.780000e+02 -1.821545e-01 -2.681418e-01 -9.616725e-02
1.790000e+02 -1.388081e-01 -2.305247e-01 -4.709145e-02
1.800000e+02 -2.069961e-01 -2.893148e-01 -1.246775e-01
1.810000e+02 -1.376727e-01 -2.511839e-01 -2.416159e-02
1.820000e+02 -1.440127e-01 -2.611252e-01 -2.690021e-02
1.830000e+02 -1.510481e-01 -2.703453e-01 -3.175096e-02
1.840000e+02 -1.839662e-01 -2.874313e-01 -8.050108e-02
1.850000e+02 -1.837842e-01 -2.871394e-01 -8.042908e-02
1.860000e+02 -1.837852e-01 -2.871360e-01 -8.043443e-02
1.870000e+02 -1.837836e-01 -2.871348e-01 -8.043234e-02
1.880000e+02 -1.837518e-01 -2.870540e-01 -8.044960e-02
1.890000e+02 -1.837788e-01 -2.871242e-01 -8.043345e-02
1.900000e+02 -1.836821e-01 -2.868984e-01 -8.046574e-02
1.910000e+02 -1.837895e-01 -2.871447e-01 -8.043429e-02
1.920000e+02 -1.836890e-01 -2.868930e-01 -8.048493e-02
1.930000e+02 -1.837836e-01 -2.871370e-01 -8.043015e-02
1.940000e+02 -1.368675e-01 -2.577301e-01 -1.600485e-02
1.950000e+02 -1.802303e-01 -2.898284e-01 -7.063226e-02
1.960000e+02 -1.883043e-01 -2.869916e-01 -8.961694e-02
1.970000e+02 -1.751437e-01 -2.679704e-01 -8.231707e-02
1.980000e+02 -2.204299e-01 -2.993855e-01 -1.414742e-01
1.990000e+02 -1.919039e-01 -2.979565e-01 -8.585143e-02
2.000000e+02 -1.869259e-01 -2.952050e-01 -7.864689e-02
2.010000e+02 -1.774718e-01 -2.813583e-01 -7.358523e-02
2.020000e+02 -1.910478e-01 -2.761340e-01 -1.059617e-01
2.030000e+02 -1.910858e-01 -2.762483e-01 -1.059234e-01
2.040000e+02 -1.910668e-01 -2.762536e-01 -1.058801e-01
2.050000e+02 -1.910914e-01 -2.762463e-01 -1.059366e-01
2.060000e+02 -1.910835e-01 -2.762406e-01 -1.059264e-01
2.070000e+02 -1.910743e-01 -2.762394e-01 -1.059093e-01
2.080000e+02 -1.910825e-01 -2.762419e-01 -1.059230e-01
2.090000e+02 -1.910847e-01 -2.762411e-01 -1.059283e-01
2.100000e+02 -1.910611e-01 -2.762401e-01 -1.058820e-01
2.110000e+02 -1.910823e-01 -2.762388e-01 -1.059259e-01
2.120000e+02 -1.894625e-01 -2.945751e-01 -8.434986e-02
2.130000e+02 -1.852533e-01 -2.843974e-01 -8.610915e-02
2.140000e+02 -2.030131e-01 -2.784158e-01 -1.276104e-01
2.150000e+02 -1.871585e-01 -2.716692e-01 -1.026478e-01
2.160000e+02 -1.662230e-01 -2.696619e-01 -6.278415e-02
2.170000e+02 -1.938155e-01 -2.783450e-01 -1.092859e-01
2.180000e+02 -2.108101e-01 -2.778161e-01 -1.438040e-01
2.190000e+02 -2.028046e-01 -2.877124e-01 -1.178969e-01
2.200000e+02 -2.055489e-01 -2.993425e-01 -1.117553e-01
2.210000e+02 -2.054252e-01 -2.991463e-01 -1.117041e-01
2.220000e+02 -2.054395e-01 -2.991632e-01 -1.117157e-01
2.230000e+02 -2.054407e-01 -2.991669e-01 -1.117146e-01
2.240000e+02 -2.054402e-01 -2.991664e-01 -1.117140e-01
2.250000e+02 -2.054343e-01 -2.991581e-01 -1.117105e-01
2.260000e+02 -2.054426e-01 -2.991664e-01 -1.117188e-01
2.270000e+02 -2.054393e-01 -2.991629e-01 -1.117157e-01
2.280000e+02 -2.054398e-01 -2.991652e-01 -1.117144e-01
2.290000e+02 -2.054234e-01 -2.991482e-01 -1.116986e-01
2.300000e+02 -1.837196e-01 -2.976236e-01 -6.981562e-02
2.310000e+02 -1.898540e-01 -2.989841e-01 -8.072401e-02
2.320000e+02 -1.809431e-01 -2.699941e-01 -9.189221e-02
2.330000e+02 -1.755524e-01 -2.781522e-01 -7.295268e-02
2.340000e+02 -1.969177e-01 -2.869883e-01 -1.068472e-01
2.350000e+02 -1.988311e-01 -2.939395e-01 -1.037227e-01
2.360000e+02 -1.853573e-01 -2.855605e-01 -8.515415e-02
2.370000e+02 -1.940858e-01 -2.786182e-01 -1.095535e-01
2.380000e+02 -2.413837e-01 -3.043438e-01 -1.784236e-01
2.390000e+02 -2.365934e-01 -2.992496e-01 -1.739372e-01
2.400000e+02 -2.407052e-01 -3.040857e-01 -1.773248e-01
2.410000e+02 -2.393628e-01 -3.023865e-01 -1.763392e-01
2.420000e+02 -2.366664e-01 -2.992745e-01 -1.740584e-01
2.430000e+02 -2.407303e-01 -3.040964e-01 -1.773642e-01
2.440000e+02 -2.366936e-01 -2.993139e-01 -1.740734e-01
2.450000e+02 -2.406338e-01 -3.040272e-01 -1.772404e-01
2.460000e+02 -2.367261e-01 -2.993372e-01 -1.741150e-01
2.470000e+02 -2.407111e-01 -3.040743e-01 -1.773478e-01
2.480000e+02 -1.868050e-01 -2.831979e-01 -9.041217e-02
2.490000e+02 -1.815295e-01 -2.821456e-01 -8.091337e-02
2.500000e+02 -1.618924e-01 -2.518959e-01 -7.188890e-02
2.510000e+02 -1.730416e-01 -2.724997e-01 -7.358346e-02
2.520000e+02 -1.351150e-01 -2.620093e-01 -8.220811e-03
2.530000e+02 -1.865073e-01 -2.808978e-01 -9.211688e-02
2.540000e+02 -1.388155e-01 -2.663896e-01 -1.124131e-02
2.550000e+02 -1.531415e-01 -2.707799e-01 -3.550307e-02
2.560000e+02 -1.684685e-01 -2.697088e-01 -6.722830e-02
2.570000e+02 -1.653356e-01 -2.614373e-01 -6.923388e-02
2.580000e+02 -1.653572e-01 -2.615214e-01 -6.919298e-02
2.590000e+02 -1.653676e-01 -2.615309e-01 -6.920437e-02
2.600000e+02 -1.653629e-01 -2.615303e-01 -6.919555e-02
2.610000e+02 -1.653677e-01 -2.615320e-01 -6.920339e-02
2.620000e+02 -1.653705e-01 -2.615319e-01 -6.920899e-02
2.630000e+02 -1.653574e-01 -2.615267e-01 -6.918818e-02
2.640000e+02 -1.653595e-01 -2.615293e-01 -6.918965e-02
2.650000e+02 -1.653572e-01 -2.615267e-01 -6.918779e-02
2.660000e+02 -1.524460e-01 -2.799567e-01 -2.493531e-02
2.670000e+02 -1.381312e-01 -2.627123e-01 -1.355011e-02
2.680000e+02 -1.604154e-01 -2.778311e-01 -4.299970e-02
2.690000e+02 -1.390976e-01 -2.565675e-01 -2.162774e-02
2.700000e+02 -1.430103e-01 -2.630895e-01 -2.293110e-02
2.710000e+02 -1.508015e-01 -2.762113e-01 -2.539175e-02
2.720000e+02 -2.100403e-01 -2.669084e-01 -1.531722e-01
2.730000e+02 -2.178350e-01 -3.003402e-01 -1.353299e-01
2.740000e+02 -2.300634e-01 -2.923354e-01 -1.677914e-01
2.750000e+02 -2.303958e-01 -2.927572e-01 -1.680344e-01
2.760000e+02 -2.304218e-01 -2.927979e-01 -1.680457e-01
2.770000e+02 -2.304015e-01 -2.927775e-01 -1.680254e-01
2.780000e+02 -2.304044e-01 -2.927833e-01 -1.680255e-01
2.790000e+02 -2.304231e-01 -2.928018e-01 -1.680445e-01
2.800000e+02 -2.304126e-01 -2.927896e-01 -1.680355e-01
2.810000e+02 -2.304093e-01 -2.927847e-01 -1.680338e-01
2.820000e+02 -2.304049e-01 -2.927791e-01 -1.680307e-01
2.830000e+02 -2.304046e-01 -2.927805e-01 -1.680287e-01


==> sac-racbf.txt <==
t x c1 c2
0.000000e+00 1.273154e+01 6.759279e+00 1.870380e+01
1.000000e+00 2.289446e+01 7.684256e+00 3.810466e+01
2.000000e+00 4.237276e+01 2.153886e+01 6.320666e+01
3.000000e+00 1.168626e+01 7.387801e+00 1.598472e+01
4.000000e+00 2.024042e+01 1.178988e+01 2.869095e+01
5.000000e+00 1.732931e+01 1.278098e+01 2.187764e+01
6.000000e+00 1.624372e+01 4.143609e+00 2.834383e+01
7.000000e+00 2.522566e+01 1.664323e+01 3.380810e+01
8.000000e+00 4.254066e+01 2.536200e+01 5.971933e+01
9.000000e+00 6.379856e+01 3.726134e+01 9.033577e+01
1.000000e+01 5.324630e+01 1.764785e+01 8.884474e+01
1.100000e+01 5.218959e+01 2.334397e+01 8.103522e+01
1.200000e+01 4.603339e+01 2.519130e+01 6.687548e+01
1.300000e+01 6.054070e+01 4.187054e+01 7.921085e+01
1.400000e+01 3.706134e+01 2.593788e+01 4.818480e+01
1.500000e+01 5.751489e+01 3.488694e+01 8.014283e+01
1.600000e+01 5.911355e+01 2.912071e+01 8.910639e+01
1.700000e+01 5.170883e+01 3.002662e+01 7.339103e+01
1.800000e+01 5.682157e+01 3.895560e+01 7.468754e+01
1.900000e+01 1.352106e+02 8.994015e+01 1.804810e+02
2.000000e+01 1.933003e+02 1.343013e+02 2.522993e+02
2.100000e+01 2.138604e+02 1.421530e+02 2.855677e+02
2.200000e+01 2.655375e+02 2.295273e+02 3.015478e+02
2.300000e+01 2.864597e+02 2.452512e+02 3.276681e+02
2.400000e+01 3.423981e+02 2.828959e+02 4.019002e+02
2.500000e+01 4.237734e+02 3.527050e+02 4.948417e+02
2.600000e+01 3.899344e+02 3.730574e+02 4.068114e+02
2.700000e+01 4.061835e+02 3.629167e+02 4.494503e+02
2.800000e+01 3.736473e+02 3.329076e+02 4.143871e+02
2.900000e+01 4.046404e+02 3.482057e+02 4.610751e+02
3.000000e+01 3.645968e+02 3.026706e+02 4.265231e+02
3.100000e+01 3.561099e+02 2.974056e+02 4.148141e+02
3.200000e+01 3.637825e+02 3.062580e+02 4.213070e+02
3.300000e+01 3.750952e+02 2.834525e+02 4.667378e+02
3.400000e+01 3.996908e+02 3.225133e+02 4.768684e+02
3.500000e+01 3.781345e+02 3.288619e+02 4.274071e+02
3.600000e+01 4.398015e+02 3.507759e+02 5.288271e+02
3.700000e+01 3.904038e+02 3.189767e+02 4.618309e+02
3.800000e+01 4.348659e+02 3.271974e+02 5.425345e+02
3.900000e+01 3.763732e+02 2.500656e+02 5.026807e+02
4.000000e+01 3.946932e+02 2.534052e+02 5.359811e+02
4.100000e+01 3.853672e+02 2.349303e+02 5.358042e+02
4.200000e+01 3.851743e+02 2.362427e+02 5.341059e+02
4.300000e+01 3.873015e+02 2.397219e+02 5.348811e+02
4.400000e+01 3.399430e+02 2.248035e+02 4.550824e+02
4.500000e+01 3.333075e+02 2.155824e+02 4.510325e+02
4.600000e+01 3.329358e+02 2.182418e+02 4.476297e+02
4.700000e+01 3.329362e+02 2.166326e+02 4.492398e+02
4.800000e+01 3.681949e+02 2.483278e+02 4.880620e+02
4.900000e+01 3.694783e+02 2.484523e+02 4.905042e+02
5.000000e+01 3.330769e+02 2.192930e+02 4.468608e+02
5.100000e+01 3.322961e+02 2.152470e+02 4.493453e+02
5.200000e+01 3.543497e+02 2.394165e+02 4.692828e+02
5.300000e+01 3.318035e+02 2.151500e+02 4.484571e+02
5.400000e+01 3.734118e+02 2.616723e+02 4.851513e+02
5.500000e+01 3.910502e+02 2.501317e+02 5.319687e+02
5.600000e+01 3.886862e+02 2.455850e+02 5.317874e+02
5.700000e+01 4.355055e+02 2.936639e+02 5.773472e+02
5.800000e+01 4.650499e+02 3.384033e+02 5.916966e+02
5.900000e+01 4.938814e+02 4.246153e+02 5.631474e+02
6.000000e+01 4.923448e+02 3.772511e+02 6.074385e+02
6.100000e+01 5.318240e+02 4.690541e+02 5.945939e+02
6.200000e+01 4.343277e+02 3.323172e+02 5.363382e+02
6.300000e+01 4.918908e+02 3.799213e+02 6.038603e+02
6.400000e+01 5.500114e+02 5.159854e+02 5.840374e+02
6.500000e+01 4.945629e+02 3.868240e+02 6.023019e+02
6.600000e+01 5.201711e+02 4.138202e+02 6.265219e+02
6.700000e+01 4.974405e+02 3.824470e+02 6.124340e+02
6.800000e+01 5.130742e+02 4.381803e+02 5.879681e+02
6.900000e+01 5.523875e+02 5.227994e+02 5.819757e+02
7.000000e+01 5.477350e+02 5.110272e+02 5.844427e+02
7.100000e+01 5.495546e+02 5.123739e+02 5.867353e+02
7.200000e+01 5.330943e+02 4.887649e+02 5.774237e+02
7.300000e+01 5.540524e+02 5.186591e+02 5.894456e+02
7.400000e+01 4.978434e+02 4.032385e+02 5.924482e+02
7.500000e+01 5.795756e+02 5.557963e+02 6.033550e+02
7.600000e+01 5.960442e+02 5.605919e+02 6.314965e+02
7.700000e+01 5.904163e+02 5.666588e+02 6.141737e+02
7.800000e+01 5.467305e+02 4.741198e+02 6.193412e+02
7.900000e+01 5.488441e+02 5.033863e+02 5.943020e+02
8.000000e+01 5.657439e+02 5.562837e+02 5.752041e+02
8.100000e+01 5.720641e+02 5.663955e+02 5.777327e+02
8.200000e+01 5.722001e+02 5.688434e+02 5.755568e+02
8.300000e+01 5.706435e+02 5.628488e+02 5.784382e+02
8.400000e+01 5.706919e+02 5.598031e+02 5.815807e+02
8.500000e+01 5.703335e+02 5.607783e+02 5.798887e+02
8.600000e+01 5.488429e+02 5.084535e+02 5.892324e+02
8.700000e+01 5.704595e+02 5.650265e+02 5.758925e+02
8.800000e+01 5.714038e+02 5.695115e+02 5.732962e+02
8.900000e+01 5.694535e+02 5.667625e+02 5.721444e+02
9.000000e+01 5.637935e+02 5.142087e+02 6.133783e+02
9.100000e+01 5.482654e+02 4.988266e+02 5.977041e+02
9.200000e+01 5.478206e+02 4.885302e+02 6.071110e+02
9.300000e+01 5.374205e+02 4.749031e+02 5.999380e+02
9.400000e+01 5.476981e+02 4.783884e+02 6.170078e+02
9.500000e+01 5.177921e+02 4.602243e+02 5.753599e+02
9.600000e+01 5.522795e+02 4.714424e+02 6.331165e+02
9.700000e+01 5.434906e+02 5.076860e+02 5.792952e+02
9.800000e+01 5.391166e+02 4.979615e+02 5.802718e+02
9.900000e+01 5.415266e+02 4.922496e+02 5.908036e+02
1.000000e+02 5.427909e+02 4.948681e+02 5.907136e+02
1.010000e+02 5.440067e+02 4.964248e+02 5.915886e+02
1.020000e+02 5.478128e+02 5.030695e+02 5.925562e+02
1.030000e+02 5.435090e+02 4.926986e+02 5.943194e+02
1.040000e+02 5.456388e+02 4.972602e+02 5.940174e+02
1.050000e+02 5.463353e+02 5.019223e+02 5.907483e+02
1.060000e+02 5.419165e+02 5.038430e+02 5.799900e+02
1.070000e+02 5.505614e+02 5.104088e+02 5.907139e+02
1.080000e+02 5.250708e+02 5.060180e+02 5.441236e+02
1.090000e+02 5.261014e+02 5.046675e+02 5.475353e+02
1.100000e+02 5.088971e+02 4.799557e+02 5.378384e+02
1.110000e+02 5.161308e+02 4.825549e+02 5.497068e+02
1.120000e+02 5.053938e+02 4.906463e+02 5.201413e+02
1.130000e+02 5.009894e+02 4.727658e+02 5.292130e+02
1.140000e+02 5.287886e+02 5.138615e+02 5.437157e+02
1.150000e+02 5.173827e+02 5.067726e+02 5.279929e+02
1.160000e+02 5.339693e+02 5.226781e+02 5.452605e+02
1.170000e+02 5.231161e+02 5.120165e+02 5.342158e+02
1.180000e+02 5.301474e+02 5.213547e+02 5.389400e+02
1.190000e+02 5.225655e+02 4.991687e+02 5.459623e+02
1.200000e+02 5.293474e+02 5.167663e+02 5.419286e+02
1.210000e+02 5.142516e+02 4.843266e+02 5.441767e+02
1.220000e+02 5.297568e+02 5.154192e+02 5.440944e+02
1.230000e+02 5.304424e+02 5.190125e+02 5.418723e+02
1.240000e+02 5.242611e+02 5.006456e+02 5.478766e+02
1.250000e+02 5.335100e+02 5.260323e+02 5.409876e+02
1.260000e+02 5.051477e+02 4.889419e+02 5.213535e+02
1.270000e+02 5.251682e+02 5.166622e+02 5.336743e+02
1.280000e+02 5.257464e+02 5.143165e+02 5.371764e+02
1.290000e+02 5.260740e+02 5.126319e+02 5.395161e+02
1.300000e+02 5.305647e+02 5.184681e+02 5.426613e+02
1.310000e+02 5.288682e+02 5.195074e+02 5.382290e+02
1.320000e+02 5.341778e+02 5.253750e+02 5.429805e+02
1.330000e+02 5.407245e+02 5.232272e+02 5.582217e+02
1.340000e+02 5.404085e+02 5.306799e+02 5.501372e+02
1.350000e+02 5.400998e+02 5.302892e+02 5.499105e+02
1.360000e+02 5.383884e+02 5.276165e+02 5.491604e+02
1.370000e+02 5.385828e+02 5.280127e+02 5.491529e+02
1.380000e+02 5.440139e+02 5.356056e+02 5.524221e+02
1.390000e+02 5.407932e+02 5.312035e+02 5.503830e+02
1.400000e+02 5.391144e+02 5.286759e+02 5.495528e+02
1.410000e+02 5.426163e+02 5.342719e+02 5.509606e+02
1.420000e+02 5.389627e+02 5.288484e+02 5.490770e+02
1.430000e+02 5.424402e+02 5.341805e+02 5.506998e+02
1.440000e+02 5.441231e+02 5.231176e+02 5.651285e+02
1.450000e+02 5.648000e+02 5.036804e+02 6.259196e+02
1.460000e+02 5.718814e+02 4.982282e+02 6.455345e+02
1.470000e+02 5.702951e+02 4.952397e+02 6.453505e+02
1.480000e+02 5.651234e+02 4.991094e+02 6.311373e+02
1.490000e+02 5.733900e+02 5.047200e+02 6.420600e+02
1.500000e+02 5.904332e+02 5.226448e+02 6.582216e+02
1.510000e+02 5.923016e+02 5.246612e+02 6.599419e+02
1.520000e+02 6.114138e+02 5.286424e+02 6.941852e+02
1.530000e+02 6.178216e+02 5.333388e+02 7.023045e+02
1.540000e+02 6.143793e+02 5.318437e+02 6.969149e+02
1.550000e+02 6.133794e+02 5.330864e+02 6.936724e+02
1.560000e+02 6.136615e+02 5.308428e+02 6.964802e+02
1.570000e+02 6.146590e+02 5.276381e+02 7.016798e+02
1.580000e+02 6.128130e+02 5.290325e+02 6.965935e+02
1.590000e+02 6.130486e+02 5.294714e+02 6.966259e+02
1.600000e+02 6.143349e+02 5.274312e+02 7.012386e+02
1.610000e+02 6.106562e+02 5.301548e+02 6.911577e+02
1.620000e+02 6.117562e+02 5.314482e+02 6.920643e+02
1.630000e+02 6.258336e+02 5.346247e+02 7.170425e+02
1.640000e+02 6.062886e+02 5.232905e+02 6.892867e+02
1.650000e+02 6.271254e+02 5.595727e+02 6.946782e+02
1.660000e+02 6.745719e+02 6.029988e+02 7.461450e+02
1.670000e+02 6.606696e+02 5.768624e+02 7.444768e+02
1.680000e+02 7.241460e+02 7.071945e+02 7.410975e+02
1.690000e+02 6.765896e+02 6.042639e+02 7.489154e+02
1.700000e+02 6.820585e+02 6.215462e+02 7.425707e+02
1.710000e+02 6.814205e+02 6.218388e+02 7.410022e+02
1.720000e+02 6.837353e+02 6.230381e+02 7.444324e+02
1.730000e+02 6.841293e+02 6.235489e+02 7.447096e+02
1.740000e+02 6.826904e+02 6.231767e+02 7.422042e+02
1.750000e+02 6.817956e+02 6.228446e+02 7.407466e+02
1.760000e+02 6.825855e+02 6.221603e+02 7.430108e+02
1.770000e+02 6.801279e+02 6.224400e+02 7.378158e+02
1.780000e+02 6.785727e+02 6.209098e+02 7.362357e+02
1.790000e+02 6.861781e+02 6.230143e+02 7.493420e+02
1.800000e+02 7.018992e+02 6.488443e+02 7.549542e+02
1.810000e+02 7.038706e+02 6.484609e+02 7.592804e+02
1.820000e+02 6.846268e+02 6.176334e+02 7.516202e+02
1.830000e+02 7.225875e+02 7.078536e+02 7.373213e+02
1.840000e+02 7.289856e+02 7.163038e+02 7.416674e+02
1.850000e+02 7.122526e+02 6.599384e+02 7.645668e+02
1.860000e+02 7.268656e+02 7.146848e+02 7.390463e+02
1.870000e+02 7.293650e+02 7.162655e+02 7.424644e+02
1.880000e+02 7.300845e+02 7.112554e+02 7.489135e+02
1.890000e+02 7.303271e+02 7.144365e+02 7.462177e+02
1.900000e+02 7.289276e+02 7.128980e+02 7.449573e+02
1.910000e+02 7.312664e+02 7.109622e+02 7.515706e+02
1.920000e+02 7.345916e+02 7.167963e+02 7.523870e+02
1.930000e+02 7.287843e+02 7.095388e+02 7.480299e+02
1.940000e+02 7.295742e+02 7.177350e+02 7.414134e+02
1.950000e+02 7.297007e+02 7.128096e+02 7.465918e+02
1.960000e+02 7.331920e+02 7.213666e+02 7.450174e+02
1.970000e+02 7.347685e+02 7.200021e+02 7.495348e+02
1.980000e+02 7.265348e+02 7.090223e+02 7.440473e+02
1.990000e+02 7.275566e+02 7.158306e+02 7.392825e+02
2.000000e+02 7.289427e+02 7.105789e+02 7.473065e+02
2.010000e+02 7.319877e+02 7.113155e+02 7.526599e+02
2.020000e+02 7.293055e+02 7.119065e+02 7.467045e+02
2.030000e+02 7.101317e+02 6.658030e+02 7.544605e+02
2.040000e+02 7.295677e+02 7.118595e+02 7.472759e+02
2.050000e+02 7.299840e+02 7.163529e+02 7.436151e+02
2.060000e+02 7.004089e+02 6.282114e+02 7.726064e+02
2.070000e+02 6.975303e+02 6.240117e+02 7.710489e+02
2.080000e+02 7.041504e+02 6.276884e+02 7.806123e+02
2.090000e+02 7.025236e+02 6.274451e+02 7.776021e+02
2.100000e+02 7.016459e+02 6.296979e+02 7.735939e+02
2.110000e+02 6.965880e+02 6.255157e+02 7.676603e+02
2.120000e+02 6.999605e+02 6.262868e+02 7.736342e+02
2.130000e+02 7.006333e+02 6.263811e+02 7.748856e+02
2.140000e+02 7.012379e+02 6.275463e+02 7.749296e+02
2.150000e+02 6.982454e+02 6.264592e+02 7.700315e+02
2.160000e+02 7.247078e+02 7.031065e+02 7.463092e+02
2.170000e+02 7.259439e+02 6.987184e+02 7.531694e+02
2.180000e+02 7.273290e+02 7.127395e+02 7.419184e+02
2.190000e+02 7.257682e+02 7.120228e+02 7.395135e+02
2.200000e+02 7.291980e+02 7.103045e+02 7.480915e+02
2.210000e+02 7.280118e+02 7.109590e+02 7.450646e+02
2.220000e+02 7.253587e+02 7.080572e+02 7.426602e+02
2.230000e+02 7.256237e+02 7.043608e+02 7.468866e+02
2.240000e+02 7.281033e+02 7.031480e+02 7.530587e+02
2.250000e+02 7.284701e+02 7.011868e+02 7.557534e+02
2.260000e+02 7.292976e+02 7.099359e+02 7.486592e+02
2.270000e+02 7.289192e+02 7.077921e+02 7.500463e+02
2.280000e+02 7.311536e+02 7.098940e+02 7.524131e+02
2.290000e+02 7.294537e+02 7.035963e+02 7.553111e+02
2.300000e+02 7.243580e+02 7.032893e+02 7.454268e+02
2.310000e+02 7.293086e+02 7.113484e+02 7.472689e+02
2.320000e+02 7.314461e+02 7.120983e+02 7.507940e+02
2.330000e+02 7.270934e+02 7.031688e+02 7.510179e+02
2.340000e+02 6.948411e+02 6.102357e+02 7.794465e+02
2.350000e+02 7.265742e+02 7.157969e+02 7.373516e+02
2.360000e+02 7.262473e+02 7.110556e+02 7.414390e+02
2.370000e+02 7.288054e+02 7.101485e+02 7.474624e+02
2.380000e+02 7.274385e+02 7.148066e+02 7.400703e+02
2.390000e+02 7.286139e+02 7.173332e+02 7.398946e+02
2.400000e+02 6.884981e+02 6.099292e+02 7.670670e+02
2.410000e+02 7.312077e+02 7.181223e+02 7.442931e+02
2.420000e+02 7.335085e+02 7.182765e+02 7.487405e+02
2.430000e+02 7.334559e+02 7.231320e+02 7.437798e+02
2.440000e+02 7.353720e+02 7.256422e+02 7.451019e+02
2.450000e+02 7.338423e+02 7.222725e+02 7.454122e+02
2.460000e+02 7.360242e+02 7.277926e+02 7.442558e+02
2.470000e+02 7.358456e+02 7.273817e+02 7.443095e+02
2.480000e+02 7.344412e+02 7.209860e+02 7.478963e+02
2.490000e+02 7.330712e+02 7.224409e+02 7.437016e+02
2.500000e+02 7.394510e+02 7.249006e+02 7.540014e+02
2.510000e+02 7.378485e+02 7.256775e+02 7.500194e+02
2.520000e+02 7.331673e+02 7.248459e+02 7.414887e+02
2.530000e+02 7.349970e+02 7.254543e+02 7.445397e+02
2.540000e+02 7.314224e+02 7.188767e+02 7.439681e+02
2.550000e+02 7.349423e+02 7.257897e+02 7.440950e+02
2.560000e+02 7.304924e+02 7.187220e+02 7.422628e+02
2.570000e+02 7.295260e+02 7.163862e+02 7.426659e+02
2.580000e+02 7.326371e+02 7.211814e+02 7.440928e+02
2.590000e+02 7.349527e+02 7.232868e+02 7.466187e+02
2.600000e+02 7.340473e+02 7.187702e+02 7.493244e+02
2.610000e+02 7.371020e+02 7.210904e+02 7.531137e+02
2.620000e+02 7.336630e+02 7.211356e+02 7.461905e+02
2.630000e+02 7.324251e+02 7.200057e+02 7.448445e+02
2.640000e+02 7.304535e+02 7.121161e+02 7.487909e+02
2.650000e+02 7.311700e+02 7.083383e+02 7.540016e+02
2.660000e+02 7.280690e+02 7.112407e+02 7.448972e+02
2.670000e+02 7.345599e+02 7.220496e+02 7.470701e+02
2.680000e+02 7.313429e+02 7.138925e+02 7.487933e+02
2.690000e+02 7.356037e+02 7.180288e+02 7.531785e+02
2.700000e+02 7.327902e+02 7.132580e+02 7.523223e+02
2.710000e+02 7.316433e+02 7.168970e+02 7.463896e+02
2.720000e+02 7.329287e+02 7.190522e+02 7.468051e+02
2.730000e+02 7.308873e+02 7.153375e+02 7.464371e+02
2.740000e+02 7.301439e+02 7.071003e+02 7.531875e+02
2.750000e+02 7.170805e+02 6.799090e+02 7.542519e+02
2.760000e+02 7.377130e+02 7.301996e+02 7.452264e+02
2.770000e+02 7.372261e+02 7.265136e+02 7.479386e+02
2.780000e+02 7.351605e+02 7.219025e+02 7.484184e+02
2.790000e+02 7.362451e+02 7.249735e+02 7.475167e+02
2.800000e+02 7.308735e+02 7.141208e+02 7.476262e+02
2.810000e+02 7.143281e+02 6.758891e+02 7.527671e+02
2.820000e+02 7.347844e+02 7.202802e+02 7.492886e+02
2.830000e+02 7.334398e+02 7.192717e+02 7.476079e+02
2.840000e+02 7.344568e+02 7.226785e+02 7.462350e+02
2.850000e+02 7.133539e+02 6.778325e+02 7.488752e+02
2.860000e+02 7.327099e+02 7.186359e+02 7.467838e+02
2.870000e+02 7.376980e+02 7.241933e+02 7.512026e+02


==> sac-racbf_theta.txt <==
t x c1 c2
0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
7.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
8.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
9.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.010000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.020000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.030000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.040000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.050000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.060000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.070000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.080000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.090000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.110000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.120000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.130000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.140000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.150000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.160000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.170000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.180000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.190000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.210000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.220000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.230000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.240000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.250000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.260000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.270000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.280000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.290000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.300000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.310000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.320000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.330000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.340000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.350000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.360000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.370000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.380000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.390000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.400000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.410000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.420000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.430000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.440000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.450000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.460000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.470000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.480000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.490000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.500000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.510000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.520000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.530000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.540000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.550000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.560000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.570000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.580000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.590000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.600000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.610000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.620000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.630000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.640000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.650000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.660000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.670000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.680000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.690000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.700000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.720000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.730000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.740000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.750000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.760000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.770000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.780000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.790000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.800000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.810000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.820000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.830000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.840000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.850000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.860000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.870000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.880000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.890000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.900000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.910000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.920000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.930000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.940000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.950000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.960000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.970000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.980000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.990000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.010000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.020000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.030000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.040000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.050000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.060000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.070000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.080000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.090000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.100000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.110000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.120000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.130000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.140000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.150000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.160000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.170000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.180000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.190000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.200000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.210000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.220000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.230000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.240000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.250000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.260000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.270000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.280000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.290000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.300000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.310000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.320000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.330000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.340000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.350000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.360000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.370000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.380000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.390000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.400000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.410000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.420000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.430000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.440000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.450000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.460000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.470000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.480000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.490000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.500000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.510000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.520000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.530000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.540000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.550000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.560000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.570000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.580000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.590000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.600000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.610000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.620000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.630000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.640000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.650000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.660000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.670000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.680000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.690000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.700000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.720000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.730000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.740000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.750000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.760000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.770000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.780000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.790000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.800000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.810000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.820000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.830000e+02 0.000000e+00 0.000000e+00 0.000000e+00


==> sac-racbf_thetadot.txt <==
t x c1 c2
0.000000e+00 -4.906011e-03 -5.882111e-02 4.900909e-02
1.000000e+00 8.189711e-04 -3.330711e-02 3.494506e-02
2.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e+00 -1.518994e-02 -4.556982e-02 1.518994e-02
5.000000e+00 -7.516748e-02 -2.255024e-01 7.516748e-02
6.000000e+00 -4.127329e-02 -7.784593e-02 -4.700645e-03
7.000000e+00 1.979261e-02 -5.674895e-02 9.633417e-02
8.000000e+00 -4.700091e-02 -1.057470e-01 1.174515e-02
9.000000e+00 -7.995317e-03 -2.125866e-02 5.268021e-03
1.000000e+01 -1.336183e-01 -2.500551e-01 -1.718148e-02
1.100000e+01 -1.359543e-01 -2.724741e-01 5.655669e-04
1.200000e+01 -8.120955e-02 -1.800684e-01 1.764932e-02
1.300000e+01 -8.811898e-02 -2.255305e-01 4.929256e-02
1.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.600000e+01 -5.376887e-02 -2.219214e-01 1.143837e-01
1.700000e+01 7.964263e-02 -2.457379e-02 1.838590e-01
1.800000e+01 1.817884e-02 -1.150448e-01 1.514025e-01
1.900000e+01 4.957611e-02 -1.230287e-01 2.221810e-01
2.000000e+01 1.725345e-02 -1.452834e-01 1.797903e-01
2.100000e+01 -3.527845e-03 -1.493175e-01 1.422618e-01
2.200000e+01 -3.086769e-02 -1.662302e-01 1.044948e-01
2.300000e+01 -6.029502e-02 -2.398405e-01 1.192505e-01
2.400000e+01 -8.163571e-03 -2.223372e-01 2.060100e-01
2.500000e+01 -1.178258e-01 -2.326896e-01 -2.961941e-03
2.600000e+01 -6.980139e-03 -2.268516e-01 2.128913e-01
2.700000e+01 -1.768203e-01 -3.232173e-01 -3.042341e-02
2.800000e+01 -3.771402e-02 -1.791882e-01 1.037602e-01
2.900000e+01 -4.671624e-02 -1.901235e-01 9.669103e-02
3.000000e+01 -1.813607e-01 -2.779141e-01 -8.480725e-02
3.100000e+01 -7.450803e-02 -2.212334e-01 7.221738e-02
3.200000e+01 -9.633757e-02 -2.145014e-01 2.182625e-02
3.300000e+01 -7.056989e-02 -1.738602e-01 3.272041e-02
3.400000e+01 -5.682870e-02 -2.793450e-01 1.656876e-01
3.500000e+01 -1.598478e-01 -2.454492e-01 -7.424632e-02
3.600000e+01 -9.350683e-02 -2.083090e-01 2.129534e-02
3.700000e+01 -8.333032e-02 -1.855053e-01 1.884463e-02
3.800000e+01 -7.747735e-02 -1.739562e-01 1.900151e-02
3.900000e+01 -8.218240e-02 -1.828557e-01 1.849094e-02
4.000000e+01 -6.282646e-02 -1.412649e-01 1.561195e-02
4.100000e+01 -3.622823e-02 -1.086847e-01 3.622823e-02
4.200000e+01 -3.622830e-02 -1.086849e-01 3.622830e-02
4.300000e+01 -3.622844e-02 -1.086853e-01 3.622844e-02
4.400000e+01 -7.756550e-02 -1.729063e-01 1.777531e-02
4.500000e+01 -7.756373e-02 -1.729021e-01 1.777468e-02
4.600000e+01 -3.622851e-02 -1.086855e-01 3.622851e-02
4.700000e+01 -3.622810e-02 -1.086843e-01 3.622810e-02
4.800000e+01 -3.622825e-02 -1.086848e-01 3.622825e-02
4.900000e+01 -4.670909e-02 -1.169223e-01 2.350417e-02
5.000000e+01 -4.057543e-02 -1.217263e-01 4.057543e-02
5.100000e+01 -6.097625e-02 -1.431209e-01 2.116840e-02
5.200000e+01 -5.753224e-02 -1.242637e-01 9.199266e-03
5.300000e+01 -2.261368e-02 -5.563781e-02 1.041045e-02
5.400000e+01 -6.531505e-02 -1.195657e-01 -1.106435e-02
5.500000e+01 -8.925644e-02 -1.756709e-01 -2.842030e-03
5.600000e+01 -1.146706e-01 -2.114247e-01 -1.791652e-02
5.700000e+01 -6.722749e-02 -1.516704e-01 1.721542e-02
5.800000e+01 -8.049492e-02 -1.792750e-01 1.828521e-02
5.900000e+01 -9.549632e-02 -1.913484e-01 3.557615e-04
6.000000e+01 -1.337767e-01 -2.217418e-01 -4.581157e-02
6.100000e+01 -9.549637e-02 -1.913484e-01 3.556540e-04
6.200000e+01 -1.319018e-01 -2.189194e-01 -4.488418e-02
6.300000e+01 -1.222999e-01 -2.223911e-01 -2.220869e-02
6.400000e+01 -9.549664e-02 -1.913489e-01 3.555998e-04
6.500000e+01 -1.337767e-01 -2.217418e-01 -4.581157e-02
6.600000e+01 -1.337766e-01 -2.217417e-01 -4.581143e-02
6.700000e+01 -1.337764e-01 -2.217413e-01 -4.581150e-02
6.800000e+01 -4.317425e-02 -1.195403e-01 3.319178e-02
6.900000e+01 -8.975498e-02 -1.999211e-01 2.041109e-02
7.000000e+01 -8.652233e-02 -1.949174e-01 2.187275e-02
7.100000e+01 -1.109212e-01 -2.080189e-01 -1.382338e-02
7.200000e+01 -1.421608e-01 -2.471992e-01 -3.712240e-02
7.300000e+01 -1.771095e-01 -3.306521e-01 -2.356680e-02
7.400000e+01 -2.251952e-01 -3.351371e-01 -1.152532e-01
7.500000e+01 -1.452692e-01 -2.235887e-01 -6.694968e-02
7.600000e+01 -2.065231e-01 -2.549160e-01 -1.581301e-01
7.700000e+01 -2.052660e-01 -2.518489e-01 -1.586830e-01
7.800000e+01 -2.063559e-01 -2.545039e-01 -1.582079e-01
7.900000e+01 -2.047402e-01 -2.505863e-01 -1.588941e-01
8.000000e+01 -2.070628e-01 -2.562503e-01 -1.578753e-01
8.100000e+01 -2.065105e-01 -2.548841e-01 -1.581370e-01
8.200000e+01 -2.077499e-01 -2.579938e-01 -1.575059e-01
8.300000e+01 -2.047196e-01 -2.505366e-01 -1.589026e-01
8.400000e+01 -2.062608e-01 -2.542712e-01 -1.582503e-01
8.500000e+01 -2.065059e-01 -2.548730e-01 -1.581388e-01
8.600000e+01 -2.330410e-01 -2.733182e-01 -1.927638e-01
8.700000e+01 -2.176558e-01 -2.622110e-01 -1.731007e-01
8.800000e+01 -1.888022e-01 -2.948031e-01 -8.280120e-02
8.900000e+01 -2.378913e-01 -3.059979e-01 -1.697848e-01
9.000000e+01 -2.738189e-01 -4.075376e-01 -1.401001e-01
9.100000e+01 -2.215679e-01 -3.032060e-01 -1.399299e-01
9.200000e+01 -2.112912e-01 -2.834629e-01 -1.391194e-01
9.300000e+01 -2.106197e-01 -3.844927e-01 -3.674663e-02
9.400000e+01 -2.504172e-01 -3.827870e-01 -1.180474e-01
9.500000e+01 -1.936328e-01 -3.110533e-01 -7.621234e-02
9.600000e+01 -2.151607e-01 -3.187415e-01 -1.115800e-01
9.700000e+01 -2.066096e-01 -3.078901e-01 -1.053290e-01
9.800000e+01 -2.087548e-01 -3.376975e-01 -7.981207e-02
9.900000e+01 -2.007986e-01 -3.273606e-01 -7.423661e-02
1.000000e+02 -2.164810e-01 -3.334470e-01 -9.951502e-02
1.010000e+02 -2.143520e-01 -3.111453e-01 -1.175588e-01
1.020000e+02 -2.529804e-01 -3.718831e-01 -1.340778e-01
1.030000e+02 -1.882069e-01 -3.022029e-01 -7.421087e-02
1.040000e+02 -2.836130e-01 -4.275816e-01 -1.396444e-01
1.050000e+02 -2.234138e-01 -3.587548e-01 -8.807274e-02
1.060000e+02 -2.476786e-01 -3.396270e-01 -1.557302e-01
1.070000e+02 -2.427286e-01 -3.438105e-01 -1.416467e-01
1.080000e+02 -2.470019e-01 -3.356874e-01 -1.583164e-01
1.090000e+02 -2.542101e-01 -3.506241e-01 -1.577962e-01
1.100000e+02 -3.207252e-01 -3.953225e-01 -2.461278e-01
1.110000e+02 -3.028313e-01 -3.723103e-01 -2.333524e-01
1.120000e+02 -3.363132e-01 -4.171721e-01 -2.554543e-01
1.130000e+02 -3.057627e-01 -3.652068e-01 -2.463187e-01
1.140000e+02 -3.219925e-01 -3.996235e-01 -2.443615e-01
1.150000e+02 -2.684305e-01 -3.759869e-01 -1.608741e-01
1.160000e+02 -3.115964e-01 -3.966174e-01 -2.265753e-01
1.170000e+02 -3.113019e-01 -4.170221e-01 -2.055817e-01
1.180000e+02 -2.860996e-01 -3.835310e-01 -1.886683e-01
1.190000e+02 -3.252569e-01 -4.069231e-01 -2.435908e-01
1.200000e+02 -3.099008e-01 -4.233253e-01 -1.964764e-01
1.210000e+02 -3.060706e-01 -4.118510e-01 -2.002902e-01
1.220000e+02 -2.719739e-01 -3.612837e-01 -1.826641e-01
1.230000e+02 -2.985444e-01 -4.092621e-01 -1.878267e-01
1.240000e+02 -3.268263e-01 -4.403734e-01 -2.132792e-01
1.250000e+02 -2.929095e-01 -4.502275e-01 -1.355915e-01
1.260000e+02 -2.940627e-01 -4.500324e-01 -1.380929e-01
1.270000e+02 -2.968175e-01 -4.613157e-01 -1.323193e-01
1.280000e+02 -2.972990e-01 -4.371827e-01 -1.574152e-01
1.290000e+02 -2.941725e-01 -4.449649e-01 -1.433801e-01
1.300000e+02 -2.000591e-01 -3.646852e-01 -3.543300e-02
1.310000e+02 -2.063791e-01 -3.566004e-01 -5.615767e-02
1.320000e+02 -1.982966e-01 -3.612939e-01 -3.529925e-02
1.330000e+02 -1.987365e-01 -3.570711e-01 -4.040180e-02
1.340000e+02 -2.069299e-01 -3.686926e-01 -4.516708e-02
1.350000e+02 -2.035490e-01 -3.704132e-01 -3.668481e-02
1.360000e+02 -2.128876e-01 -3.575951e-01 -6.818013e-02
1.370000e+02 -2.034922e-01 -3.707080e-01 -3.627644e-02
1.380000e+02 -2.298132e-01 -3.670930e-01 -9.253331e-02
1.390000e+02 -2.003096e-01 -3.650844e-01 -3.553483e-02
1.400000e+02 -2.831310e-01 -4.300324e-01 -1.362296e-01
1.410000e+02 -2.672255e-01 -4.056504e-01 -1.288007e-01
1.420000e+02 -2.795675e-01 -4.232706e-01 -1.358644e-01
1.430000e+02 -2.877636e-01 -4.372608e-01 -1.382663e-01
1.440000e+02 -2.591105e-01 -3.943337e-01 -1.238872e-01
1.450000e+02 -2.575273e-01 -3.921352e-01 -1.229193e-01
1.460000e+02 -2.514104e-01 -3.786725e-01 -1.241484e-01
1.470000e+02 -2.262107e-01 -3.475131e-01 -1.049083e-01
1.480000e+02 -1.878779e-01 -3.453171e-01 -3.043869e-02
1.490000e+02 -1.860501e-01 -3.418532e-01 -3.024699e-02
1.500000e+02 -1.915245e-01 -3.394626e-01 -4.358651e-02
1.510000e+02 -1.864113e-01 -3.423750e-01 -3.044763e-02
1.520000e+02 -1.907005e-01 -3.511598e-01 -3.024123e-02
1.530000e+02 -1.962459e-01 -3.439248e-01 -4.856707e-02
1.540000e+02 -1.891606e-01 -3.479381e-01 -3.038303e-02
1.550000e+02 -1.978688e-01 -3.444140e-01 -5.132367e-02
1.560000e+02 -1.883893e-01 -3.464180e-01 -3.036049e-02
1.570000e+02 -1.918399e-01 -3.482894e-01 -3.539051e-02
1.580000e+02 -2.356622e-01 -3.603839e-01 -1.109405e-01
1.590000e+02 -2.499781e-01 -3.869396e-01 -1.130165e-01
1.600000e+02 -1.504810e-01 -2.745542e-01 -2.640784e-02
1.610000e+02 -1.526741e-01 -2.840414e-01 -2.130691e-02
1.620000e+02 -1.874613e-01 -3.411265e-01 -3.379601e-02
1.630000e+02 -1.290970e-01 -2.768160e-01 1.862213e-02
1.640000e+02 -2.104249e-01 -3.828665e-01 -3.798341e-02
1.650000e+02 -2.719790e-01 -3.736215e-01 -1.703365e-01
1.660000e+02 -2.604825e-01 -3.943811e-01 -1.265839e-01
1.670000e+02 -2.549047e-01 -3.846918e-01 -1.251175e-01
1.680000e+02 -2.556220e-01 -3.861333e-01 -1.251107e-01
1.690000e+02 -2.572122e-01 -3.894309e-01 -1.249935e-01
1.700000e+02 -2.582069e-01 -3.909069e-01 -1.255068e-01
1.710000e+02 -2.565602e-01 -3.874082e-01 -1.257121e-01
1.720000e+02 -2.602479e-01 -3.938811e-01 -1.266147e-01
1.730000e+02 -2.600885e-01 -3.939583e-01 -1.262188e-01
1.740000e+02 -2.617529e-01 -3.965232e-01 -1.269826e-01
1.750000e+02 -2.615611e-01 -3.960997e-01 -1.270224e-01
1.760000e+02 -2.900279e-01 -3.467468e-01 -2.333091e-01
1.770000e+02 -2.835426e-01 -3.782774e-01 -1.888078e-01
1.780000e+02 -2.484545e-01 -3.501294e-01 -1.467795e-01
1.790000e+02 -3.057889e-01 -3.672003e-01 -2.443775e-01
1.800000e+02 -2.820796e-01 -3.567482e-01 -2.074111e-01
1.810000e+02 -2.630999e-01 -3.498209e-01 -1.763789e-01
1.820000e+02 -2.579565e-01 -3.538199e-01 -1.620931e-01
1.830000e+02 -2.747433e-01 -3.456335e-01 -2.038531e-01
1.840000e+02 -3.071621e-01 -3.737380e-01 -2.405862e-01
1.850000e+02 -3.261823e-01 -4.145681e-01 -2.377966e-01
1.860000e+02 -3.210460e-01 -4.023546e-01 -2.397374e-01
1.870000e+02 -3.104326e-01 -3.798249e-01 -2.410404e-01
1.880000e+02 -3.418531e-01 -4.549699e-01 -2.287362e-01
1.890000e+02 -3.311012e-01 -4.270187e-01 -2.351836e-01
1.900000e+02 -3.114463e-01 -3.818201e-01 -2.410724e-01
1.910000e+02 -3.065694e-01 -3.726478e-01 -2.404911e-01
1.920000e+02 -3.270327e-01 -4.166901e-01 -2.373754e-01
1.930000e+02 -3.215766e-01 -4.035850e-01 -2.395681e-01
1.940000e+02 -2.765434e-01 -3.318604e-01 -2.212264e-01
1.950000e+02 -2.504762e-01 -3.206287e-01 -1.803237e-01
1.960000e+02 -2.644896e-01 -3.354428e-01 -1.935364e-01
1.970000e+02 -2.594039e-01 -3.396992e-01 -1.791087e-01
1.980000e+02 -2.434270e-01 -3.409014e-01 -1.459525e-01
1.990000e+02 -2.417676e-01 -3.194211e-01 -1.641140e-01
2.000000e+02 -1.876039e-01 -3.062373e-01 -6.897046e-02
2.010000e+02 -2.227640e-01 -3.200379e-01 -1.254902e-01
2.020000e+02 -2.209990e-01 -3.450057e-01 -9.699229e-02
2.030000e+02 -2.348554e-01 -3.709158e-01 -9.879495e-02
2.040000e+02 -2.335913e-01 -3.650992e-01 -1.020834e-01
2.050000e+02 -2.256786e-01 -3.539364e-01 -9.742082e-02
2.060000e+02 -2.069663e-01 -3.236029e-01 -9.032976e-02
2.070000e+02 -2.201078e-01 -3.427525e-01 -9.746305e-02
2.080000e+02 -2.354011e-01 -3.716504e-01 -9.915180e-02
2.090000e+02 -2.307111e-01 -3.633583e-01 -9.806388e-02
2.100000e+02 -2.192635e-01 -3.397541e-01 -9.877301e-02
2.110000e+02 -2.315820e-01 -3.650906e-01 -9.807331e-02
2.120000e+02 -1.909027e-01 -2.960870e-01 -8.571844e-02
2.130000e+02 -1.900459e-01 -2.913135e-01 -8.877824e-02
2.140000e+02 -1.776730e-01 -3.119562e-01 -4.338985e-02
2.150000e+02 -1.750251e-01 -2.942442e-01 -5.580601e-02
2.160000e+02 -2.056473e-01 -3.121193e-01 -9.917536e-02
2.170000e+02 -2.118810e-01 -3.138346e-01 -1.099273e-01
2.180000e+02 -2.119735e-01 -3.027939e-01 -1.211530e-01
2.190000e+02 -1.901142e-01 -2.913899e-01 -8.883850e-02
2.200000e+02 -1.631951e-01 -3.007548e-01 -2.563532e-02
2.210000e+02 -1.710119e-01 -3.040850e-01 -3.793877e-02
2.220000e+02 -1.528431e-01 -2.991299e-01 -6.556257e-03
2.230000e+02 -2.110378e-01 -3.470950e-01 -7.498068e-02
2.240000e+02 -2.101883e-01 -3.456596e-01 -7.471697e-02
2.250000e+02 -1.681256e-01 -3.013197e-01 -3.493159e-02
2.260000e+02 -2.032407e-01 -3.345574e-01 -7.192396e-02
2.270000e+02 -1.663269e-01 -2.997029e-01 -3.295092e-02
2.280000e+02 -1.798349e-01 -3.074384e-01 -5.223142e-02
2.290000e+02 -1.501023e-01 -2.988691e-01 -1.335525e-03
2.300000e+02 -2.096744e-01 -3.147867e-01 -1.045620e-01
2.310000e+02 -1.984557e-01 -2.687776e-01 -1.281337e-01
2.320000e+02 -1.871496e-01 -2.839782e-01 -9.032104e-02
2.330000e+02 -1.752630e-01 -2.262639e-01 -1.242620e-01
2.340000e+02 -1.494034e-01 -2.483300e-01 -5.047676e-02
2.350000e+02 -1.658741e-01 -2.131426e-01 -1.186056e-01
2.360000e+02 -1.376932e-01 -1.972451e-01 -7.814131e-02
2.370000e+02 -9.838211e-02 -1.584546e-01 -3.830959e-02
2.380000e+02 -1.346696e-01 -1.998061e-01 -6.953316e-02
2.390000e+02 -1.348571e-01 -2.000514e-01 -6.966281e-02
2.400000e+02 -1.348892e-01 -2.001036e-01 -6.967483e-02
2.410000e+02 -1.346184e-01 -1.998285e-01 -6.940837e-02
2.420000e+02 -1.338894e-01 -1.988405e-01 -6.893831e-02
2.430000e+02 -1.349161e-01 -2.001371e-01 -6.969510e-02
2.440000e+02 -1.348790e-01 -2.000876e-01 -6.967037e-02
2.450000e+02 -1.348697e-01 -2.002090e-01 -6.953037e-02
2.460000e+02 -1.343410e-01 -1.994278e-01 -6.925421e-02
2.470000e+02 -1.340408e-01 -1.991062e-01 -6.897536e-02
2.480000e+02 -1.488734e-01 -2.117755e-01 -8.597128e-02
2.490000e+02 -1.843672e-01 -2.515015e-01 -1.172330e-01
2.500000e+02 -1.658623e-01 -2.258101e-01 -1.059144e-01
2.510000e+02 -1.542450e-01 -1.919549e-01 -1.165350e-01
2.520000e+02 -1.748483e-01 -2.458505e-01 -1.038461e-01
2.530000e+02 -1.648420e-01 -2.371371e-01 -9.254697e-02
2.540000e+02 -1.787010e-01 -2.406873e-01 -1.167147e-01
2.550000e+02 -1.377095e-01 -1.928217e-01 -8.259729e-02
2.560000e+02 -1.454782e-01 -2.078686e-01 -8.308774e-02
2.570000e+02 -1.451186e-01 -2.074277e-01 -8.280956e-02
2.580000e+02 -1.450876e-01 -2.073398e-01 -8.283552e-02
2.590000e+02 -1.455727e-01 -2.079627e-01 -8.318268e-02
2.600000e+02 -1.456337e-01 -2.080591e-01 -8.320819e-02
2.610000e+02 -1.451910e-01 -2.075481e-01 -8.283388e-02
2.620000e+02 -1.453050e-01 -2.076341e-01 -8.297579e-02
2.630000e+02 -1.453249e-01 -2.076183e-01 -8.303154e-02
2.640000e+02 -1.449905e-01 -2.072184e-01 -8.276262e-02
2.650000e+02 -1.456001e-01 -2.080477e-01 -8.315240e-02
2.660000e+02 -1.373158e-01 -1.792857e-01 -9.534589e-02
2.670000e+02 -1.715162e-01 -2.565253e-01 -8.650708e-02
2.680000e+02 -1.391949e-01 -2.224039e-01 -5.598587e-02
2.690000e+02 -1.614473e-01 -2.387363e-01 -8.415820e-02
2.700000e+02 -1.917186e-01 -2.653560e-01 -1.180813e-01
2.710000e+02 -2.057784e-01 -2.956052e-01 -1.159517e-01
2.720000e+02 -1.618789e-01 -2.789399e-01 -4.481795e-02
2.730000e+02 -2.040069e-01 -2.944295e-01 -1.135844e-01
2.740000e+02 -2.033492e-01 -2.852060e-01 -1.214925e-01
2.750000e+02 -2.035264e-01 -2.851038e-01 -1.219490e-01
2.760000e+02 -2.029938e-01 -2.848282e-01 -1.211593e-01
2.770000e+02 -2.029942e-01 -2.847177e-01 -1.212708e-01
2.780000e+02 -2.033162e-01 -2.851737e-01 -1.214588e-01
2.790000e+02 -2.032071e-01 -2.849765e-01 -1.214378e-01
2.800000e+02 -2.038769e-01 -2.847407e-01 -1.230132e-01
2.810000e+02 -2.041690e-01 -2.841041e-01 -1.242340e-01
2.820000e+02 -2.033357e-01 -2.848919e-01 -1.217795e-01
2.830000e+02 -2.035675e-01 -2.849960e-01 -1.221389e-01


==> sac-racbf_x.txt <==
t x c1 c2
0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+00 6.707871e-03 -6.707871e-03 2.012361e-02
4.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
7.000000e+00 -6.408588e-04 -1.922577e-03 6.408588e-04
8.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
9.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
1.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
1.500000e+01 3.637928e-04 -3.637928e-04 1.091378e-03
1.600000e+01 3.408281e-02 -1.679916e-02 8.496477e-02
1.700000e+01 1.395671e-02 -1.395671e-02 4.187012e-02
1.800000e+01 1.430633e-02 -1.430633e-02 4.291899e-02
1.900000e+01 1.244513e-02 -1.244513e-02 3.733539e-02
2.000000e+01 2.825084e-03 -2.825084e-03 8.475252e-03
2.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.300000e+01 -2.707453e-05 -8.122359e-05 2.707453e-05
2.400000e+01 -5.721148e-03 -1.716344e-02 5.721148e-03
2.500000e+01 2.878618e-04 -2.878618e-04 8.635854e-04
2.600000e+01 1.249090e-02 -1.249090e-02 3.747269e-02
2.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
2.800000e+01 7.690810e-04 -7.690810e-04 2.307243e-03
2.900000e+01 -5.708347e-03 -1.428306e-02 2.866365e-03
3.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.100000e+01 2.047222e-02 -2.047222e-02 6.141667e-02
3.200000e+01 -3.750474e-03 -1.125142e-02 3.750474e-03
3.300000e+01 -9.562178e-03 -2.868653e-02 9.562178e-03
3.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
3.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
4.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e+01 -5.738525e-04 -1.721558e-03 5.738525e-04
5.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
5.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.300000e+01 1.204664e-03 -1.204664e-03 3.613993e-03
6.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
6.800000e+01 2.689189e-04 -2.689189e-04 8.067566e-04
6.900000e+01 3.441450e-03 -3.441450e-03 1.032435e-02
7.000000e+01 5.750244e-03 -5.750244e-03 1.725073e-02
7.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
7.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.000000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.500000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.800000e+01 0.000000e+00 0.000000e+00 0.000000e+00
8.900000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.000000e+01 -4.726416e-03 -1.417925e-02 4.726416e-03
9.100000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.200000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.300000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.400000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.500000e+01 -3.570090e-03 -1.071027e-02 3.570090e-03
9.600000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.700000e+01 0.000000e+00 0.000000e+00 0.000000e+00
9.800000e+01 -4.700708e-03 -1.410212e-02 4.700708e-03
9.900000e+01 -2.606383e-03 -7.819150e-03 2.606383e-03
1.000000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.010000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.020000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.030000e+02 -1.928154e-03 -5.784463e-03 1.928154e-03
1.040000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.050000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.060000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.070000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.080000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.090000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.100000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.110000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.120000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.130000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.140000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.150000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.160000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.170000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.180000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.190000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.200000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.210000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.220000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.230000e+02 -1.509753e-02 -4.529258e-02 1.509753e-02
1.240000e+02 -2.615436e-03 -7.846307e-03 2.615436e-03
1.250000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.260000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.270000e+02 -5.357201e-03 -1.607160e-02 5.357201e-03
1.280000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.290000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.300000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.310000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.320000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.330000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.340000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.350000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.360000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.370000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.380000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.390000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.400000e+02 -3.236243e-03 -9.708730e-03 3.236243e-03
1.410000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.420000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.430000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.440000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.450000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.460000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.470000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.480000e+02 2.194296e-03 -2.194296e-03 6.582889e-03
1.490000e+02 4.546489e-03 -4.546489e-03 1.363947e-02
1.500000e+02 9.817301e-03 -9.817301e-03 2.945190e-02
1.510000e+02 6.280957e-03 -6.280957e-03 1.884287e-02
1.520000e+02 5.705947e-03 -5.705947e-03 1.711784e-02
1.530000e+02 9.884913e-03 -9.884913e-03 2.965474e-02
1.540000e+02 1.066424e-02 -1.066424e-02 3.199273e-02
1.550000e+02 1.006009e-02 -1.006009e-02 3.018026e-02
1.560000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.570000e+02 9.812846e-03 -9.812846e-03 2.943854e-02
1.580000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.590000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.600000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.610000e+02 1.651096e-03 -1.599758e-02 1.929977e-02
1.620000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.630000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.640000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.650000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.660000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.670000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.680000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.690000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.700000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.720000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.730000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.740000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.750000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.760000e+02 -2.488869e-03 -7.466606e-03 2.488869e-03
1.770000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.780000e+02 -1.856393e-03 -5.569178e-03 1.856393e-03
1.790000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.800000e+02 -4.752953e-03 -1.425886e-02 4.752953e-03
1.810000e+02 -5.293544e-04 -1.194054e-03 1.353447e-04
1.820000e+02 -6.728674e-03 -2.003397e-02 6.576621e-03
1.830000e+02 -4.490011e-03 -1.002122e-02 1.041195e-03
1.840000e+02 -1.039416e-02 -3.118247e-02 1.039416e-02
1.850000e+02 -1.037547e-02 -3.112642e-02 1.037547e-02
1.860000e+02 -1.037767e-02 -3.113302e-02 1.037767e-02
1.870000e+02 -1.038480e-02 -3.115440e-02 1.038480e-02
1.880000e+02 -1.039125e-02 -3.117376e-02 1.039125e-02
1.890000e+02 -1.037875e-02 -3.113626e-02 1.037875e-02
1.900000e+02 -1.037600e-02 -3.112801e-02 1.037600e-02
1.910000e+02 -1.038326e-02 -3.114978e-02 1.038326e-02
1.920000e+02 -1.037851e-02 -3.113552e-02 1.037851e-02
1.930000e+02 -1.037805e-02 -3.113416e-02 1.037805e-02
1.940000e+02 -1.167196e-02 -3.501587e-02 1.167196e-02
1.950000e+02 -2.015272e-02 -6.045816e-02 2.015272e-02
1.960000e+02 -6.951324e-03 -2.085397e-02 6.951324e-03
1.970000e+02 -1.093983e-02 -2.779106e-02 5.911397e-03
1.980000e+02 -1.879548e-02 -5.638644e-02 1.879548e-02
1.990000e+02 -1.370137e-02 -4.110412e-02 1.370137e-02
2.000000e+02 -2.531081e-02 -7.593242e-02 2.531081e-02
2.010000e+02 -2.201092e-02 -6.603276e-02 2.201092e-02
2.020000e+02 -2.533203e-02 -7.599608e-02 2.533203e-02
2.030000e+02 -2.533522e-02 -7.600565e-02 2.533522e-02
2.040000e+02 -2.527887e-02 -7.583661e-02 2.527887e-02
2.050000e+02 -2.511580e-02 -7.534741e-02 2.511580e-02
2.060000e+02 -2.529276e-02 -7.587829e-02 2.529276e-02
2.070000e+02 -2.534021e-02 -7.602064e-02 2.534021e-02
2.080000e+02 -2.532764e-02 -7.598293e-02 2.532764e-02
2.090000e+02 -2.532566e-02 -7.597697e-02 2.532566e-02
2.100000e+02 -2.527229e-02 -7.581688e-02 2.527229e-02
2.110000e+02 -2.532311e-02 -7.596934e-02 2.532311e-02
2.120000e+02 -3.028446e-02 -7.546716e-02 1.489825e-02
2.130000e+02 -2.231644e-02 -6.262816e-02 1.799529e-02
2.140000e+02 -2.887557e-02 -7.129937e-02 1.354823e-02
2.150000e+02 -3.177074e-02 -7.565151e-02 1.211004e-02
2.160000e+02 -2.202183e-02 -5.798076e-02 1.393710e-02
2.170000e+02 -2.717905e-02 -8.153714e-02 2.717905e-02
2.180000e+02 -1.957826e-02 -5.248771e-02 1.333119e-02
2.190000e+02 -3.560021e-02 -8.742310e-02 1.622268e-02
2.200000e+02 -2.464783e-02 -7.059129e-02 2.129563e-02
2.210000e+02 -2.884545e-02 -7.038627e-02 1.269538e-02
2.220000e+02 -2.982422e-02 -7.094040e-02 1.129196e-02
2.230000e+02 -2.986955e-02 -7.099999e-02 1.126089e-02
2.240000e+02 -2.988098e-02 -7.101707e-02 1.125511e-02
2.250000e+02 -1.651997e-02 -7.307240e-02 4.003245e-02
2.260000e+02 -2.923313e-02 -7.015115e-02 1.168490e-02
2.270000e+02 -2.983369e-02 -7.095124e-02 1.128386e-02
2.280000e+02 -2.988806e-02 -7.102638e-02 1.125026e-02
2.290000e+02 -2.602335e-02 -7.056600e-02 1.851930e-02
2.300000e+02 -2.976949e-02 -7.398543e-02 1.444644e-02
2.310000e+02 -3.867809e-02 -9.214879e-02 1.479261e-02
2.320000e+02 -3.894770e-03 -1.168431e-02 3.894770e-03
2.330000e+02 -2.406720e-02 -5.387721e-02 5.742814e-03
2.340000e+02 -2.576619e-03 -1.579520e-02 1.064196e-02
2.350000e+02 -2.288309e-02 -5.117223e-02 5.406042e-03
2.360000e+02 -3.266494e-02 -7.921753e-02 1.388765e-02
2.370000e+02 -3.860668e-02 -9.225457e-02 1.504121e-02
2.380000e+02 -2.885180e-02 -6.908760e-02 1.138399e-02
2.390000e+02 -2.886007e-02 -6.909460e-02 1.137447e-02
2.400000e+02 -2.871869e-02 -6.906285e-02 1.162547e-02
2.410000e+02 -2.868551e-02 -6.905592e-02 1.168490e-02
2.420000e+02 -2.882735e-02 -6.908523e-02 1.143053e-02
2.430000e+02 -2.866501e-02 -6.904879e-02 1.171878e-02
2.440000e+02 -2.886397e-02 -6.909175e-02 1.136382e-02
2.450000e+02 -2.881946e-02 -6.908338e-02 1.144445e-02
2.460000e+02 -2.871361e-02 -6.905380e-02 1.162658e-02
2.470000e+02 -2.880492e-02 -6.907512e-02 1.146528e-02
2.480000e+02 -3.423105e-02 -7.765715e-02 9.195044e-03
2.490000e+02 -2.212667e-02 -6.638002e-02 2.212667e-02
2.500000e+02 -2.607155e-02 -6.178981e-02 9.646720e-03
2.510000e+02 -2.775788e-02 -6.737692e-02 1.186116e-02
2.520000e+02 -2.222810e-02 -6.668430e-02 2.222810e-02
2.530000e+02 -1.783975e-02 -3.968889e-02 4.009397e-03
2.540000e+02 -1.655489e-02 -3.758926e-02 4.479492e-03
2.550000e+02 -3.550972e-02 -8.591895e-02 1.489951e-02
2.560000e+02 -1.914499e-02 -5.732594e-02 1.903596e-02
2.570000e+02 -1.913137e-02 -5.721984e-02 1.895710e-02
2.580000e+02 -1.922079e-02 -5.747709e-02 1.903550e-02
2.590000e+02 -1.923425e-02 -5.755873e-02 1.909023e-02
2.600000e+02 -1.919367e-02 -5.742275e-02 1.903541e-02
2.610000e+02 -1.909431e-02 -5.712431e-02 1.893568e-02
2.620000e+02 -1.919712e-02 -5.746220e-02 1.906796e-02
2.630000e+02 -1.925343e-02 -5.763358e-02 1.912672e-02
2.640000e+02 -1.918553e-02 -5.738366e-02 1.901261e-02
2.650000e+02 -1.909171e-02 -5.720159e-02 1.901817e-02
2.660000e+02 -2.345132e-02 -8.990899e-02 4.300635e-02
2.670000e+02 -6.663742e-03 -2.009485e-02 6.767366e-03
2.680000e+02 -1.432065e-02 -7.089305e-02 4.225174e-02
2.690000e+02 -7.728106e-03 -4.159772e-02 2.614150e-02
2.700000e+02 1.030115e-03 -1.030115e-03 3.090345e-03
2.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.720000e+02 6.160364e-03 -6.160364e-03 1.848109e-02
2.730000e+02 2.350061e-03 -2.350061e-03 7.050184e-03
2.740000e+02 6.094067e-03 -6.094067e-03 1.828220e-02
2.750000e+02 6.095571e-03 -6.095571e-03 1.828671e-02
2.760000e+02 6.343676e-03 -6.343676e-03 1.903103e-02
2.770000e+02 6.442602e-03 -6.442602e-03 1.932781e-02
2.780000e+02 6.141253e-03 -6.141253e-03 1.842376e-02
2.790000e+02 6.168979e-03 -6.168979e-03 1.850694e-02
2.800000e+02 6.135072e-03 -6.135072e-03 1.840522e-02
2.810000e+02 6.323198e-03 -6.323198e-03 1.896959e-02
2.820000e+02 6.202863e-03 -6.202863e-03 1.860859e-02
2.830000e+02 6.079568e-03 -6.079568e-03 1.823870e-02


==> sac-racbf_xdot.txt <==
t x c1 c2
0.000000e+00 -2.790378e-02 -5.765311e-02 1.845546e-03
1.000000e+00 -1.432796e-02 -3.533153e-02 6.675609e-03
2.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3.000000e+00 -2.117393e-02 -9.131669e-02 4.896883e-02
4.000000e+00 -3.569263e-02 -8.809575e-02 1.671049e-02
5.000000e+00 -1.909864e-02 -5.729593e-02 1.909864e-02
6.000000e+00 -3.151824e-02 -1.133949e-01 5.035841e-02
7.000000e+00 -1.750024e-02 -9.082185e-02 5.582138e-02
8.000000e+00 -4.232601e-02 -1.163331e-01 3.168107e-02
9.000000e+00 -3.161004e-02 -8.116868e-02 1.794861e-02
1.000000e+01 -7.559148e-02 -1.354898e-01 -1.569313e-02
1.100000e+01 -6.745710e-02 -1.097620e-01 -2.515222e-02
1.200000e+01 -9.461730e-02 -1.903265e-01 1.091918e-03
1.300000e+01 -2.570784e-02 -6.669518e-02 1.527951e-02
1.400000e+01 -1.905701e-02 -4.798065e-02 9.866625e-03
1.500000e+01 -1.165868e-02 -3.703217e-02 1.371482e-02
1.600000e+01 5.484387e-02 -5.085984e-02 1.605476e-01
1.700000e+01 2.052948e-02 -9.097605e-02 1.320350e-01
1.800000e+01 -3.430267e-02 -1.993408e-01 1.307355e-01
1.900000e+01 7.210682e-03 -1.505611e-01 1.649825e-01
2.000000e+01 -3.324636e-03 -1.163867e-01 1.097375e-01
2.100000e+01 -1.575205e-02 -1.316615e-01 1.001574e-01
2.200000e+01 -4.863981e-02 -1.636684e-01 6.638881e-02
2.300000e+01 -5.582114e-02 -2.015985e-01 8.995620e-02
2.400000e+01 -6.752871e-02 -2.290499e-01 9.399248e-02
2.500000e+01 -9.796435e-02 -2.242405e-01 2.831180e-02
2.600000e+01 -1.912612e-02 -2.363291e-01 1.980769e-01
2.700000e+01 -1.036978e-01 -2.377483e-01 3.035277e-02
2.800000e+01 -1.071828e-01 -2.460225e-01 3.165691e-02
2.900000e+01 -7.176412e-02 -2.649462e-01 1.214180e-01
3.000000e+01 -1.075069e-01 -2.159868e-01 9.730793e-04
3.100000e+01 -7.459186e-02 -2.149824e-01 6.579870e-02
3.200000e+01 -8.856762e-02 -2.016921e-01 2.455683e-02
3.300000e+01 -8.659279e-02 -1.853373e-01 1.215176e-02
3.400000e+01 -1.043303e-01 -1.688245e-01 -3.983600e-02
3.500000e+01 -1.164642e-01 -1.846835e-01 -4.824476e-02
3.600000e+01 -1.020928e-01 -2.086981e-01 4.512551e-03
3.700000e+01 -5.482418e-02 -1.228850e-01 1.323662e-02
3.800000e+01 -5.578067e-02 -1.243675e-01 1.280613e-02
3.900000e+01 -6.742697e-02 -1.501653e-01 1.531131e-02
4.000000e+01 -5.933986e-02 -1.326821e-01 1.400236e-02
4.100000e+01 -2.655140e-02 -7.965419e-02 2.655140e-02
4.200000e+01 -2.868743e-02 -8.088630e-02 2.351144e-02
4.300000e+01 -3.185875e-02 -8.334521e-02 1.962772e-02
4.400000e+01 -5.967059e-02 -1.334861e-01 1.414490e-02
4.500000e+01 -5.965649e-02 -1.334518e-01 1.413882e-02
4.600000e+01 -2.655217e-02 -7.965650e-02 2.655217e-02
4.700000e+01 -2.655093e-02 -7.965279e-02 2.655093e-02
4.800000e+01 -2.655127e-02 -7.965381e-02 2.655127e-02
4.900000e+01 -2.522595e-02 -8.012762e-02 2.967572e-02
5.000000e+01 -3.228226e-02 -9.684679e-02 3.228226e-02
5.100000e+01 -4.480318e-02 -1.060679e-01 1.646156e-02
5.200000e+01 -4.783865e-02 -1.155850e-01 1.990768e-02
5.300000e+01 -1.118167e-02 -2.505361e-02 2.690274e-03
5.400000e+01 -2.750089e-02 -1.109512e-01 5.594944e-02
5.500000e+01 -1.040588e-01 -2.001899e-01 -7.927650e-03
5.600000e+01 -9.414315e-02 -1.985948e-01 1.030849e-02
5.700000e+01 -8.305602e-02 -1.898721e-01 2.376007e-02
5.800000e+01 -8.486266e-02 -2.227356e-01 5.301026e-02
5.900000e+01 -7.501145e-02 -1.778891e-01 2.786624e-02
6.000000e+01 -1.239055e-01 -2.370915e-01 -1.071939e-02
6.100000e+01 -7.501134e-02 -1.778888e-01 2.786617e-02
6.200000e+01 -1.189104e-01 -2.271066e-01 -1.071422e-02
6.300000e+01 -1.239052e-01 -2.370914e-01 -1.071893e-02
6.400000e+01 -7.501188e-02 -1.778898e-01 2.786603e-02
6.500000e+01 -1.239057e-01 -2.370917e-01 -1.071963e-02
6.600000e+01 -1.239055e-01 -2.370917e-01 -1.071936e-02
6.700000e+01 -1.239055e-01 -2.370915e-01 -1.071944e-02
6.800000e+01 -5.136674e-02 -1.601880e-01 5.745457e-02
6.900000e+01 -5.263834e-02 -2.097244e-01 1.044477e-01
7.000000e+01 -5.593858e-02 -2.218175e-01 1.099403e-01
7.100000e+01 -7.630805e-02 -1.818502e-01 2.923408e-02
7.200000e+01 -1.060441e-01 -2.359247e-01 2.383652e-02
7.300000e+01 -1.143977e-01 -2.607271e-01 3.193174e-02
7.400000e+01 -1.657907e-01 -2.796283e-01 -5.195323e-02
7.500000e+01 -1.450244e-01 -2.725007e-01 -1.754811e-02
7.600000e+01 -2.152772e-01 -3.254317e-01 -1.051227e-01
7.700000e+01 -2.142795e-01 -3.239098e-01 -1.046492e-01
7.800000e+01 -2.155348e-01 -3.258302e-01 -1.052395e-01
7.900000e+01 -2.161810e-01 -3.268393e-01 -1.055226e-01
8.000000e+01 -2.174667e-01 -3.288884e-01 -1.060451e-01
8.100000e+01 -2.152351e-01 -3.253669e-01 -1.051034e-01
8.200000e+01 -2.122876e-01 -3.209734e-01 -1.036018e-01
8.300000e+01 -2.162292e-01 -3.269151e-01 -1.055432e-01
8.400000e+01 -2.153022e-01 -3.254703e-01 -1.051341e-01
8.500000e+01 -2.137338e-01 -3.230917e-01 -1.043759e-01
8.600000e+01 -2.430285e-01 -3.028667e-01 -1.831903e-01
8.700000e+01 -2.664915e-01 -2.872478e-01 -2.457352e-01
8.800000e+01 -1.711684e-01 -3.073501e-01 -3.498662e-02
8.900000e+01 -2.536412e-01 -2.967179e-01 -2.105645e-01
9.000000e+01 -2.084567e-01 -2.959805e-01 -1.209329e-01
9.100000e+01 -1.925090e-01 -2.471178e-01 -1.379002e-01
9.200000e+01 -2.239744e-01 -3.055320e-01 -1.424168e-01
9.300000e+01 -1.380297e-01 -2.655232e-01 -1.053628e-02
9.400000e+01 -2.248815e-01 -2.765686e-01 -1.731944e-01
9.500000e+01 -2.442829e-01 -3.014195e-01 -1.871462e-01
9.600000e+01 -2.547479e-01 -3.093386e-01 -2.001572e-01
9.700000e+01 -2.059368e-01 -2.794336e-01 -1.324400e-01
9.800000e+01 -2.384938e-01 -2.968019e-01 -1.801856e-01
9.900000e+01 -2.534155e-01 -3.079190e-01 -1.989120e-01
1.000000e+02 -2.508829e-01 -3.030909e-01 -1.986749e-01
1.010000e+02 -2.406921e-01 -2.912251e-01 -1.901591e-01
1.020000e+02 -1.930126e-01 -2.917735e-01 -9.425168e-02
1.030000e+02 -2.510623e-01 -3.040945e-01 -1.980300e-01
1.040000e+02 -1.992990e-01 -3.067185e-01 -9.187957e-02
1.050000e+02 -2.229352e-01 -3.034832e-01 -1.423871e-01
1.060000e+02 -2.436945e-01 -3.408996e-01 -1.464894e-01
1.070000e+02 -2.102137e-01 -3.064766e-01 -1.139507e-01
1.080000e+02 -2.109533e-01 -3.084988e-01 -1.134077e-01
1.090000e+02 -1.615313e-01 -2.742566e-01 -4.880600e-02
1.100000e+02 -1.175868e-01 -1.951787e-01 -3.999497e-02
1.110000e+02 -1.356574e-01 -1.997440e-01 -7.157084e-02
1.120000e+02 -1.503085e-01 -2.279018e-01 -7.271509e-02
1.130000e+02 -1.597058e-01 -2.452914e-01 -7.412017e-02
1.140000e+02 -1.513565e-01 -2.322625e-01 -7.045052e-02
1.150000e+02 -1.792122e-01 -2.724944e-01 -8.592995e-02
1.160000e+02 -1.697325e-01 -2.630054e-01 -7.645951e-02
1.170000e+02 -1.820739e-01 -2.750786e-01 -8.906920e-02
1.180000e+02 -1.940550e-01 -2.761477e-01 -1.119623e-01
1.190000e+02 -1.784391e-01 -2.706317e-01 -8.624654e-02
1.200000e+02 -1.426999e-01 -2.351086e-01 -5.029124e-02
1.210000e+02 -1.304648e-01 -2.252318e-01 -3.569778e-02
1.220000e+02 -1.862231e-01 -2.826719e-01 -8.977433e-02
1.230000e+02 -1.670316e-01 -2.515323e-01 -8.253084e-02
1.240000e+02 -1.596098e-01 -2.384499e-01 -8.076969e-02
1.250000e+02 -1.126278e-01 -2.122179e-01 -1.303761e-02
1.260000e+02 -1.156494e-01 -2.246622e-01 -6.636586e-03
1.270000e+02 -1.196654e-01 -2.451427e-01 5.811954e-03
1.280000e+02 -1.392127e-01 -2.515266e-01 -2.689882e-02
1.290000e+02 -1.233502e-01 -2.400380e-01 -6.662451e-03
1.300000e+02 -9.140334e-02 -1.669395e-01 -1.586720e-02
1.310000e+02 -9.885160e-02 -1.800285e-01 -1.767468e-02
1.320000e+02 -7.690203e-02 -1.773222e-01 2.351814e-02
1.330000e+02 -7.301356e-02 -1.855268e-01 3.949970e-02
1.340000e+02 -8.461204e-02 -1.772661e-01 8.042021e-03
1.350000e+02 -9.031035e-02 -1.650478e-01 -1.557285e-02
1.360000e+02 -1.003490e-01 -1.823796e-01 -1.831846e-02
1.370000e+02 -7.117962e-02 -1.938781e-01 5.151886e-02
1.380000e+02 -7.859045e-02 -1.846004e-01 2.741946e-02
1.390000e+02 -8.030764e-02 -1.884288e-01 2.781348e-02
1.400000e+02 -1.061133e-01 -2.115197e-01 -7.068619e-04
1.410000e+02 -1.084409e-01 -2.022008e-01 -1.468103e-02
1.420000e+02 -8.992867e-02 -2.106341e-01 3.077674e-02
1.430000e+02 -6.199091e-02 -1.366372e-01 1.265543e-02
1.440000e+02 -5.767627e-02 -1.449470e-01 2.959443e-02
1.450000e+02 -7.408645e-02 -1.553690e-01 7.196083e-03
1.460000e+02 -6.932680e-02 -1.630386e-01 2.438500e-02
1.470000e+02 -1.138179e-01 -2.088826e-01 -1.875322e-02
1.480000e+02 -5.976484e-02 -1.501534e-01 3.062373e-02
1.490000e+02 -5.966586e-02 -1.470848e-01 2.775304e-02
1.500000e+02 -6.670547e-02 -1.458234e-01 1.241245e-02
1.510000e+02 -5.554942e-02 -1.493413e-01 3.824247e-02
1.520000e+02 -6.451634e-02 -1.575079e-01 2.847518e-02
1.530000e+02 -7.214694e-02 -1.492919e-01 4.998059e-03
1.540000e+02 -6.300034e-02 -1.456715e-01 1.967079e-02
1.550000e+02 -7.130178e-02 -1.475273e-01 4.923730e-03
1.560000e+02 -6.297987e-02 -1.467517e-01 2.079197e-02
1.570000e+02 -6.996013e-02 -1.514150e-01 1.149476e-02
1.580000e+02 -1.176088e-01 -2.266822e-01 -8.535428e-03
1.590000e+02 -1.316326e-01 -2.166755e-01 -4.658972e-02
1.600000e+02 -1.043861e-01 -2.236533e-01 1.488122e-02
1.610000e+02 -1.094023e-01 -2.760164e-01 5.721172e-02
1.620000e+02 -8.934256e-02 -1.636108e-01 -1.507428e-02
1.630000e+02 -4.746796e-02 -1.348257e-01 3.988981e-02
1.640000e+02 -4.256877e-02 -1.328863e-01 4.774871e-02
1.650000e+02 -1.358228e-01 -1.834838e-01 -8.816174e-02
1.660000e+02 -1.278493e-01 -2.032803e-01 -5.241840e-02
1.670000e+02 -1.350756e-01 -2.084802e-01 -6.167111e-02
1.680000e+02 -1.308709e-01 -2.050663e-01 -5.667545e-02
1.690000e+02 -1.178066e-01 -1.841994e-01 -5.141386e-02
1.700000e+02 -1.200460e-01 -1.861008e-01 -5.399115e-02
1.710000e+02 -1.324998e-01 -2.062287e-01 -5.877096e-02
1.720000e+02 -1.281894e-01 -2.033406e-01 -5.303806e-02
1.730000e+02 -1.342404e-01 -2.090155e-01 -5.946524e-02
1.740000e+02 -1.306031e-01 -2.028706e-01 -5.833564e-02
1.750000e+02 -1.182295e-01 -1.852457e-01 -5.121338e-02
1.760000e+02 -1.700413e-01 -2.412391e-01 -9.884347e-02
1.770000e+02 -1.575952e-01 -2.414649e-01 -7.372551e-02
1.780000e+02 -1.751012e-01 -2.610646e-01 -8.913785e-02
1.790000e+02 -1.709851e-01 -2.579811e-01 -8.398919e-02
1.800000e+02 -1.978239e-01 -2.878292e-01 -1.078187e-01
1.810000e+02 -1.555593e-01 -2.358698e-01 -7.524891e-02
1.820000e+02 -1.760350e-01 -2.715040e-01 -8.056611e-02
1.830000e+02 -1.899279e-01 -2.732317e-01 -1.066241e-01
1.840000e+02 -1.618438e-01 -2.369079e-01 -8.677975e-02
1.850000e+02 -1.698104e-01 -2.480307e-01 -9.159013e-02
1.860000e+02 -1.687587e-01 -2.463160e-01 -9.120139e-02
1.870000e+02 -1.347707e-01 -2.234400e-01 -4.610144e-02
1.880000e+02 -1.636798e-01 -2.392611e-01 -8.809839e-02
1.890000e+02 -1.682484e-01 -2.453061e-01 -9.119076e-02
1.900000e+02 -1.627789e-01 -2.380938e-01 -8.746395e-02
1.910000e+02 -1.606496e-01 -2.354772e-01 -8.582193e-02
1.920000e+02 -1.668444e-01 -2.437551e-01 -8.993369e-02
1.930000e+02 -1.673177e-01 -2.443278e-01 -9.030752e-02
1.940000e+02 -1.778138e-01 -2.864479e-01 -6.917973e-02
1.950000e+02 -1.940460e-01 -2.982285e-01 -8.986354e-02
1.960000e+02 -1.853352e-01 -2.909426e-01 -7.972790e-02
1.970000e+02 -1.852951e-01 -2.812325e-01 -8.935780e-02
1.980000e+02 -1.760867e-01 -2.942563e-01 -5.791708e-02
1.990000e+02 -1.534986e-01 -2.690117e-01 -3.798545e-02
2.000000e+02 -1.421632e-01 -2.833875e-01 -9.389724e-04
2.010000e+02 -1.474890e-01 -2.754552e-01 -1.952273e-02
2.020000e+02 -1.377714e-01 -2.664832e-01 -9.059517e-03
2.030000e+02 -1.543554e-01 -2.706976e-01 -3.801324e-02
2.040000e+02 -1.505216e-01 -2.695932e-01 -3.145004e-02
2.050000e+02 -1.432382e-01 -2.667748e-01 -1.970158e-02
2.060000e+02 -1.355610e-01 -2.670996e-01 -4.022423e-03
2.070000e+02 -1.357911e-01 -2.666264e-01 -4.955830e-03
2.080000e+02 -1.553212e-01 -2.711511e-01 -3.949134e-02
2.090000e+02 -1.489853e-01 -2.684134e-01 -2.955717e-02
2.100000e+02 -1.354962e-01 -2.672334e-01 -3.758950e-03
2.110000e+02 -1.512229e-01 -2.691762e-01 -3.326960e-02
2.120000e+02 -1.185833e-01 -2.963504e-01 5.918373e-02
2.130000e+02 -1.335270e-01 -2.869764e-01 1.992229e-02
2.140000e+02 -1.222486e-01 -2.486454e-01 4.148106e-03
2.150000e+02 -1.082879e-01 -2.365901e-01 2.001430e-02
2.160000e+02 -1.187862e-01 -2.510197e-01 1.344721e-02
2.170000e+02 -1.258759e-01 -2.748151e-01 2.306322e-02
2.180000e+02 -1.198380e-01 -2.643067e-01 2.463063e-02
2.190000e+02 -1.250258e-01 -2.697171e-01 1.966564e-02
2.200000e+02 -1.150137e-01 -2.692619e-01 3.923445e-02
2.210000e+02 -1.212957e-01 -2.696474e-01 2.705593e-02
2.220000e+02 -1.190093e-01 -2.695920e-01 3.157343e-02
2.230000e+02 -1.213169e-01 -2.700099e-01 2.737606e-02
2.240000e+02 -1.213233e-01 -2.700244e-01 2.737780e-02
2.250000e+02 -1.213070e-01 -2.699872e-01 2.737318e-02
2.260000e+02 -1.211801e-01 -2.692801e-01 2.691994e-02
2.270000e+02 -1.156264e-01 -2.692711e-01 3.801834e-02
2.280000e+02 -1.213272e-01 -2.700334e-01 2.737894e-02
2.290000e+02 -1.079894e-01 -2.694615e-01 5.348273e-02
2.300000e+02 -1.251968e-01 -2.754359e-01 2.504218e-02
2.310000e+02 -1.269472e-01 -2.830227e-01 2.912819e-02
2.320000e+02 -9.988050e-02 -2.327759e-01 3.301494e-02
2.330000e+02 -1.146295e-01 -2.677752e-01 3.851626e-02
2.340000e+02 -6.658251e-02 -2.427515e-01 1.095865e-01
2.350000e+02 -1.044660e-01 -2.588762e-01 4.994431e-02
2.360000e+02 -9.234499e-02 -2.680796e-01 8.338960e-02
2.370000e+02 -8.586928e-02 -2.634102e-01 9.167168e-02
2.380000e+02 -8.178494e-02 -2.783803e-01 1.148104e-01
2.390000e+02 -8.178187e-02 -2.783857e-01 1.148219e-01
2.400000e+02 -8.191225e-02 -2.783294e-01 1.145049e-01
2.410000e+02 -8.193857e-02 -2.783176e-01 1.144405e-01
2.420000e+02 -8.181865e-02 -2.783685e-01 1.147312e-01
2.430000e+02 -8.195795e-02 -2.783065e-01 1.143906e-01
2.440000e+02 -8.178011e-02 -2.783837e-01 1.148235e-01
2.450000e+02 -8.181668e-02 -2.783676e-01 1.147342e-01
2.460000e+02 -8.191067e-02 -2.783218e-01 1.145005e-01
2.470000e+02 -8.183063e-02 -2.783575e-01 1.146962e-01
2.480000e+02 -9.796922e-02 -2.746271e-01 7.868862e-02
2.490000e+02 -9.486270e-02 -2.499443e-01 6.021892e-02
2.500000e+02 -1.029705e-01 -2.588193e-01 5.287827e-02
2.510000e+02 -8.551090e-02 -2.618191e-01 9.079727e-02
2.520000e+02 -1.159568e-01 -2.587291e-01 2.681540e-02
2.530000e+02 -9.408955e-02 -2.488977e-01 6.071862e-02
2.540000e+02 -9.785601e-02 -2.485192e-01 5.280715e-02
2.550000e+02 -9.926708e-02 -2.626820e-01 6.414785e-02
2.560000e+02 -9.926716e-02 -2.609388e-01 6.240448e-02
2.570000e+02 -9.912527e-02 -2.609001e-01 6.264951e-02
2.580000e+02 -9.920660e-02 -2.610225e-01 6.260935e-02
2.590000e+02 -9.933330e-02 -2.610481e-01 6.238152e-02
2.600000e+02 -9.932062e-02 -2.609750e-01 6.233377e-02
2.610000e+02 -9.915357e-02 -2.608456e-01 6.253849e-02
2.620000e+02 -9.927725e-02 -2.610070e-01 6.245248e-02
2.630000e+02 -9.932993e-02 -2.610914e-01 6.243153e-02
2.640000e+02 -9.916458e-02 -2.609792e-01 6.265003e-02
2.650000e+02 -9.926493e-02 -2.608754e-01 6.234556e-02
2.660000e+02 -8.336969e-02 -2.821640e-01 1.154246e-01
2.670000e+02 -7.343965e-02 -2.363146e-01 8.943535e-02
2.680000e+02 -7.893045e-02 -2.433215e-01 8.546057e-02
2.690000e+02 -6.823761e-02 -2.469779e-01 1.105027e-01
2.700000e+02 -7.263238e-02 -2.147409e-01 6.947610e-02
2.710000e+02 -8.318599e-02 -2.106276e-01 4.425563e-02
2.720000e+02 -5.027548e-02 -2.076287e-01 1.070777e-01
2.730000e+02 -9.038470e-02 -2.164303e-01 3.566090e-02
2.740000e+02 -8.646446e-02 -2.154115e-01 4.248254e-02
2.750000e+02 -8.646969e-02 -2.154166e-01 4.247726e-02
2.760000e+02 -8.647127e-02 -2.154286e-01 4.248607e-02
2.770000e+02 -8.647044e-02 -2.154112e-01 4.247028e-02
2.780000e+02 -8.646749e-02 -2.154107e-01 4.247570e-02
2.790000e+02 -8.646122e-02 -2.154226e-01 4.250018e-02
2.800000e+02 -8.647386e-02 -2.154235e-01 4.247576e-02
2.810000e+02 -8.647983e-02 -2.154276e-01 4.246797e-02
2.820000e+02 -8.646908e-02 -2.154259e-01 4.248775e-02
2.830000e+02 -8.646062e-02 -2.154132e-01 4.249197e-02


==> sac.txt <==
t x c1 c2
0.000000e+00 1.498902e+01 5.993708e+00 2.398433e+01
1.000000e+00 1.105756e+01 4.694882e+00 1.742024e+01
2.000000e+00 3.540996e+01 2.190395e+01 4.891598e+01
3.000000e+00 8.301539e+00 5.682343e+00 1.092074e+01
4.000000e+00 1.857637e+01 1.225942e+01 2.489333e+01
5.000000e+00 2.706624e+01 1.444624e+01 3.968624e+01
6.000000e+00 1.493579e+01 1.651765e+00 2.821981e+01
7.000000e+00 3.146962e+01 1.644034e+01 4.649890e+01
8.000000e+00 2.205878e+01 -1.833404e+00 4.595096e+01
9.000000e+00 1.667506e+01 6.730798e+00 2.661933e+01
1.000000e+01 9.879614e+00 4.470538e+00 1.528869e+01
1.100000e+01 2.373797e+01 2.974521e+00 4.450142e+01
1.200000e+01 2.468003e+01 2.650583e+00 4.670949e+01
1.300000e+01 2.237885e+01 -4.168980e+00 4.892667e+01
1.400000e+01 1.426113e+01 6.297301e+00 2.222497e+01
1.500000e+01 1.150793e+01 3.927400e+00 1.908846e+01
1.600000e+01 2.772753e+01 4.015400e+00 5.143966e+01
1.700000e+01 2.813477e+01 1.974151e+00 5.429539e+01
1.800000e+01 5.555517e+01 8.500020e+00 1.026103e+02
1.900000e+01 9.552301e+01 6.541184e+01 1.256342e+02
2.000000e+01 1.061402e+02 6.954237e+01 1.427381e+02
2.100000e+01 1.700646e+02 1.376607e+02 2.024685e+02
2.200000e+01 1.747507e+02 1.507968e+02 1.987046e+02
2.300000e+01 1.951995e+02 1.653892e+02 2.250099e+02
2.400000e+01 2.221288e+02 1.859136e+02 2.583440e+02
2.500000e+01 2.622345e+02 2.174902e+02 3.069788e+02
2.600000e+01 2.303883e+02 1.572758e+02 3.035008e+02
2.700000e+01 2.337329e+02 1.891999e+02 2.782659e+02
2.800000e+01 1.887121e+02 1.682536e+02 2.091707e+02
2.900000e+01 2.303091e+02 1.919406e+02 2.686776e+02
3.000000e+01 2.287923e+02 1.774807e+02 2.801039e+02
3.100000e+01 2.600381e+02 2.290127e+02 2.910636e+02
3.200000e+01 2.068912e+02 1.762470e+02 2.375355e+02
3.300000e+01 2.747131e+02 2.278565e+02 3.215697e+02
3.400000e+01 2.185732e+02 1.717048e+02 2.654417e+02
3.500000e+01 2.182970e+02 1.754625e+02 2.611315e+02
3.600000e+01 1.880548e+02 1.730725e+02 2.030371e+02
3.700000e+01 2.196659e+02 1.791311e+02 2.602007e+02
3.800000e+01 2.881769e+02 1.777295e+02 3.986244e+02
3.900000e+01 2.341785e+02 1.854830e+02 2.828741e+02
4.000000e+01 2.439379e+02 1.761419e+02 3.117339e+02
4.100000e+01 2.344663e+02 2.146200e+02 2.543126e+02
4.200000e+01 2.698319e+02 1.456807e+02 3.939831e+02
4.300000e+01 3.270453e+02 2.489153e+02 4.051753e+02
4.400000e+01 2.781744e+02 2.010995e+02 3.552492e+02
4.500000e+01 2.881667e+02 2.369936e+02 3.393399e+02
4.600000e+01 2.608495e+02 2.087336e+02 3.129654e+02
4.700000e+01 2.464275e+02 1.961004e+02 2.967546e+02
4.800000e+01 3.198402e+02 2.252297e+02 4.144507e+02
4.900000e+01 2.815557e+02 1.979584e+02 3.651531e+02
5.000000e+01 2.871275e+02 2.256979e+02 3.485572e+02
5.100000e+01 3.067943e+02 2.245838e+02 3.890049e+02
5.200000e+01 3.225921e+02 2.264875e+02 4.186968e+02
5.300000e+01 2.764247e+02 2.241291e+02 3.287203e+02
5.400000e+01 3.201899e+02 1.876675e+02 4.527123e+02
5.500000e+01 3.227318e+02 2.499405e+02 3.955231e+02
5.600000e+01 3.973216e+02 3.509402e+02 4.437030e+02
5.700000e+01 3.719540e+02 3.203597e+02 4.235484e+02
5.800000e+01 3.655383e+02 3.208085e+02 4.102680e+02
5.900000e+01 4.127132e+02 3.565556e+02 4.688708e+02
6.000000e+01 3.529342e+02 2.736573e+02 4.322111e+02
6.100000e+01 3.521399e+02 2.981726e+02 4.061071e+02
6.200000e+01 4.309679e+02 3.489038e+02 5.130319e+02
6.300000e+01 4.179933e+02 3.510616e+02 4.849250e+02
6.400000e+01 3.971535e+02 3.309151e+02 4.633919e+02
6.500000e+01 3.898777e+02 2.804382e+02 4.993171e+02
6.600000e+01 3.874808e+02 3.113871e+02 4.635746e+02
6.700000e+01 4.178924e+02 3.215450e+02 5.142398e+02
6.800000e+01 4.068453e+02 3.103275e+02 5.033630e+02
6.900000e+01 4.014783e+02 3.287201e+02 4.742364e+02
7.000000e+01 4.074195e+02 3.009440e+02 5.138949e+02
7.100000e+01 4.037417e+02 3.126833e+02 4.948002e+02
7.200000e+01 4.200239e+02 3.278709e+02 5.121769e+02
7.300000e+01 4.435211e+02 3.524313e+02 5.346109e+02
7.400000e+01 4.125867e+02 3.534476e+02 4.717258e+02
7.500000e+01 4.797110e+02 4.400436e+02 5.193784e+02
7.600000e+01 4.356008e+02 3.510201e+02 5.201815e+02
7.700000e+01 4.582865e+02 3.775276e+02 5.390454e+02
7.800000e+01 4.410196e+02 3.724501e+02 5.095892e+02
7.900000e+01 4.377454e+02 3.944151e+02 4.810757e+02
8.000000e+01 4.659754e+02 4.248460e+02 5.071048e+02
8.100000e+01 4.381710e+02 3.840590e+02 4.922829e+02
8.200000e+01 4.361895e+02 3.733417e+02 4.990373e+02
8.300000e+01 4.246651e+02 3.736192e+02 4.757111e+02
8.400000e+01 4.234029e+02 3.560459e+02 4.907599e+02
8.500000e+01 4.556266e+02 4.026243e+02 5.086289e+02
8.600000e+01 4.481422e+02 3.874381e+02 5.088462e+02
8.700000e+01 4.593582e+02 4.243558e+02 4.943607e+02
8.800000e+01 4.568644e+02 4.027711e+02 5.109577e+02
8.900000e+01 4.502681e+02 4.160743e+02 4.844619e+02
9.000000e+01 4.424453e+02 3.689304e+02 5.159602e+02
9.100000e+01 4.430806e+02 3.972930e+02 4.888682e+02
9.200000e+01 4.734650e+02 3.844755e+02 5.624545e+02
9.300000e+01 4.950845e+02 4.380283e+02 5.521407e+02
9.400000e+01 4.445620e+02 3.186616e+02 5.704625e+02
9.500000e+01 4.731228e+02 3.845641e+02 5.616816e+02
9.600000e+01 4.475150e+02 3.400272e+02 5.550028e+02
9.700000e+01 5.168089e+02 4.730821e+02 5.605357e+02
9.800000e+01 4.993173e+02 4.294201e+02 5.692145e+02
9.900000e+01 4.863829e+02 3.927374e+02 5.800283e+02
1.000000e+02 4.950153e+02 3.922799e+02 5.977508e+02
1.010000e+02 4.854886e+02 4.058192e+02 5.651581e+02
1.020000e+02 5.375389e+02 4.500663e+02 6.250116e+02
1.030000e+02 4.780856e+02 3.890000e+02 5.671712e+02
1.040000e+02 4.587918e+02 3.525250e+02 5.650587e+02
1.050000e+02 4.749226e+02 4.054215e+02 5.444237e+02
1.060000e+02 5.105290e+02 4.005763e+02 6.204817e+02
1.070000e+02 5.151246e+02 4.514249e+02 5.788243e+02
1.080000e+02 4.962470e+02 4.336856e+02 5.588084e+02
1.090000e+02 5.207648e+02 4.250888e+02 6.164408e+02
1.100000e+02 5.083640e+02 4.407177e+02 5.760103e+02
1.110000e+02 5.366951e+02 4.808466e+02 5.925436e+02
1.120000e+02 5.443745e+02 4.726001e+02 6.161490e+02
1.130000e+02 4.885365e+02 3.997395e+02 5.773335e+02
1.140000e+02 4.892094e+02 3.888697e+02 5.895490e+02
1.150000e+02 5.532493e+02 4.742444e+02 6.322542e+02
1.160000e+02 5.066653e+02 4.180498e+02 5.952808e+02
1.170000e+02 4.695334e+02 4.149201e+02 5.241466e+02
1.180000e+02 4.912837e+02 4.511893e+02 5.313781e+02
1.190000e+02 4.665673e+02 4.041835e+02 5.289511e+02
1.200000e+02 4.949679e+02 4.508821e+02 5.390536e+02
1.210000e+02 4.719530e+02 3.897724e+02 5.541336e+02
1.220000e+02 5.282460e+02 4.025717e+02 6.539204e+02
1.230000e+02 5.373319e+02 4.433684e+02 6.312954e+02
1.240000e+02 5.469583e+02 4.517651e+02 6.421514e+02
1.250000e+02 5.131372e+02 4.629708e+02 5.633036e+02
1.260000e+02 4.769344e+02 3.915592e+02 5.623096e+02
1.270000e+02 4.844378e+02 4.103778e+02 5.584978e+02
1.280000e+02 5.577042e+02 4.860714e+02 6.293371e+02
1.290000e+02 5.443248e+02 4.742832e+02 6.143663e+02
1.300000e+02 5.615588e+02 5.398890e+02 5.832286e+02
1.310000e+02 5.612351e+02 4.974686e+02 6.250016e+02
1.320000e+02 5.687427e+02 5.004345e+02 6.370509e+02
1.330000e+02 5.190270e+02 4.587305e+02 5.793235e+02
1.340000e+02 5.555403e+02 4.842185e+02 6.268621e+02
1.350000e+02 5.960973e+02 5.297003e+02 6.624944e+02
1.360000e+02 5.937566e+02 5.216837e+02 6.658294e+02
1.370000e+02 5.844434e+02 5.154705e+02 6.534162e+02
1.380000e+02 5.900188e+02 5.246938e+02 6.553439e+02
1.390000e+02 5.752104e+02 5.003618e+02 6.500589e+02
1.400000e+02 5.290775e+02 4.666943e+02 5.914608e+02
1.410000e+02 5.815250e+02 4.986157e+02 6.644344e+02
1.420000e+02 5.947451e+02 5.180752e+02 6.714151e+02
1.430000e+02 6.191045e+02 5.244949e+02 7.137141e+02
1.440000e+02 5.592630e+02 4.693435e+02 6.491826e+02
1.450000e+02 5.517245e+02 4.850851e+02 6.183639e+02
1.460000e+02 5.901177e+02 5.170827e+02 6.631526e+02
1.470000e+02 5.736785e+02 4.654271e+02 6.819299e+02
1.480000e+02 5.893490e+02 4.926137e+02 6.860844e+02
1.490000e+02 5.882012e+02 5.100630e+02 6.663394e+02
1.500000e+02 6.711550e+02 6.061562e+02 7.361537e+02
1.510000e+02 6.616111e+02 5.843690e+02 7.388531e+02
1.520000e+02 6.253496e+02 5.989294e+02 6.517697e+02
1.530000e+02 6.525891e+02 6.151097e+02 6.900685e+02
1.540000e+02 6.231775e+02 5.463361e+02 7.000188e+02
1.550000e+02 6.665789e+02 6.243635e+02 7.087944e+02
1.560000e+02 6.486982e+02 6.092841e+02 6.881123e+02
1.570000e+02 6.687039e+02 6.224359e+02 7.149720e+02
1.580000e+02 6.225641e+02 5.540284e+02 6.910999e+02
1.590000e+02 6.128375e+02 5.399290e+02 6.857460e+02
1.600000e+02 6.041442e+02 5.379576e+02 6.703307e+02
1.610000e+02 5.963042e+02 5.404827e+02 6.521257e+02
1.620000e+02 6.525695e+02 5.808989e+02 7.242401e+02
1.630000e+02 6.081197e+02 5.259886e+02 6.902508e+02
1.640000e+02 6.269688e+02 5.344046e+02 7.195331e+02
1.650000e+02 6.788572e+02 6.266480e+02 7.310664e+02
1.660000e+02 6.754854e+02 6.146734e+02 7.362975e+02
1.670000e+02 6.660983e+02 5.730483e+02 7.591483e+02
1.680000e+02 7.049893e+02 6.538553e+02 7.561234e+02
1.690000e+02 6.970670e+02 6.367019e+02 7.574322e+02
1.700000e+02 6.862459e+02 5.963651e+02 7.761266e+02
1.710000e+02 6.957276e+02 6.071012e+02 7.843539e+02
1.720000e+02 7.204415e+02 6.404921e+02 8.003910e+02
1.730000e+02 6.963331e+02 6.040595e+02 7.886067e+02
1.740000e+02 6.815124e+02 5.861288e+02 7.768960e+02
1.750000e+02 6.879141e+02 5.880016e+02 7.878266e+02
1.760000e+02 6.554160e+02 5.762591e+02 7.345730e+02
1.770000e+02 5.839310e+02 4.860140e+02 6.818480e+02
1.780000e+02 6.097310e+02 5.188210e+02 7.006409e+02
1.790000e+02 7.094443e+02 6.265247e+02 7.923640e+02
1.800000e+02 7.113738e+02 6.237585e+02 7.989891e+02
1.810000e+02 6.788796e+02 5.872302e+02 7.705289e+02
1.820000e+02 7.328547e+02 6.791998e+02 7.865095e+02
1.830000e+02 7.219847e+02 6.858822e+02 7.580872e+02
1.840000e+02 7.002033e+02 6.629174e+02 7.374891e+02
1.850000e+02 6.485022e+02 5.408855e+02 7.561190e+02
1.860000e+02 6.328650e+02 5.049011e+02 7.608289e+02
1.870000e+02 6.823195e+02 6.099299e+02 7.547091e+02
1.880000e+02 6.866974e+02 6.061312e+02 7.672635e+02
1.890000e+02 6.731939e+02 5.811616e+02 7.652262e+02
1.900000e+02 7.044716e+02 6.135546e+02 7.953887e+02
1.910000e+02 6.776552e+02 5.822514e+02 7.730591e+02
1.920000e+02 7.067712e+02 6.239166e+02 7.896259e+02
1.930000e+02 7.026326e+02 6.150910e+02 7.901741e+02
1.940000e+02 7.076326e+02 6.217572e+02 7.935080e+02
1.950000e+02 7.201497e+02 6.547316e+02 7.855679e+02
1.960000e+02 7.267703e+02 6.308803e+02 8.226603e+02
1.970000e+02 7.033270e+02 6.192455e+02 7.874085e+02
1.980000e+02 7.383422e+02 6.529359e+02 8.237485e+02
1.990000e+02 7.504217e+02 7.027112e+02 7.981322e+02
2.000000e+02 6.983097e+02 6.345698e+02 7.620496e+02
2.010000e+02 6.692243e+02 6.106883e+02 7.277603e+02
2.020000e+02 7.165157e+02 6.615285e+02 7.715030e+02
2.030000e+02 7.055852e+02 6.606097e+02 7.505607e+02
2.040000e+02 7.363050e+02 6.832568e+02 7.893533e+02
2.050000e+02 7.411042e+02 7.025459e+02 7.796624e+02
2.060000e+02 6.905089e+02 5.936765e+02 7.873413e+02
2.070000e+02 7.150104e+02 6.194841e+02 8.105366e+02
2.080000e+02 7.093610e+02 6.135698e+02 8.051522e+02
2.090000e+02 7.046515e+02 6.240914e+02 7.852116e+02
2.100000e+02 7.203531e+02 6.148772e+02 8.258291e+02
2.110000e+02 7.435644e+02 6.643173e+02 8.228115e+02
2.120000e+02 7.043459e+02 5.814344e+02 8.272574e+02
2.130000e+02 7.200485e+02 6.170027e+02 8.230943e+02
2.140000e+02 6.975395e+02 6.054824e+02 7.895966e+02
2.150000e+02 6.891703e+02 5.965965e+02 7.817442e+02
2.160000e+02 6.756542e+02 6.132927e+02 7.380157e+02
2.170000e+02 7.424412e+02 6.843956e+02 8.004868e+02
2.180000e+02 7.213352e+02 6.855822e+02 7.570882e+02
2.190000e+02 7.279137e+02 6.885420e+02 7.672855e+02
2.200000e+02 7.294656e+02 6.912260e+02 7.677053e+02
2.210000e+02 7.284080e+02 6.891212e+02 7.676948e+02
2.220000e+02 7.316109e+02 6.893347e+02 7.738871e+02
2.230000e+02 7.395877e+02 6.911633e+02 7.880121e+02
2.240000e+02 7.632567e+02 7.259559e+02 8.005576e+02
2.250000e+02 7.609133e+02 7.046804e+02 8.171462e+02
2.260000e+02 7.781153e+02 7.306725e+02 8.255582e+02
2.270000e+02 7.444772e+02 6.965473e+02 7.924071e+02
2.280000e+02 7.471920e+02 6.991502e+02 7.952338e+02
2.290000e+02 7.465514e+02 6.673968e+02 8.257059e+02
2.300000e+02 7.587686e+02 7.038951e+02 8.136420e+02
2.310000e+02 7.629997e+02 7.193846e+02 8.066147e+02
2.320000e+02 7.441075e+02 6.946136e+02 7.936015e+02
2.330000e+02 7.506961e+02 7.122647e+02 7.891274e+02
2.340000e+02 7.552005e+02 7.139695e+02 7.964314e+02
2.350000e+02 7.408144e+02 6.880231e+02 7.936056e+02
2.360000e+02 7.630385e+02 7.156810e+02 8.103960e+02
2.370000e+02 7.653642e+02 6.964374e+02 8.342910e+02
2.380000e+02 7.720683e+02 7.437248e+02 8.004117e+02
2.390000e+02 7.665103e+02 7.283304e+02 8.046901e+02
2.400000e+02 7.291143e+02 6.874673e+02 7.707614e+02
2.410000e+02 7.599694e+02 7.220972e+02 7.978416e+02
2.420000e+02 7.459023e+02 7.035677e+02 7.882369e+02
2.430000e+02 7.456440e+02 7.103301e+02 7.809580e+02
2.440000e+02 7.599509e+02 7.254570e+02 7.944449e+02
2.450000e+02 7.641019e+02 7.275671e+02 8.006367e+02
2.460000e+02 7.351220e+02 6.887582e+02 7.814857e+02
2.470000e+02 7.768565e+02 7.327430e+02 8.209700e+02
2.480000e+02 7.553628e+02 7.188343e+02 7.918914e+02
2.490000e+02 7.496759e+02 7.071724e+02 7.921794e+02
2.500000e+02 7.424802e+02 6.774499e+02 8.075106e+02
2.510000e+02 7.290285e+02 6.842215e+02 7.738356e+02
2.520000e+02 7.591611e+02 7.289632e+02 7.893590e+02
2.530000e+02 7.690330e+02 7.326677e+02 8.053983e+02
2.540000e+02 7.492014e+02 7.040386e+02 7.943642e+02
2.550000e+02 7.797280e+02 7.546206e+02 8.048354e+02
2.560000e+02 7.775961e+02 7.460735e+02 8.091188e+02
2.570000e+02 7.807935e+02 7.495281e+02 8.120589e+02
2.580000e+02 7.517648e+02 7.211472e+02 7.823825e+02
2.590000e+02 7.544368e+02 7.249683e+02 7.839052e+02
2.600000e+02 7.683069e+02 7.382542e+02 7.983596e+02
2.610000e+02 7.678204e+02 7.339301e+02 8.017106e+02
2.620000e+02 7.486625e+02 7.184927e+02 7.788323e+02
2.630000e+02 7.830015e+02 7.509069e+02 8.150961e+02
2.640000e+02 7.880597e+02 7.619301e+02 8.141892e+02
2.650000e+02 7.502384e+02 7.020204e+02 7.984564e+02
2.660000e+02 7.739524e+02 7.340281e+02 8.138767e+02
2.670000e+02 7.737950e+02 7.476140e+02 7.999761e+02
2.680000e+02 7.714442e+02 7.287746e+02 8.141139e+02
2.690000e+02 7.839501e+02 7.516115e+02 8.162887e+02
2.700000e+02 7.573234e+02 7.229514e+02 7.916955e+02
2.710000e+02 7.635294e+02 7.414403e+02 7.856186e+02
2.720000e+02 7.589703e+02 7.331216e+02 7.848189e+02
2.730000e+02 7.516622e+02 7.249165e+02 7.784079e+02
2.740000e+02 7.472542e+02 6.681189e+02 8.263896e+02
2.750000e+02 7.886023e+02 7.657795e+02 8.114251e+02
2.760000e+02 7.777254e+02 7.425537e+02 8.128971e+02
2.770000e+02 7.825560e+02 7.447424e+02 8.203696e+02
2.780000e+02 7.396686e+02 6.611891e+02 8.181481e+02
2.790000e+02 7.064606e+02 6.268107e+02 7.861104e+02
2.800000e+02 7.380788e+02 6.637456e+02 8.124119e+02
2.810000e+02 7.685820e+02 7.287244e+02 8.084395e+02
2.820000e+02 7.138987e+02 5.996182e+02 8.281793e+02
2.830000e+02 7.469119e+02 6.803591e+02 8.134647e+02
2.840000e+02 7.424409e+02 6.658327e+02 8.190491e+02
2.850000e+02 7.530491e+02 6.955357e+02 8.105626e+02
2.860000e+02 7.489573e+02 6.862023e+02 8.117124e+02
2.870000e+02 7.148109e+02 5.952417e+02 8.343801e+02


==> sac_theta.txt <==
t x c1 c2
0.000000e+00 -9.491091e-02 -5.723104e-01 3.824886e-01
1.000000e+00 2.699142e-01 -1.450599e-01 6.848884e-01
2.000000e+00 -2.747983e-01 -6.255953e-01 7.599861e-02
3.000000e+00 3.232599e-01 -3.501329e-01 9.966527e-01
4.000000e+00 1.580818e-01 -2.983573e-01 6.145210e-01
5.000000e+00 2.387359e-03 -3.214542e-01 3.262289e-01
6.000000e+00 1.672307e-01 1.672169e-02 3.177398e-01
7.000000e+00 -1.690209e-01 -3.897046e-01 5.166286e-02
8.000000e+00 -1.180241e-01 -4.290736e-01 1.930253e-01
9.000000e+00 -1.182750e-01 -5.771456e-01 3.405956e-01
1.000000e+01 -2.246720e-01 -5.419207e-01 9.257674e-02
1.100000e+01 -7.176092e-02 -2.525286e-01 1.090068e-01
1.200000e+01 -4.215037e-01 -1.542784e+00 6.997768e-01
1.300000e+01 -3.733207e-02 -3.426695e-01 2.680054e-01
1.400000e+01 -8.967012e-02 -6.892225e-01 5.098823e-01
1.500000e+01 -7.007225e-01 -1.818535e+00 4.170903e-01
1.600000e+01 1.454016e+00 3.505510e-01 2.557482e+00
1.700000e+01 -4.018209e-01 -2.037502e+00 1.233860e+00
1.800000e+01 -6.869089e-01 -2.084372e+00 7.105542e-01
1.900000e+01 2.016956e-01 -1.489657e+00 1.893048e+00
2.000000e+01 1.294790e+00 -6.781837e-01 3.267764e+00
2.100000e+01 -3.885562e-02 -1.285150e+00 1.207439e+00
2.200000e+01 9.665119e-01 -5.806811e-01 2.513705e+00
2.300000e+01 5.329199e-01 -8.710481e-01 1.936888e+00
2.400000e+01 5.958292e-01 -9.457158e-01 2.137374e+00
2.500000e+01 8.242731e-01 -1.287620e-01 1.777308e+00
2.600000e+01 1.002335e-01 -1.973872e+00 2.174339e+00
2.700000e+01 4.167272e-01 -1.608600e+00 2.442055e+00
2.800000e+01 -1.507871e+00 -2.298607e+00 -7.171357e-01
2.900000e+01 3.325265e-01 -1.259370e+00 1.924423e+00
3.000000e+01 -6.094336e-01 -1.527601e+00 3.087343e-01
3.100000e+01 -1.458319e-01 -1.516118e+00 1.224454e+00
3.200000e+01 6.572196e-01 6.671757e-02 1.247722e+00
3.300000e+01 1.237195e+00 2.876442e-01 2.186746e+00
3.400000e+01 2.144149e-01 -1.052968e+00 1.481798e+00
3.500000e+01 -8.174038e-01 -2.302028e+00 6.672208e-01
3.600000e+01 3.319913e-01 -1.279533e+00 1.943516e+00
3.700000e+01 -1.038063e+00 -2.313398e+00 2.372711e-01
3.800000e+01 3.287651e-03 -2.186898e+00 2.193474e+00
3.900000e+01 1.044516e+00 -4.681876e-02 2.135850e+00
4.000000e+01 -8.550682e-01 -1.840245e+00 1.301082e-01
4.100000e+01 -7.938541e-01 -2.227029e+00 6.393204e-01
4.200000e+01 9.476314e-01 -1.081282e+00 2.976545e+00
4.300000e+01 -1.672638e+00 -2.621992e+00 -7.232841e-01
4.400000e+01 -1.300670e-01 -9.124086e-01 6.522746e-01
4.500000e+01 3.909378e-01 -9.446947e-01 1.726570e+00
4.600000e+01 -5.197948e-01 -2.118661e+00 1.079072e+00
4.700000e+01 -1.810082e+00 -1.930221e+00 -1.689943e+00
4.800000e+01 1.516786e+00 -2.123888e-01 3.245960e+00
4.900000e+01 -5.745212e-01 -2.094409e+00 9.453667e-01
5.000000e+01 5.266184e-01 -1.332421e+00 2.385658e+00
5.100000e+01 -5.186330e-01 -2.606917e+00 1.569651e+00
5.200000e+01 -7.832339e-01 -1.562524e+00 -3.943479e-03
5.300000e+01 -9.746341e-01 -2.380831e+00 4.315631e-01
5.400000e+01 -9.940952e-01 -2.352812e+00 3.646213e-01
5.500000e+01 3.887768e-01 -1.987813e+00 2.765367e+00
5.600000e+01 -2.248133e-01 -1.968596e+00 1.518969e+00
5.700000e+01 -4.544605e-01 -1.679126e+00 7.702049e-01
5.800000e+01 -8.051307e-01 -1.903147e+00 2.928853e-01
5.900000e+01 -9.218440e-01 -2.755438e+00 9.117499e-01
6.000000e+01 -1.388392e+00 -1.945614e+00 -8.311709e-01
6.100000e+01 -3.589369e-01 -2.109557e+00 1.391683e+00
6.200000e+01 -8.026454e-01 -2.143790e+00 5.384987e-01
6.300000e+01 5.712698e-02 -2.187934e+00 2.302188e+00
6.400000e+01 -7.086931e-01 -2.876533e+00 1.459147e+00
6.500000e+01 -9.001064e-01 -2.029527e+00 2.293139e-01
6.600000e+01 -5.178239e-01 -2.340401e+00 1.304753e+00
6.700000e+01 -3.333376e-01 -1.919489e+00 1.252814e+00
6.800000e+01 1.113199e-01 -1.873641e+00 2.096281e+00
6.900000e+01 -6.952500e-02 -1.827686e+00 1.688636e+00
7.000000e+01 -8.219834e-01 -2.349700e+00 7.057330e-01
7.100000e+01 1.617753e+00 2.419446e-01 2.993562e+00
7.200000e+01 -4.279030e-01 -2.335067e+00 1.479260e+00
7.300000e+01 2.809702e-02 -1.797039e+00 1.853233e+00
7.400000e+01 5.249358e-01 -1.320867e+00 2.370739e+00
7.500000e+01 4.080716e-01 -1.383956e+00 2.200099e+00
7.600000e+01 1.829765e-01 -1.888176e+00 2.254129e+00
7.700000e+01 5.065680e-01 -1.447080e+00 2.460216e+00
7.800000e+01 -1.093358e+00 -2.950735e+00 7.640179e-01
7.900000e+01 -1.418164e+00 -3.428091e+00 5.917625e-01
8.000000e+01 -9.053966e-01 -2.767309e+00 9.565156e-01
8.100000e+01 -7.329496e-01 -2.682682e+00 1.216783e+00
8.200000e+01 2.210981e-01 -1.464294e+00 1.906490e+00
8.300000e+01 -3.527230e-01 -2.638792e+00 1.933346e+00
8.400000e+01 7.966044e-01 -1.336465e+00 2.929674e+00
8.500000e+01 6.932784e-01 -1.413065e+00 2.799621e+00
8.600000e+01 -1.460363e-01 -2.332044e+00 2.039971e+00
8.700000e+01 -1.075540e+00 -3.075202e+00 9.241213e-01
8.800000e+01 3.859031e-01 -1.582358e+00 2.354164e+00
8.900000e+01 1.070262e+00 -9.933532e-01 3.133878e+00
9.000000e+01 7.950128e-01 -9.789706e-01 2.568996e+00
9.100000e+01 5.523707e-01 -1.257259e+00 2.362001e+00
9.200000e+01 7.938496e-01 -6.930607e-01 2.280760e+00
9.300000e+01 -6.933849e-01 -2.672225e+00 1.285455e+00
9.400000e+01 -1.992437e-01 -2.457866e+00 2.059379e+00
9.500000e+01 -5.104822e-01 -2.886468e+00 1.865504e+00
9.600000e+01 4.982599e-01 -1.821072e+00 2.817591e+00
9.700000e+01 -3.101107e-01 -2.306978e+00 1.686757e+00
9.800000e+01 -1.311914e+00 -2.887563e+00 2.637356e-01
9.900000e+01 -1.109592e+00 -2.708467e+00 4.892823e-01
1.000000e+02 -1.459037e+00 -2.414944e+00 -5.031309e-01
1.010000e+02 1.093016e+00 -7.703495e-01 2.956381e+00
1.020000e+02 -1.316109e+00 -3.083159e+00 4.509417e-01
1.030000e+02 -1.200411e-01 -2.622597e+00 2.382515e+00
1.040000e+02 -6.709851e-01 -2.717341e+00 1.375370e+00
1.050000e+02 -7.917967e-01 -2.873726e+00 1.290133e+00
1.060000e+02 5.815127e-01 -1.538100e+00 2.701126e+00
1.070000e+02 4.020199e-01 -1.099159e+00 1.903198e+00
1.080000e+02 5.468075e-01 -2.016821e+00 3.110436e+00
1.090000e+02 3.886232e-01 -2.056426e+00 2.833673e+00
1.100000e+02 1.323895e+00 -8.490375e-01 3.496828e+00
1.110000e+02 4.876465e-01 -2.155484e+00 3.130777e+00
1.120000e+02 6.110571e-01 -1.936673e+00 3.158787e+00
1.130000e+02 7.576973e-01 -1.549339e+00 3.064734e+00
1.140000e+02 -2.275997e-01 -2.324173e+00 1.868973e+00
1.150000e+02 1.012963e+00 -1.020195e+00 3.046121e+00
1.160000e+02 -1.492816e+00 -3.628231e+00 6.425988e-01
1.170000e+02 -1.394874e-01 -2.588272e+00 2.309297e+00
1.180000e+02 8.585841e-01 -1.217524e+00 2.934692e+00
1.190000e+02 5.877872e-01 -1.819902e+00 2.995477e+00
1.200000e+02 1.588229e-02 -1.816231e+00 1.847996e+00
1.210000e+02 1.249720e+00 -6.048635e-01 3.104304e+00
1.220000e+02 1.467995e+00 -2.630795e-01 3.199069e+00
1.230000e+02 1.416604e+00 -7.017785e-01 3.534987e+00
1.240000e+02 9.905919e-02 -2.192619e+00 2.390738e+00
1.250000e+02 8.942569e-01 -9.334180e-01 2.721932e+00
1.260000e+02 -8.959651e-01 -2.949645e+00 1.157715e+00
1.270000e+02 6.299048e-01 -1.401364e+00 2.661174e+00
1.280000e+02 1.495441e-01 -2.369779e+00 2.668867e+00
1.290000e+02 2.756503e-01 -2.012294e+00 2.563595e+00
1.300000e+02 -8.395230e-02 -2.577046e+00 2.409141e+00
1.310000e+02 5.323526e-01 -1.947776e+00 3.012481e+00
1.320000e+02 -7.060227e-02 -2.392623e+00 2.251418e+00
1.330000e+02 -1.070055e+00 -3.022009e+00 8.818998e-01
1.340000e+02 -5.590220e-01 -3.034500e+00 1.916456e+00
1.350000e+02 2.165610e-01 -1.937780e+00 2.370902e+00
1.360000e+02 -1.600183e+00 -3.708859e+00 5.084943e-01
1.370000e+02 9.075318e-01 -1.118419e+00 2.933482e+00
1.380000e+02 1.274516e+00 -6.988178e-02 2.618914e+00
1.390000e+02 2.233615e-01 -1.966522e+00 2.413245e+00
1.400000e+02 6.131135e-01 -1.521249e+00 2.747476e+00
1.410000e+02 -5.795448e-01 -3.317773e+00 2.158684e+00
1.420000e+02 1.835001e+00 6.566790e-01 3.013322e+00
1.430000e+02 3.143622e-01 -2.168733e+00 2.797457e+00
1.440000e+02 -1.785713e+00 -3.715001e+00 1.435756e-01
1.450000e+02 -1.738885e+00 -3.452771e+00 -2.499809e-02
1.460000e+02 -8.111192e-01 -3.289100e+00 1.666861e+00
1.470000e+02 7.686156e-01 -1.806206e+00 3.343437e+00
1.480000e+02 -3.594976e-01 -2.741251e+00 2.022256e+00
1.490000e+02 1.065921e-01 -2.425517e+00 2.638701e+00
1.500000e+02 -7.416115e-02 -2.348391e+00 2.200069e+00
1.510000e+02 -2.999644e-01 -2.872423e+00 2.272495e+00
1.520000e+02 -2.547506e-01 -2.590237e+00 2.080736e+00
1.530000e+02 7.505914e-01 -1.833822e+00 3.335005e+00
1.540000e+02 1.959206e-01 -1.917320e+00 2.309161e+00
1.550000e+02 9.324388e-01 -1.221958e+00 3.086835e+00
1.560000e+02 6.301751e-01 -2.009078e+00 3.269428e+00
1.570000e+02 5.532922e-01 -2.190885e+00 3.297469e+00
1.580000e+02 -5.454718e-01 -3.143922e+00 2.052978e+00
1.590000e+02 1.078134e+00 -1.211148e+00 3.367416e+00
1.600000e+02 -1.109452e+00 -3.270092e+00 1.051189e+00
1.610000e+02 -3.847166e-01 -3.032477e+00 2.263044e+00
1.620000e+02 -4.951880e-01 -3.209214e+00 2.218838e+00
1.630000e+02 5.303868e-01 -2.099571e+00 3.160345e+00
1.640000e+02 -6.445596e-01 -3.272591e+00 1.983472e+00
1.650000e+02 -5.773195e-01 -3.329396e+00 2.174757e+00
1.660000e+02 -5.761676e-01 -3.330512e+00 2.178177e+00
1.670000e+02 -5.583774e-01 -3.311222e+00 2.194468e+00
1.680000e+02 5.067685e-01 -2.249102e+00 3.262639e+00
1.690000e+02 -5.679260e-01 -3.324191e+00 2.188339e+00
1.700000e+02 6.096497e-01 -2.147221e+00 3.366521e+00
1.710000e+02 -2.810078e+00 -2.861876e+00 -2.758281e+00
1.720000e+02 -5.648746e-01 -3.308334e+00 2.178585e+00
1.730000e+02 -6.088182e-01 -3.294768e+00 2.077131e+00
1.740000e+02 -1.126235e+00 -3.248496e+00 9.960248e-01
1.750000e+02 1.521927e+00 -6.583084e-01 3.702163e+00
1.760000e+02 -5.621163e-01 -3.350248e+00 2.226015e+00
1.770000e+02 2.763706e+00 2.594701e+00 2.932710e+00
1.780000e+02 1.713732e+00 -5.613132e-01 3.988777e+00
1.790000e+02 5.563533e-01 -2.210140e+00 3.322847e+00
1.800000e+02 -1.989181e-01 -2.721462e+00 2.323626e+00
1.810000e+02 4.773947e-01 -2.224373e+00 3.179162e+00
1.820000e+02 -1.771454e+00 -3.846692e+00 3.037835e-01
1.830000e+02 5.431389e-01 -2.249145e+00 3.335423e+00
1.840000e+02 -1.600888e+00 -3.851743e+00 6.499663e-01
1.850000e+02 4.917327e-01 -2.242766e+00 3.226232e+00
1.860000e+02 5.961691e-01 -2.182031e+00 3.374369e+00
1.870000e+02 -1.683955e+00 -3.947968e+00 5.800588e-01
1.880000e+02 -2.715723e+00 -2.959266e+00 -2.472180e+00
1.890000e+02 5.614555e-01 -2.227340e+00 3.350251e+00
1.900000e+02 1.679564e+00 -6.019291e-01 3.961058e+00
1.910000e+02 -5.726657e-01 -3.356311e+00 2.210979e+00
1.920000e+02 5.635253e-01 -2.219884e+00 3.346935e+00
1.930000e+02 3.718910e-01 -2.283199e+00 3.026981e+00
1.940000e+02 -1.290362e+00 -3.507238e+00 9.265142e-01
1.950000e+02 -5.815413e-01 -3.403436e+00 2.240353e+00
1.960000e+02 -1.566675e+00 -3.795277e+00 6.619274e-01
1.970000e+02 -1.661354e+00 -3.935476e+00 6.127679e-01
1.980000e+02 -5.968537e-01 -3.309016e+00 2.115308e+00
1.990000e+02 1.480889e+00 -7.418700e-01 3.703649e+00
2.000000e+02 -5.688673e-01 -3.378176e+00 2.240442e+00
2.010000e+02 5.949875e-01 -2.184982e+00 3.374957e+00
2.020000e+02 1.812889e-01 -2.392590e+00 2.755167e+00
2.030000e+02 1.702767e+00 -5.859956e-01 3.991529e+00
2.040000e+02 1.233800e+00 -1.014011e+00 3.481612e+00
2.050000e+02 -1.692877e+00 -3.976567e+00 5.908127e-01
2.060000e+02 1.387889e-01 -2.451500e+00 2.729077e+00
2.070000e+02 -5.782582e-01 -3.396989e+00 2.240473e+00
2.080000e+02 1.673971e+00 -6.092376e-01 3.957180e+00
2.090000e+02 3.606323e-01 -2.267300e+00 2.988564e+00
2.100000e+02 7.561960e-02 -2.473247e+00 2.624486e+00
2.110000e+02 5.485206e-01 -2.248524e+00 3.345565e+00
2.120000e+02 -5.668421e-01 -3.358401e+00 2.224717e+00
2.130000e+02 -1.705699e+00 -3.984286e+00 5.728873e-01
2.140000e+02 1.721650e+00 -5.729117e-01 4.016212e+00
2.150000e+02 -1.707010e+00 -3.995699e+00 5.816780e-01
2.160000e+02 5.820056e-01 -2.171914e+00 3.335926e+00
2.170000e+02 1.677722e+00 -5.899819e-01 3.945426e+00
2.180000e+02 -5.673778e-01 -3.300211e+00 2.165455e+00
2.190000e+02 5.396862e-01 -2.246507e+00 3.325879e+00
2.200000e+02 -5.443559e-01 -3.345094e+00 2.256382e+00
2.210000e+02 -5.773105e-01 -3.387862e+00 2.233241e+00
2.220000e+02 -1.726788e+00 -4.027398e+00 5.738211e-01
2.230000e+02 -2.862422e+00 -2.906408e+00 -2.818436e+00
2.240000e+02 -5.664449e-01 -3.369284e+00 2.236395e+00
2.250000e+02 -5.460804e-01 -3.322924e+00 2.230764e+00
2.260000e+02 -2.853132e+00 -2.904606e+00 -2.801659e+00
2.270000e+02 -1.681863e+00 -3.943010e+00 5.792832e-01
2.280000e+02 5.366347e-01 -2.253360e+00 3.326629e+00
2.290000e+02 -1.694811e+00 -3.986196e+00 5.965742e-01
2.300000e+02 5.716470e-01 -2.194328e+00 3.337622e+00
2.310000e+02 1.708435e+00 -5.689400e-01 3.985811e+00
2.320000e+02 -5.233686e-01 -3.298078e+00 2.251340e+00
2.330000e+02 -8.625986e-01 -3.365213e+00 1.640016e+00
2.340000e+02 -5.784678e-01 -3.403406e+00 2.246471e+00
2.350000e+02 -6.002184e-01 -3.382090e+00 2.181653e+00
2.360000e+02 1.724307e+00 -5.498333e-01 3.998448e+00
2.370000e+02 5.878183e-01 -2.208138e+00 3.383775e+00
2.380000e+02 1.717388e+00 -5.816294e-01 4.016406e+00
2.390000e+02 -5.958110e-01 -3.394044e+00 2.202422e+00
2.400000e+02 -1.698993e+00 -3.994044e+00 5.960573e-01
2.410000e+02 -6.290112e-01 -3.398322e+00 2.140300e+00
2.420000e+02 5.566641e-01 -2.242770e+00 3.356099e+00
2.430000e+02 5.378729e-01 -2.252104e+00 3.327850e+00
2.440000e+02 -1.720588e+00 -4.020103e+00 5.789278e-01
2.450000e+02 -6.360993e-01 -3.386502e+00 2.114304e+00
2.460000e+02 -2.813870e+00 -2.923829e+00 -2.703911e+00
2.470000e+02 4.995107e-01 -2.266853e+00 3.265874e+00
2.480000e+02 -5.710397e-01 -3.384128e+00 2.242049e+00
2.490000e+02 -1.705069e+00 -3.999450e+00 5.893119e-01
2.500000e+02 5.452670e-01 -2.254391e+00 3.344925e+00
2.510000e+02 -5.901546e-01 -3.351599e+00 2.171290e+00
2.520000e+02 1.727989e+00 -5.465135e-01 4.002491e+00
2.530000e+02 -5.280809e-01 -3.303344e+00 2.247183e+00
2.540000e+02 5.806031e-01 -2.234401e+00 3.395608e+00
2.550000e+02 5.457338e-01 -2.220760e+00 3.312227e+00
2.560000e+02 5.970473e-01 -2.188796e+00 3.382890e+00
2.570000e+02 -5.672042e-01 -3.364711e+00 2.230303e+00
2.580000e+02 -5.669117e-01 -3.369848e+00 2.236025e+00
2.590000e+02 5.787064e-01 -2.222472e+00 3.379885e+00
2.600000e+02 5.910650e-01 -2.213801e+00 3.395931e+00
2.610000e+02 -5.464448e-01 -3.339640e+00 2.246750e+00
2.620000e+02 6.132711e-01 -2.164824e+00 3.391366e+00
2.630000e+02 -5.748630e-01 -3.399094e+00 2.249368e+00
2.640000e+02 5.939225e-01 -2.200561e+00 3.388406e+00
2.650000e+02 5.807925e-01 -2.212121e+00 3.373706e+00
2.660000e+02 -5.542014e-01 -3.359794e+00 2.251391e+00
2.670000e+02 -5.820209e-01 -3.343877e+00 2.179835e+00
2.680000e+02 5.862201e-01 -2.227006e+00 3.399447e+00
2.690000e+02 1.321547e+00 -9.166763e-01 3.559771e+00
2.700000e+02 1.718051e+00 -5.725041e-01 4.008607e+00
2.710000e+02 -1.708099e+00 -4.006800e+00 5.906032e-01
2.720000e+02 -5.995665e-01 -3.366889e+00 2.167756e+00
2.730000e+02 -1.698245e+00 -3.985957e+00 5.894659e-01
2.740000e+02 -5.719758e-01 -3.361900e+00 2.217949e+00
2.750000e+02 5.713829e-01 -2.220849e+00 3.363615e+00
2.760000e+02 -5.461736e-01 -3.332201e+00 2.239854e+00
2.770000e+02 -5.511800e-01 -3.351088e+00 2.248728e+00
2.780000e+02 5.782388e-01 -2.202493e+00 3.358971e+00
2.790000e+02 -5.638548e-01 -3.355065e+00 2.227355e+00
2.800000e+02 -1.691277e+00 -3.981587e+00 5.990333e-01
2.810000e+02 -5.643109e-01 -3.350868e+00 2.222247e+00
2.820000e+02 5.948135e-01 -2.193109e+00 3.382736e+00
2.830000e+02 -5.583344e-01 -3.365693e+00 2.249024e+00


==> sac_thetadot.txt <==
t x c1 c2
0.000000e+00 5.849874e-01 -1.335681e-01 1.303543e+00
1.000000e+00 4.686828e-01 -3.278547e-01 1.265220e+00
2.000000e+00 -1.055653e+00 -2.095687e+00 -1.561941e-02
3.000000e+00 3.736552e-01 -9.740367e-01 1.721347e+00
4.000000e+00 4.615424e-01 -1.766738e+00 2.689822e+00
5.000000e+00 -9.636161e-01 -1.800768e+00 -1.264645e-01
6.000000e+00 1.196087e+00 3.485967e-01 2.043577e+00
7.000000e+00 -2.307530e-01 -1.516031e+00 1.054525e+00
8.000000e+00 5.690188e-01 -8.395744e-01 1.977612e+00
9.000000e+00 7.904314e-01 -4.214132e-01 2.002276e+00
1.000000e+01 8.821878e-01 -7.444493e-02 1.838821e+00
1.100000e+01 2.855373e-01 -1.063672e+00 1.634747e+00
1.200000e+01 4.846097e-01 -6.890125e-01 1.658232e+00
1.300000e+01 6.280019e-01 -1.065044e+00 2.321048e+00
1.400000e+01 -1.775838e+00 -2.890220e+00 -6.614559e-01
1.500000e+01 -1.355484e+00 -4.195582e+00 1.484614e+00
1.600000e+01 5.276257e-01 -2.253888e+00 3.309140e+00
1.700000e+01 -2.746917e+00 -7.845400e+00 2.351567e+00
1.800000e+01 -6.573680e+00 -1.647269e+01 3.325332e+00
1.900000e+01 -6.269224e+00 -2.222292e+01 9.684474e+00
2.000000e+01 -8.677560e+00 -1.313345e+01 -4.221665e+00
2.100000e+01 3.958300e-01 -9.541258e+00 1.033292e+01
2.200000e+01 5.005260e+00 -2.111218e+00 1.212174e+01
2.300000e+01 -4.147631e+00 -1.604707e+01 7.751808e+00
2.400000e+01 3.773037e+00 -7.454224e+00 1.500030e+01
2.500000e+01 -3.103954e+00 -1.543411e+01 9.226198e+00
2.600000e+01 -2.766678e+00 -1.437339e+01 8.840035e+00
2.700000e+01 -3.196601e+00 -1.405018e+01 7.656975e+00
2.800000e+01 -4.629078e+00 -1.722120e+01 7.963040e+00
2.900000e+01 -6.837614e-02 -1.050117e+01 1.036441e+01
3.000000e+01 -3.944913e+00 -1.601797e+01 8.128144e+00
3.100000e+01 -3.184235e+00 -1.531615e+01 8.947679e+00
3.200000e+01 6.617947e-01 -1.900781e+01 2.033140e+01
3.300000e+01 1.026241e+00 -1.584104e+01 1.789352e+01
3.400000e+01 3.682858e+00 -6.680172e+00 1.404589e+01
3.500000e+01 3.349118e+00 -1.393356e+01 2.063179e+01
3.600000e+01 -2.979375e-01 -1.245885e+01 1.186297e+01
3.700000e+01 1.192883e+00 -1.518423e+01 1.756999e+01
3.800000e+01 -2.753630e+00 -1.310150e+01 7.594244e+00
3.900000e+01 -1.026236e+00 -1.321334e+01 1.116086e+01
4.000000e+01 -2.864827e+00 -1.627197e+01 1.054232e+01
4.100000e+01 -4.538291e+00 -1.666510e+01 7.588520e+00
4.200000e+01 -5.474447e+00 -1.620247e+01 5.253573e+00
4.300000e+01 -4.866383e+00 -1.799703e+01 8.264261e+00
4.400000e+01 -5.373839e+00 -1.785541e+01 7.107731e+00
4.500000e+01 -4.191406e+00 -1.730481e+01 8.922003e+00
4.600000e+01 -3.560735e+00 -1.590755e+01 8.786080e+00
4.700000e+01 -5.859324e+00 -1.753805e+01 5.819398e+00
4.800000e+01 -3.770378e+00 -1.549088e+01 7.950126e+00
4.900000e+01 -5.677853e+00 -1.624537e+01 4.889667e+00
5.000000e+01 2.044906e+00 -4.715967e-01 4.561408e+00
5.100000e+01 -2.763801e+00 -1.782467e+01 1.229707e+01
5.200000e+01 3.268695e+00 -3.518984e-01 6.889288e+00
5.300000e+01 1.469097e+00 -1.186567e+00 4.124761e+00
5.400000e+01 1.029135e+00 -2.396470e+00 4.454740e+00
5.500000e+01 1.383413e+00 -1.105659e+00 3.872486e+00
5.600000e+01 3.649319e+00 -2.232920e+00 9.531559e+00
5.700000e+01 -1.168797e+00 -1.028291e+01 7.945316e+00
5.800000e+01 -9.540871e-02 -7.189452e+00 6.998635e+00
5.900000e+01 7.678877e-01 -3.924941e+00 5.460716e+00
6.000000e+01 -4.881371e-01 -4.392663e+00 3.416389e+00
6.100000e+01 -1.121454e+00 -2.570869e+00 3.279624e-01
6.200000e+01 2.199817e+00 -6.993485e-01 5.098983e+00
6.300000e+01 -6.121338e-02 -4.895888e+00 4.773461e+00
6.400000e+01 -3.029461e+00 -1.144842e+01 5.389494e+00
6.500000e+01 -1.598845e+00 -6.834438e+00 3.636747e+00
6.600000e+01 -1.388683e+00 -4.896413e+00 2.119046e+00
6.700000e+01 2.031874e+00 -2.251140e+00 6.314888e+00
6.800000e+01 1.905417e+00 -9.667831e-01 4.777617e+00
6.900000e+01 2.104526e+00 4.920229e-01 3.717029e+00
7.000000e+01 -2.398289e+00 -4.282324e+00 -5.142545e-01
7.100000e+01 4.029165e-01 -1.436202e+00 2.242035e+00
7.200000e+01 -7.523248e-02 -3.688512e+00 3.538047e+00
7.300000e+01 -5.845873e-01 -3.839447e+00 2.670272e+00
7.400000e+01 -3.581824e-01 -3.539804e+00 2.823440e+00
7.500000e+01 -6.914011e-01 -5.068334e+00 3.685532e+00
7.600000e+01 2.003006e+00 -2.950133e-01 4.301025e+00
7.700000e+01 3.269808e-01 -2.744457e+00 3.398419e+00
7.800000e+01 -1.334915e+00 -4.187439e+00 1.517609e+00
7.900000e+01 2.059297e-01 -5.595324e-01 9.713918e-01
8.000000e+01 -2.211527e+00 -4.806730e+00 3.836759e-01
8.100000e+01 -3.929204e-01 -2.934950e+00 2.149109e+00
8.200000e+01 -9.539025e-01 -4.609063e+00 2.701257e+00
8.300000e+01 9.820807e-01 -2.154671e-01 2.179628e+00
8.400000e+01 1.150575e+00 -6.088133e-01 2.909964e+00
8.500000e+01 -7.694010e-01 -2.667074e+00 1.128272e+00
8.600000e+01 -3.743575e-01 -2.830836e+00 2.082121e+00
8.700000e+01 4.279054e-01 -1.592616e+00 2.448427e+00
8.800000e+01 -1.140667e+00 -3.317555e+00 1.036220e+00
8.900000e+01 1.425652e+00 -3.791277e-01 3.230432e+00
9.000000e+01 -3.314433e+00 -5.295771e+00 -1.333095e+00
9.100000e+01 -1.372312e+00 -4.135763e+00 1.391139e+00
9.200000e+01 -4.297083e-01 -3.585823e+00 2.726406e+00
9.300000e+01 4.543068e-01 -2.427899e+00 3.336513e+00
9.400000e+01 -3.874321e-01 -2.549472e+00 1.774607e+00
9.500000e+01 -1.233095e+00 -2.823141e+00 3.569521e-01
9.600000e+01 -1.732402e+00 -2.841267e+00 -6.235365e-01
9.700000e+01 -1.215882e+00 -3.852849e+00 1.421085e+00
9.800000e+01 -9.583865e-01 -4.786023e+00 2.869250e+00
9.900000e+01 5.486559e-01 -2.946316e+00 4.043628e+00
1.000000e+02 -1.782100e+00 -5.208024e+00 1.643824e+00
1.010000e+02 -3.240305e-01 -3.462710e+00 2.814649e+00
1.020000e+02 -1.451961e+00 -3.188886e+00 2.849644e-01
1.030000e+02 -7.640962e-01 -2.706788e+00 1.178595e+00
1.040000e+02 2.017069e+00 -8.670645e-01 4.901202e+00
1.050000e+02 1.760001e+00 1.393794e-01 3.380622e+00
1.060000e+02 3.771443e-01 -2.012737e+00 2.767026e+00
1.070000e+02 5.172453e-01 -3.704215e+00 4.738706e+00
1.080000e+02 2.793559e-01 -8.365025e-02 6.423620e-01
1.090000e+02 9.191643e-01 -7.195924e-01 2.557921e+00
1.100000e+02 1.196098e+00 -1.064189e+00 3.456385e+00
1.110000e+02 8.233615e-01 -5.438006e-01 2.190524e+00
1.120000e+02 -3.821300e-01 -1.123569e+00 3.593086e-01
1.130000e+02 1.032547e+00 -4.228290e-01 2.487923e+00
1.140000e+02 -8.865594e-01 -4.217920e+00 2.444801e+00
1.150000e+02 -4.465943e-01 -3.400332e+00 2.507144e+00
1.160000e+02 2.363015e-01 -5.617842e-01 1.034387e+00
1.170000e+02 -1.328678e+00 -3.314110e+00 6.567548e-01
1.180000e+02 -6.698719e-01 -2.650727e+00 1.310983e+00
1.190000e+02 7.046841e-01 -1.318609e+00 2.727977e+00
1.200000e+02 1.967887e+00 -1.470162e+00 5.405937e+00
1.210000e+02 1.931511e+00 -1.697871e-01 4.032808e+00
1.220000e+02 4.773463e-01 -2.318252e+00 3.272945e+00
1.230000e+02 -1.101043e+00 -3.549536e+00 1.347449e+00
1.240000e+02 -2.117859e-01 -2.912374e+00 2.488802e+00
1.250000e+02 3.588723e-01 -3.599370e+00 4.317114e+00
1.260000e+02 -8.872584e-01 -3.799865e+00 2.025348e+00
1.270000e+02 -2.333588e+00 -4.925061e+00 2.578859e-01
1.280000e+02 -1.148354e+00 -3.309343e+00 1.012634e+00
1.290000e+02 -6.427811e-01 -3.855718e+00 2.570156e+00
1.300000e+02 1.393061e+00 -6.800543e-01 3.466175e+00
1.310000e+02 -9.613491e-01 -2.139020e+00 2.163223e-01
1.320000e+02 1.266841e+00 -1.143879e+00 3.677560e+00
1.330000e+02 1.127273e+00 -2.067145e+00 4.321690e+00
1.340000e+02 -5.016794e-01 -1.402962e+00 3.996035e-01
1.350000e+02 6.721191e-01 -2.522873e+00 3.867111e+00
1.360000e+02 7.810978e-01 -9.190487e-01 2.481244e+00
1.370000e+02 1.295519e+00 -1.481053e+00 4.072091e+00
1.380000e+02 -8.067293e-01 -5.231583e+00 3.618124e+00
1.390000e+02 1.281167e+00 -1.673025e+00 4.235359e+00
1.400000e+02 1.820187e+00 -2.936684e-01 3.934043e+00
1.410000e+02 -1.819317e-01 -3.858901e-01 2.202667e-02
1.420000e+02 2.262777e+00 -4.879001e-01 5.013455e+00
1.430000e+02 -6.974166e-01 -2.534096e+00 1.139263e+00
1.440000e+02 6.185899e-01 -6.286597e-01 1.865840e+00
1.450000e+02 -9.189927e-02 -2.240974e+00 2.057176e+00
1.460000e+02 6.414198e-01 -5.235939e-01 1.806433e+00
1.470000e+02 -5.464825e-01 -1.639447e+00 5.464825e-01
1.480000e+02 -3.495661e-01 -3.299871e+00 2.600738e+00
1.490000e+02 -1.108337e+00 -3.364934e+00 1.148261e+00
1.500000e+02 5.049946e-02 -3.320559e+00 3.421558e+00
1.510000e+02 -1.100670e+00 -2.963299e+00 7.619592e-01
1.520000e+02 -2.078617e+00 -4.616699e+00 4.594652e-01
1.530000e+02 -6.477763e-01 -1.897157e+00 6.016045e-01
1.540000e+02 -5.014959e-01 -4.616705e+00 3.613713e+00
1.550000e+02 -1.921717e+00 -4.790508e+00 9.470753e-01
1.560000e+02 3.803013e-01 -6.999582e-01 1.460561e+00
1.570000e+02 6.693502e-03 -4.079594e-01 4.213465e-01
1.580000e+02 6.514243e-01 -7.781852e-01 2.081034e+00
1.590000e+02 1.194449e+00 -1.681968e+00 4.070867e+00
1.600000e+02 7.020238e-01 -1.736646e+00 3.140694e+00
1.610000e+02 7.888259e-01 -5.340345e-01 2.111686e+00
1.620000e+02 1.322436e-01 1.175245e-02 2.527348e-01
1.630000e+02 -4.406329e-01 -1.309820e+00 4.285539e-01
1.640000e+02 -4.866587e-01 -1.147530e+00 1.742130e-01
1.650000e+02 -6.787241e-02 -1.288795e-01 -6.865344e-03
1.660000e+02 -2.074601e-02 -9.970139e-02 5.820937e-02
1.670000e+02 8.206898e-02 -5.995611e-02 2.240941e-01
1.680000e+02 -1.504747e-01 -4.107925e-01 1.098431e-01
1.690000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.700000e+02 6.217416e-02 -2.537555e-02 1.497239e-01
1.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.720000e+02 8.012227e-02 -5.923626e-02 2.194808e-01
1.730000e+02 2.737280e-01 -2.737280e-01 8.211841e-01
1.740000e+02 1.674064e+00 -5.268189e-01 3.874946e+00
1.750000e+02 2.220268e-01 -3.631720e-01 8.072255e-01
1.760000e+02 9.346693e-02 -3.030460e-02 2.172385e-01
1.770000e+02 -2.121641e-01 -6.364924e-01 2.121641e-01
1.780000e+02 -6.280069e-03 -1.884021e-02 6.280069e-03
1.790000e+02 6.635770e-02 -1.533244e-02 1.480478e-01
1.800000e+02 9.887646e-01 -1.341562e+00 3.319091e+00
1.810000e+02 2.149648e-01 -2.598204e-01 6.897500e-01
1.820000e+02 -3.647652e-01 -8.398135e-01 1.102831e-01
1.830000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.840000e+02 -9.231389e-02 -3.813275e-01 1.966997e-01
1.850000e+02 -2.055790e-01 -5.805009e-01 1.693430e-01
1.860000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.870000e+02 -2.534280e-02 -5.638675e-02 5.701144e-03
1.880000e+02 -5.304207e-01 -1.583217e+00 5.223755e-01
1.890000e+02 -1.212916e-02 -3.638749e-02 1.212916e-02
1.900000e+02 -3.207699e-02 -9.623098e-02 3.207699e-02
1.910000e+02 4.094841e-02 -3.904886e-02 1.209457e-01
1.920000e+02 0.000000e+00 0.000000e+00 0.000000e+00
1.930000e+02 -5.758058e-01 -1.680607e+00 5.289952e-01
1.940000e+02 -1.147790e+00 -3.362654e+00 1.067074e+00
1.950000e+02 3.140187e-02 -3.140187e-02 9.420562e-02
1.960000e+02 -7.086372e-01 -2.125912e+00 7.086372e-01
1.970000e+02 9.891006e-02 -9.050823e-02 2.883284e-01
1.980000e+02 2.801473e-01 -2.801473e-01 8.404418e-01
1.990000e+02 6.434273e-01 -6.434273e-01 1.930282e+00
2.000000e+02 1.964917e-02 -6.924527e-02 1.085436e-01
2.010000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.020000e+02 -1.121000e+00 -3.350260e+00 1.108261e+00
2.030000e+02 -1.378633e-01 -4.623220e-01 1.865954e-01
2.040000e+02 -1.163431e+00 -3.513643e+00 1.186780e+00
2.050000e+02 -2.558133e-03 -7.674399e-03 2.558133e-03
2.060000e+02 -1.137233e+00 -3.402979e+00 1.128514e+00
2.070000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.080000e+02 -1.771012e-01 -6.054027e-01 2.512002e-01
2.090000e+02 -8.156358e-01 -2.446907e+00 8.156358e-01
2.100000e+02 -1.169020e+00 -3.507059e+00 1.169020e+00
2.110000e+02 -1.678064e-01 -5.034192e-01 1.678064e-01
2.120000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.130000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.140000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.150000e+02 -8.560489e-03 -2.568147e-02 8.560489e-03
2.160000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.170000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.180000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.190000e+02 6.326761e-02 -6.326761e-02 1.898028e-01
2.200000e+02 3.050816e-02 -4.883445e-02 1.098508e-01
2.210000e+02 6.337291e-02 -6.337291e-02 1.901187e-01
2.220000e+02 -1.010095e-02 -3.030286e-02 1.010095e-02
2.230000e+02 5.911772e-02 -5.911772e-02 1.773532e-01
2.240000e+02 5.978308e-02 -5.978308e-02 1.793492e-01
2.250000e+02 3.974512e-02 -3.974512e-02 1.192354e-01
2.260000e+02 5.595390e-02 -5.595390e-02 1.678617e-01
2.270000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.280000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.290000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.300000e+02 -8.714278e-02 -2.026787e-01 2.839313e-02
2.310000e+02 -2.314063e-02 -6.942188e-02 2.314063e-02
2.320000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.330000e+02 7.916537e-01 -7.682862e-01 2.351594e+00
2.340000e+02 -6.459047e-02 -1.937714e-01 6.459047e-02
2.350000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.360000e+02 -3.105736e-02 -9.317209e-02 3.105736e-02
2.370000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.380000e+02 -3.327628e-02 -9.982883e-02 3.327628e-02
2.390000e+02 5.569332e-02 -1.481048e-01 2.594914e-01
2.400000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.410000e+02 -5.006938e-02 -1.502081e-01 5.006938e-02
2.420000e+02 -2.984508e-02 -8.953523e-02 2.984508e-02
2.430000e+02 -4.152935e-02 -1.245881e-01 4.152935e-02
2.440000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.450000e+02 2.378641e-02 -2.378641e-02 7.135924e-02
2.460000e+02 -3.928157e-03 -1.178447e-02 3.928157e-03
2.470000e+02 -5.007217e-02 -1.502165e-01 5.007217e-02
2.480000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.490000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.500000e+02 1.521933e-03 -1.521933e-03 4.565799e-03
2.510000e+02 1.649012e-01 -1.649012e-01 4.947037e-01
2.520000e+02 -1.649824e-02 -4.949472e-02 1.649824e-02
2.530000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.540000e+02 -3.363359e-03 -1.009008e-02 3.363359e-03
2.550000e+02 -5.268925e-02 -1.580677e-01 5.268925e-02
2.560000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.570000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.580000e+02 -1.663397e-02 -4.990192e-02 1.663397e-02
2.590000e+02 4.059353e-02 -4.059353e-02 1.217806e-01
2.600000e+02 3.165481e-02 -4.641315e-02 1.097228e-01
2.610000e+02 -1.402136e-02 -4.206408e-02 1.402136e-02
2.620000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.630000e+02 2.982659e-02 -2.982659e-02 8.947978e-02
2.640000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.650000e+02 8.193739e-03 -9.594365e-02 1.123311e-01
2.660000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.670000e+02 3.028683e-02 -3.028683e-02 9.086048e-02
2.680000e+02 5.149378e-02 -5.149378e-02 1.544813e-01
2.690000e+02 1.097933e+00 -1.097933e+00 3.293800e+00
2.700000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.710000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.720000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.730000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.740000e+02 -1.511230e-03 -4.533691e-03 1.511230e-03
2.750000e+02 1.669716e-02 -1.669716e-02 5.009148e-02
2.760000e+02 5.557686e-03 -1.250387e-02 2.361924e-02
2.770000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.780000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.790000e+02 -3.507703e-04 -1.052311e-03 3.507703e-04
2.800000e+02 0.000000e+00 0.000000e+00 0.000000e+00
2.810000e+02 1.211717e-02 -1.211717e-02 3.635151e-02
2.820000e+02 -2.912329e-03 -8.736988e-03 2.912329e-03
2.830000e+02 -4.272902e-03 -1.281870e-02 4.272902e-03


==> sac_x.txt <==
t x c1 c2
0.000000e+00 5.326224e-01 1.516149e-01 9.136298e-01
1.000000e+00 1.286988e+00 9.663944e-02 2.477336e+00
2.000000e+00 1.500578e+00 6.754268e-01 2.325729e+00
3.000000e+00 1.251467e+00 2.092368e-01 2.293698e+00
4.000000e+00 5.164676e-01 -5.779377e-01 1.610873e+00
5.000000e+00 6.676779e-01 -3.629339e-01 1.698290e+00
6.000000e+00 6.008020e-02 -1.518387e-01 2.719991e-01
7.000000e+00 9.797392e-01 3.896325e-01 1.569846e+00
8.000000e+00 1.282591e+00 5.502121e-01 2.014971e+00
9.000000e+00 9.965679e-01 1.477277e-02 1.978363e+00
1.000000e+01 4.249297e-01 -5.686825e-01 1.418542e+00
1.100000e+01 4.664854e-01 -4.640675e-01 1.397038e+00
1.200000e+01 9.193571e-01 1.948721e-02 1.819227e+00
1.300000e+01 1.497747e+00 6.499773e-01 2.345517e+00
1.400000e+01 4.378809e-01 -5.900208e-01 1.465782e+00
1.500000e+01 8.607988e-01 -2.766130e-01 1.998211e+00
1.600000e+01 8.488396e-01 -2.128630e-01 1.910542e+00
1.700000e+01 5.647562e-01 -8.571353e-01 1.986648e+00
1.800000e+01 8.763502e-01 -2.862822e-01 2.038983e+00
1.900000e+01 1.506733e+00 2.790442e-01 2.734423e+00
2.000000e+01 1.133544e+00 -2.316314e-01 2.498719e+00
2.100000e+01 1.152038e+00 1.246194e-01 2.179456e+00
2.200000e+01 1.096161e+00 -3.939150e-01 2.586238e+00
2.300000e+01 8.684374e-01 -5.571949e-01 2.294070e+00
2.400000e+01 1.217822e+00 -2.566207e-01 2.692265e+00
2.500000e+01 9.901920e-01 -4.570442e-01 2.437428e+00
2.600000e+01 9.778952e-01 -4.924617e-01 2.448252e+00
2.700000e+01 9.415150e-01 -5.442460e-01 2.427276e+00
2.800000e+01 9.206603e-01 -5.545213e-01 2.395842e+00
2.900000e+01 1.631043e+00 3.983025e-01 2.863783e+00
3.000000e+01 9.121629e-01 -5.561233e-01 2.380449e+00
3.100000e+01 9.180596e-01 -5.705165e-01 2.406636e+00
3.200000e+01 1.514981e+00 1.669803e-01 2.862981e+00
3.300000e+01 5.902571e-01 -9.657123e-01 2.146226e+00
3.400000e+01 7.570103e-01 -4.789401e-01 1.992961e+00
3.500000e+01 3.637847e-01 -8.187011e-01 1.546271e+00
3.600000e+01 6.555358e-01 -5.315144e-01 1.842586e+00
3.700000e+01 1.285622e+00 2.804665e-01 2.290777e+00
3.800000e+01 8.094140e-01 -5.425139e-01 2.161342e+00
3.900000e+01 1.561817e+00 2.364872e-01 2.887146e+00
4.000000e+01 1.351535e+00 6.484002e-01 2.054671e+00
4.100000e+01 1.597609e+00 9.154965e-01 2.279722e+00
4.200000e+01 1.273019e+00 -8.429939e-02 2.630338e+00
4.300000e+01 1.536965e+00 4.198707e-01 2.654059e+00
4.400000e+01 1.603881e+00 6.404019e-01 2.567361e+00
4.500000e+01 1.165743e+00 7.471828e-02 2.256767e+00
4.600000e+01 1.293146e+00 2.740982e-01 2.312194e+00
4.700000e+01 1.193743e+00 -6.021991e-02 2.447706e+00
4.800000e+01 1.148448e+00 -1.116507e-01 2.408546e+00
4.900000e+01 9.050424e-01 -4.176858e-01 2.227771e+00
5.000000e+01 1.038200e+00 -2.809209e-01 2.357321e+00
5.100000e+01 8.686143e-01 -1.739438e-01 1.911172e+00
5.200000e+01 1.231879e+00 -7.387730e-02 2.537635e+00
5.300000e+01 1.865203e+00 1.255519e+00 2.474887e+00
5.400000e+01 1.717814e+00 8.865247e-01 2.549104e+00
5.500000e+01 1.720047e+00 8.801464e-01 2.559947e+00
5.600000e+01 1.562881e+00 7.947545e-01 2.331007e+00
5.700000e+01 8.091696e-01 -2.003367e-01 1.818676e+00
5.800000e+01 3.123343e-01 -8.583661e-01 1.483035e+00
5.900000e+01 1.201167e+00 6.174399e-02 2.340590e+00
6.000000e+01 2.652435e-01 -7.403859e-01 1.270873e+00
6.100000e+01 1.203922e+00 4.299613e-01 1.977883e+00
6.200000e+01 1.217361e+00 9.106261e-02 2.343660e+00
6.300000e+01 3.709856e-01 -8.081379e-01 1.550109e+00
6.400000e+01 1.641801e+00 9.128548e-01 2.370748e+00
6.500000e+01 9.706609e-01 -6.847657e-02 2.009798e+00
6.600000e+01 3.556657e-01 -8.201059e-01 1.531437e+00
6.700000e+01 1.510928e+00 3.917125e-01 2.630144e+00
6.800000e+01 1.703776e+00 8.736281e-01 2.533923e+00
6.900000e+01 1.582304e+00 9.451532e-01 2.219455e+00
7.000000e+01 9.287810e-01 -2.809662e-02 1.885659e+00
7.100000e+01 5.475360e-01 -4.026592e-01 1.497731e+00
7.200000e+01 1.325135e+00 2.733548e-01 2.376914e+00
7.300000e+01 8.375618e-01 -7.164595e-02 1.746770e+00
7.400000e+01 3.864470e-01 -1.121440e-01 8.850380e-01
7.500000e+01 3.811617e-01 -5.089734e-01 1.271297e+00
7.600000e+01 4.019181e-01 -1.732542e-01 9.770905e-01
7.700000e+01 1.132853e+00 6.787230e-02 2.197833e+00
7.800000e+01 5.923343e-01 -4.536911e-01 1.638360e+00
7.900000e+01 7.670532e-01 -1.874642e-01 1.721570e+00
8.000000e+01 7.504880e-01 -1.234243e-01 1.624400e+00
8.100000e+01 9.930563e-01 1.778157e-01 1.808297e+00
8.200000e+01 8.296850e-01 -4.385761e-02 1.703228e+00
8.300000e+01 1.421041e+00 4.509243e-01 2.391158e+00
8.400000e+01 1.460803e+00 4.541260e-01 2.467481e+00
8.500000e+01 7.592500e-01 9.048277e-02 1.428017e+00
8.600000e+01 4.508212e-01 -5.721498e-02 9.588574e-01
8.700000e+01 8.547578e-01 -2.277340e-01 1.937250e+00
8.800000e+01 1.535236e-01 -2.449137e-01 5.519608e-01
8.900000e+01 7.405930e-01 -5.289747e-01 2.010161e+00
9.000000e+01 -2.478171e-01 -9.145650e-01 4.189307e-01
9.100000e+01 3.533807e-01 -5.000282e-01 1.206789e+00
9.200000e+01 4.924089e-01 -5.752571e-01 1.560075e+00
9.300000e+01 1.392202e+00 3.327125e-01 2.451691e+00
9.400000e+01 1.082743e+00 7.259602e-01 1.439525e+00
9.500000e+01 8.166074e-02 -4.271448e-01 5.904662e-01
9.600000e+01 -2.945347e-01 -7.175585e-01 1.284891e-01
9.700000e+01 8.171876e-01 -2.449215e-02 1.658867e+00
9.800000e+01 7.878231e-01 -2.948979e-01 1.870544e+00
9.900000e+01 1.178048e+00 1.619946e-01 2.194102e+00
1.000000e+02 3.815382e-01 -5.093404e-01 1.272417e+00
1.010000e+02 2.856433e-01 -1.964555e-01 7.677421e-01
1.020000e+02 -1.645863e-01 -6.227505e-01 2.935779e-01
1.030000e+02 4.708090e-01 -4.466365e-01 1.388255e+00
1.040000e+02 1.402561e+00 5.357484e-01 2.269374e+00
1.050000e+02 1.027165e+00 -4.124159e-01 2.466746e+00
1.060000e+02 8.801154e-01 -1.860893e-01 1.946320e+00
1.070000e+02 1.023181e+00 4.662409e-01 1.580122e+00
1.080000e+02 1.193322e+00 3.595723e-01 2.027072e+00
1.090000e+02 1.338333e+00 9.139274e-01 1.762738e+00
1.100000e+02 8.951218e-01 9.734633e-02 1.692897e+00
1.110000e+02 1.128830e+00 7.993070e-02 2.177729e+00
1.120000e+02 8.612724e-01 -5.750720e-02 1.780052e+00
1.130000e+02 1.231513e+00 5.022425e-01 1.960784e+00
1.140000e+02 5.178049e-01 -3.455330e-01 1.381143e+00
1.150000e+02 1.108585e-01 -3.713967e-01 5.931136e-01
1.160000e+02 7.525562e-01 -6.043253e-02 1.565545e+00
1.170000e+02 9.683301e-01 1.122300e-01 1.824430e+00
1.180000e+02 1.242308e+00 5.770670e-02 2.426909e+00
1.190000e+02 1.334140e+00 9.487717e-02 2.573404e+00
1.200000e+02 1.295335e+00 2.203708e-01 2.370298e+00
1.210000e+02 1.117362e+00 6.356025e-02 2.171164e+00
1.220000e+02 1.104162e+00 5.595872e-01 1.648737e+00
1.230000e+02 7.635366e-01 -3.061619e-02 1.557689e+00
1.240000e+02 6.591750e-01 -5.064716e-02 1.368997e+00
1.250000e+02 8.881916e-01 3.749280e-02 1.738890e+00
1.260000e+02 4.144486e-01 -1.130820e-01 9.419792e-01
1.270000e+02 4.093784e-01 -3.499363e-01 1.168693e+00
1.280000e+02 8.266285e-01 1.763533e-01 1.476904e+00
1.290000e+02 6.251430e-01 -5.408634e-02 1.304372e+00
1.300000e+02 1.044246e+00 2.002976e-01 1.888194e+00
1.310000e+02 7.984556e-01 -1.036121e-01 1.700523e+00
1.320000e+02 6.895942e-01 6.984940e-02 1.309339e+00
1.330000e+02 5.350859e-01 -4.353165e-01 1.505488e+00
1.340000e+02 8.730109e-01 -1.258287e-01 1.871851e+00
1.350000e+02 1.080762e+00 1.735358e-01 1.987988e+00
1.360000e+02 8.140659e-01 -1.799971e-01 1.808129e+00
1.370000e+02 1.133654e+00 9.432832e-02 2.172980e+00
1.380000e+02 1.013006e+00 -4.702120e-02 2.073034e+00
1.390000e+02 9.343528e-01 -6.737499e-02 1.936081e+00
1.400000e+02 4.562642e-01 -1.224629e-01 1.034991e+00
1.410000e+02 7.465126e-01 -1.530869e-01 1.646112e+00
1.420000e+02 9.725167e-01 3.376052e-01 1.607428e+00
1.430000e+02 7.913974e-01 3.401498e-01 1.242645e+00
1.440000e+02 4.941914e-01 -4.063552e-02 1.029018e+00
1.450000e+02 1.118449e+00 -4.766391e-02 2.284561e+00
1.460000e+02 8.513432e-01 1.150996e-01 1.587587e+00
1.470000e+02 5.927786e-01 1.160752e-01 1.069482e+00
1.480000e+02 5.541554e-01 -5.201691e-02 1.160328e+00
1.490000e+02 7.513701e-01 1.177712e-01 1.384969e+00
1.500000e+02 9.440606e-01 1.680575e-01 1.720064e+00
1.510000e+02 8.963256e-01 2.204838e-02 1.770603e+00
1.520000e+02 2.212993e-01 -4.525750e-01 8.951737e-01
1.530000e+02 5.774513e-01 -2.321346e-01 1.387037e+00
1.540000e+02 6.478101e-01 -3.147853e-01 1.610406e+00
1.550000e+02 8.257515e-01 -3.740348e-01 2.025538e+00
1.560000e+02 6.907966e-01 -2.394211e-01 1.621014e+00
1.570000e+02 4.289218e-01 -4.490190e-02 9.027454e-01
1.580000e+02 1.330244e+00 4.991459e-01 2.161341e+00
1.590000e+02 1.190753e+00 4.269194e-01 1.954586e+00
1.600000e+02 1.036041e+00 1.057930e-01 1.966289e+00
1.610000e+02 1.279744e+00 3.064855e-01 2.253002e+00
1.620000e+02 9.488503e-01 5.698874e-01 1.327813e+00
1.630000e+02 6.281340e-01 2.239799e-01 1.032288e+00
1.640000e+02 6.581064e-01 2.055814e-01 1.110631e+00
1.650000e+02 4.952124e-01 -9.104042e-03 9.995289e-01
1.660000e+02 2.418494e-01 4.029953e-03 4.796688e-01
1.670000e+02 5.601486e-01 -4.218574e-01 1.542155e+00
1.680000e+02 1.725816e-01 -6.147553e-03 3.513108e-01
1.690000e+02 4.684312e-01 -1.035145e-01 1.040377e+00
1.700000e+02 3.375920e-01 1.078946e-02 6.643946e-01
1.710000e+02 1.581060e-01 -8.146838e-02 3.976805e-01
1.720000e+02 2.957363e-01 -9.495807e-02 6.864308e-01
1.730000e+02 4.435111e-01 -2.286019e-01 1.115624e+00
1.740000e+02 1.048264e+00 -2.579355e-01 2.354464e+00
1.750000e+02 7.498168e-01 -2.022358e-01 1.701869e+00
1.760000e+02 6.873537e-01 1.566957e-01 1.218012e+00
1.770000e+02 8.028307e-01 2.298413e-01 1.375820e+00
1.780000e+02 9.649915e-01 4.624978e-01 1.467485e+00
1.790000e+02 7.938815e-01 -1.187110e-02 1.599634e+00
1.800000e+02 1.021212e+00 1.265725e-01 1.915851e+00
1.810000e+02 8.872570e-01 3.250428e-01 1.449471e+00
1.820000e+02 7.214667e-01 2.962510e-01 1.146683e+00
1.830000e+02 8.968836e-01 2.385229e-01 1.555244e+00
1.840000e+02 3.552721e-01 4.251654e-02 6.680276e-01
1.850000e+02 3.313917e-01 2.180894e-01 4.446941e-01
1.860000e+02 6.012901e-01 6.646415e-02 1.136116e+00
1.870000e+02 2.729425e-01 1.462029e-02 5.312647e-01
1.880000e+02 4.649107e-01 1.345634e-01 7.952580e-01
1.890000e+02 6.281867e-01 9.707633e-02 1.159297e+00
1.900000e+02 7.144872e-01 3.131707e-01 1.115804e+00
1.910000e+02 5.778052e-01 6.213897e-02 1.093471e+00
1.920000e+02 7.809412e-01 1.843824e-01 1.377500e+00
1.930000e+02 3.360922e-01 7.852184e-03 6.643322e-01
1.940000e+02 5.179983e-01 1.748287e-01 8.611679e-01
1.950000e+02 8.936994e-01 4.905970e-01 1.296802e+00
1.960000e+02 1.002976e+00 3.813768e-01 1.624574e+00
1.970000e+02 8.779810e-01 -6.292570e-02 1.818888e+00
1.980000e+02 4.221510e-01 -3.080102e-01 1.152312e+00
1.990000e+02 1.082196e+00 3.778188e-01 1.786573e+00
2.000000e+02 7.609598e-01 3.629256e-01 1.158994e+00
2.010000e+02 7.298239e-01 1.689305e-01 1.290717e+00
2.020000e+02 3.883981e-01 1.753255e-01 6.014707e-01
2.030000e+02 6.965082e-01 1.565006e-01 1.236516e+00
2.040000e+02 6.853045e-01 1.370142e-01 1.233595e+00
2.050000e+02 6.701510e-01 1.766412e-01 1.163661e+00
2.060000e+02 4.871825e-01 1.482788e-01 8.260862e-01
2.070000e+02 7.204522e-01 2.269610e-01 1.213943e+00
2.080000e+02 5.955615e-01 5.949790e-02 1.131625e+00
2.090000e+02 3.549492e-01 2.273752e-02 6.871608e-01
2.100000e+02 7.773248e-01 1.209067e-01 1.433743e+00
2.110000e+02 6.264460e-01 5.609077e-02 1.196801e+00
2.120000e+02 8.794343e-01 4.388256e-01 1.320043e+00
2.130000e+02 6.160947e-01 2.834872e-01 9.487022e-01
2.140000e+02 8.079819e-01 3.895698e-01 1.226394e+00
2.150000e+02 8.352783e-01 4.454149e-01 1.225142e+00
2.160000e+02 9.924644e-01 4.629361e-01 1.521993e+00
2.170000e+02 1.049090e+00 4.129723e-01 1.685209e+00
2.180000e+02 6.206468e-01 -2.546798e-01 1.495973e+00
2.190000e+02 1.074889e+00 3.831041e-01 1.766674e+00
2.200000e+02 8.614375e-01 5.208619e-01 1.202013e+00
2.210000e+02 8.714591e-01 4.785188e-01 1.264399e+00
2.220000e+02 9.144786e-01 5.002623e-01 1.328695e+00
2.230000e+02 7.230275e-01 3.920543e-01 1.054001e+00
2.240000e+02 7.851805e-01 4.648991e-01 1.105462e+00
2.250000e+02 8.445099e-01 4.539987e-01 1.235021e+00
2.260000e+02 6.614630e-01 3.406666e-01 9.822593e-01
2.270000e+02 6.461113e-01 4.059167e-01 8.863059e-01
2.280000e+02 1.043062e+00 3.889142e-01 1.697210e+00
2.290000e+02 7.892659e-01 5.234502e-01 1.055082e+00
2.300000e+02 8.598967e-01 3.010499e-01 1.418743e+00
2.310000e+02 1.031717e+00 2.613025e-01 1.802131e+00
2.320000e+02 5.267754e-01 4.210988e-01 6.324520e-01
2.330000e+02 8.521181e-01 6.053198e-02 1.643704e+00
2.340000e+02 8.172173e-01 4.835941e-01 1.150840e+00
2.350000e+02 1.046102e+00 3.427926e-01 1.749411e+00
2.360000e+02 9.442226e-01 4.379674e-01 1.450478e+00
2.370000e+02 7.177701e-01 4.689486e-01 9.665915e-01
2.380000e+02 9.464519e-01 4.119337e-01 1.480970e+00
2.390000e+02 9.336994e-01 3.537373e-01 1.513661e+00
2.400000e+02 9.510339e-01 4.779715e-01 1.424096e+00
2.410000e+02 1.138099e+00 5.152562e-01 1.760941e+00
2.420000e+02 8.958540e-01 3.608155e-01 1.430892e+00
2.430000e+02 1.172978e+00 4.889666e-01 1.856989e+00
2.440000e+02 9.181795e-01 4.627179e-01 1.373641e+00
2.450000e+02 9.592925e-01 2.812547e-01 1.637330e+00
2.460000e+02 7.698950e-01 3.026278e-01 1.237162e+00
2.470000e+02 1.021415e+00 3.610285e-01 1.681801e+00
2.480000e+02 8.000677e-01 4.384208e-01 1.161715e+00
2.490000e+02 6.534710e-01 3.796918e-01 9.272501e-01
2.500000e+02 9.217751e-01 3.459193e-01 1.497631e+00
2.510000e+02 8.453738e-01 4.496367e-01 1.241111e+00
2.520000e+02 1.088030e+00 5.111046e-01 1.664956e+00
2.530000e+02 9.047427e-01 5.695888e-01 1.239897e+00
2.540000e+02 9.545759e-01 4.772769e-01 1.431875e+00
2.550000e+02 1.071730e+00 3.707638e-01 1.772697e+00
2.560000e+02 9.620284e-01 2.742450e-01 1.649812e+00
2.570000e+02 9.717187e-01 2.880549e-01 1.655383e+00
2.580000e+02 8.338408e-01 3.752667e-01 1.292415e+00
2.590000e+02 9.953162e-01 3.449536e-01 1.645679e+00
2.600000e+02 8.665548e-01 3.763579e-01 1.356752e+00
2.610000e+02 8.894610e-01 3.521527e-01 1.426769e+00
2.620000e+02 8.790952e-01 3.739665e-01 1.384224e+00
2.630000e+02 9.960263e-01 2.818356e-01 1.710217e+00
2.640000e+02 8.285945e-01 3.289417e-01 1.328247e+00
2.650000e+02 9.861699e-01 2.921013e-01 1.680239e+00
2.660000e+02 6.144659e-01 2.279918e-01 1.000940e+00
2.670000e+02 8.242322e-01 -7.842772e-02 1.726892e+00
2.680000e+02 9.864900e-01 4.753401e-01 1.497640e+00
2.690000e+02 1.197973e+00 7.305685e-01 1.665378e+00
2.700000e+02 7.137673e-01 5.499930e-01 8.775416e-01
2.710000e+02 6.936144e-01 2.056906e-01 1.181538e+00
2.720000e+02 7.488134e-01 -5.036474e-02 1.547992e+00
2.730000e+02 4.193278e-01 3.335839e-01 5.050717e-01
2.740000e+02 8.065213e-01 1.087170e-01 1.504326e+00
2.750000e+02 9.629693e-01 1.119096e-01 1.814029e+00
2.760000e+02 7.978803e-01 1.742996e-01 1.421461e+00
2.770000e+02 5.872145e-01 2.944980e-01 8.799310e-01
2.780000e+02 9.839323e-01 2.918587e-01 1.676006e+00
2.790000e+02 6.915701e-01 4.045728e-02 1.342683e+00
2.800000e+02 6.276715e-01 1.333825e-01 1.121960e+00
2.810000e+02 6.912606e-01 2.835769e-02 1.354163e+00
2.820000e+02 7.121771e-01 9.752043e-02 1.326834e+00
2.830000e+02 8.249771e-01 1.080365e-01 1.541918e+00


==> sac_xdot.txt <==
t x c1 c2
0.000000e+00 -2.960776e-01 -8.721564e-01 2.800012e-01
1.000000e+00 -3.612500e-01 -9.841097e-01 2.616098e-01
2.000000e+00 5.240259e-01 -5.590940e-01 1.607146e+00
3.000000e+00 -2.612032e-01 -6.823498e-01 1.599434e-01
4.000000e+00 6.937672e-02 -4.833794e-01 6.221328e-01
5.000000e+00 1.445337e-01 -2.449704e-01 5.340378e-01
6.000000e+00 -6.893488e-02 -3.099113e-01 1.720416e-01
7.000000e+00 1.864707e-01 -1.065540e-01 4.794954e-01
8.000000e+00 5.406784e-01 -5.027470e-02 1.131632e+00
9.000000e+00 -3.632223e-01 -1.171403e+00 4.449588e-01
1.000000e+01 -5.420880e-01 -1.211295e+00 1.271187e-01
1.100000e+01 -5.788726e-01 -1.487997e+00 3.302516e-01
1.200000e+01 1.298669e-01 -3.896855e-01 6.494193e-01
1.300000e+01 -6.946249e-01 -1.451467e+00 6.221716e-02
1.400000e+01 6.176924e-01 -1.677304e-01 1.403115e+00
1.500000e+01 2.478434e-01 -3.913045e-01 8.869912e-01
1.600000e+01 -2.840367e-01 -8.839839e-01 3.159105e-01
1.700000e+01 -4.516991e-02 -1.106115e+00 1.015775e+00
1.800000e+01 -8.130540e-01 -1.942289e+00 3.161806e-01
1.900000e+01 -1.099384e+00 -3.014309e+00 8.155411e-01
2.000000e+01 -5.510590e-01 -3.382429e+00 2.280311e+00
2.100000e+01 1.680819e+00 -2.258797e-01 3.587518e+00
2.200000e+01 1.845208e-01 -2.804606e-01 6.495021e-01
2.300000e+01 1.176052e-01 -3.787600e-01 6.139705e-01
2.400000e+01 -2.921731e-02 -6.150633e-01 5.566286e-01
2.500000e+01 -5.762242e-02 -9.616019e-01 8.463570e-01
2.600000e+01 -1.180056e-01 -8.494734e-01 6.134623e-01
2.700000e+01 1.421904e-01 -9.455042e-02 3.789312e-01
2.800000e+01 1.892839e-01 -8.638812e-02 4.649560e-01
2.900000e+01 2.570954e-01 -5.698118e-02 5.711720e-01
3.000000e+01 2.410981e-01 -2.739559e-01 7.561520e-01
3.100000e+01 -1.763837e-01 -6.939464e-01 3.411791e-01
3.200000e+01 -1.064631e+00 -2.294212e+00 1.649498e-01
3.300000e+01 4.008637e-01 -7.069419e-01 1.508669e+00
3.400000e+01 -4.798963e-01 -2.088789e+00 1.128996e+00
3.500000e+01 4.587374e-01 -3.523329e-01 1.269808e+00
3.600000e+01 -3.139190e-01 -1.572032e+00 9.441941e-01
3.700000e+01 -6.744643e-02 -3.242039e+00 3.107146e+00
3.800000e+01 -4.146156e-01 -1.485990e+00 6.567583e-01
3.900000e+01 3.117116e-01 -9.118365e-02 7.146068e-01
4.000000e+01 -8.239834e-02 -1.042164e+00 8.773677e-01
4.100000e+01 1.126477e-01 -7.841478e-01 1.009443e+00
4.200000e+01 1.089158e+00 -6.657504e-01 2.844066e+00
4.300000e+01 -2.040613e-02 -9.019778e-01 8.611656e-01
4.400000e+01 -5.044328e-01 -2.224579e+00 1.215713e+00
4.500000e+01 6.426381e-01 -6.715744e-01 1.956851e+00
4.600000e+01 4.362302e-01 -4.333170e-01 1.305777e+00
4.700000e+01 9.602944e-01 1.840407e-01 1.736548e+00
4.800000e+01 -7.558534e-01 -3.377997e+00 1.866290e+00
4.900000e+01 -7.197840e-01 -2.560094e+00 1.120526e+00
5.000000e+01 -2.807489e-01 -8.218021e-01 2.603043e-01
5.100000e+01 7.628774e-01 -2.136443e+00 3.662197e+00
5.200000e+01 1.899860e-01 -4.627325e-01 8.427046e-01
5.300000e+01 -7.956299e-01 -2.530542e+00 9.392819e-01
5.400000e+01 1.036671e+00 -4.253252e-01 2.498668e+00
5.500000e+01 -6.065273e-02 -1.040324e+00 9.190183e-01
5.600000e+01 -2.251284e-01 -1.672758e+00 1.222502e+00
5.700000e+01 7.861843e-01 -2.954685e-01 1.867837e+00
5.800000e+01 5.770837e-01 -9.563793e-01 2.110547e+00
5.900000e+01 -5.815579e-01 -8.739672e-01 -2.891487e-01
6.000000e+01 4.303408e-01 -1.075501e+00 1.936182e+00
6.100000e+01 -5.904343e-01 -2.375748e+00 1.194879e+00
6.200000e+01 -6.581405e-01 -1.483118e+00 1.668366e-01
6.300000e+01 -3.767976e-02 -1.668538e+00 1.593179e+00
6.400000e+01 8.571732e-01 -1.006229e+00 2.720576e+00
6.500000e+01 1.296718e+00 -2.688332e-01 2.862269e+00
6.600000e+01 4.176550e-01 -1.309662e+00 2.144972e+00
6.700000e+01 -6.633997e-01 -1.317002e+00 -9.796955e-03
6.800000e+01 -1.659443e-01 -1.028015e+00 6.961268e-01
6.900000e+01 1.136080e-02 -1.383804e+00 1.406526e+00
7.000000e+01 4.075796e-01 -1.538689e+00 2.353848e+00
7.100000e+01 -3.403622e-01 -1.012326e+00 3.316020e-01
7.200000e+01 -8.937029e-02 -1.955645e+00 1.776905e+00
7.300000e+01 2.726156e-01 -9.336991e-01 1.478930e+00
7.400000e+01 -3.485126e-01 -1.791440e+00 1.094415e+00
7.500000e+01 -9.955891e-01 -2.388918e+00 3.977396e-01
7.600000e+01 1.439979e-01 -1.234310e+00 1.522306e+00
7.700000e+01 -8.109954e-02 -7.416425e-01 5.794435e-01
7.800000e+01 -3.520733e-01 -8.206618e-01 1.165151e-01
7.900000e+01 -7.521310e-01 -1.764302e+00 2.600396e-01
8.000000e+01 7.252371e-01 6.177023e-02 1.388704e+00
8.100000e+01 -1.533241e-01 -1.683395e+00 1.376747e+00
8.200000e+01 -9.253098e-01 -2.153909e+00 3.032889e-01
8.300000e+01 -6.628435e-02 -1.047541e+00 9.149726e-01
8.400000e+01 -2.201122e-01 -1.627947e+00 1.187722e+00
8.500000e+01 -5.702440e-01 -2.072395e+00 9.319074e-01
8.600000e+01 -1.879859e-01 -1.100389e+00 7.244174e-01
8.700000e+01 3.430297e-01 -1.033358e+00 1.719418e+00
8.800000e+01 -2.020673e-01 -2.812157e+00 2.408023e+00
8.900000e+01 -1.896500e+00 -2.951806e+00 -8.411938e-01
9.000000e+01 -4.521589e-01 -1.972476e+00 1.068158e+00
9.100000e+01 4.393083e-01 -1.122818e+00 2.001434e+00
9.200000e+01 8.184401e-01 -4.946062e-01 2.131486e+00
9.300000e+01 3.905211e-01 -1.411000e+00 2.192042e+00
9.400000e+01 2.508681e-01 -9.019376e-01 1.403674e+00
9.500000e+01 -7.509182e-01 -1.329449e+00 -1.723875e-01
9.600000e+01 -1.673991e-01 -1.189060e+00 8.542622e-01
9.700000e+01 5.253797e-01 -1.072256e+00 2.123015e+00
9.800000e+01 8.585224e-01 -1.696494e-02 1.734010e+00
9.900000e+01 1.559925e+00 4.357237e-01 2.684126e+00
1.000000e+02 5.074869e-01 -2.692209e-02 1.041896e+00
1.010000e+02 -1.035869e+00 -3.517653e+00 1.445915e+00
1.020000e+02 1.189456e-01 -8.166039e-01 1.054495e+00
1.030000e+02 -3.096481e-01 -2.063147e+00 1.443851e+00
1.040000e+02 5.360065e-01 -5.510658e-01 1.623079e+00
1.050000e+02 -1.344122e-01 -7.095023e-01 4.406779e-01
1.060000e+02 2.194729e-02 -3.884451e-01 4.323397e-01
1.070000e+02 -1.044077e+00 -2.299574e+00 2.114202e-01
1.080000e+02 1.853979e-01 -4.709122e-01 8.417080e-01
1.090000e+02 9.261025e-02 -1.199914e+00 1.385134e+00
1.100000e+02 -6.991684e-01 -1.882566e+00 4.842296e-01
1.110000e+02 -5.832629e-02 -7.479447e-01 6.312921e-01
1.120000e+02 6.778079e-01 -5.746039e-01 1.930220e+00
1.130000e+02 6.739940e-01 -5.755159e-01 1.923504e+00
1.140000e+02 3.279280e-01 -1.200130e+00 1.855986e+00
1.150000e+02 3.629664e-01 -4.893648e-01 1.215298e+00
1.160000e+02 2.877207e-01 -2.492540e+00 3.067982e+00
1.170000e+02 1.004893e+00 -2.626789e-01 2.272465e+00
1.180000e+02 3.509800e-01 -1.545758e-01 8.565357e-01
1.190000e+02 -6.645228e-01 -2.779524e+00 1.450478e+00
1.200000e+02 -4.034959e-01 -2.464341e+00 1.657349e+00
1.210000e+02 4.451508e-01 -9.911337e-01 1.881435e+00
1.220000e+02 -9.225742e-01 -2.411300e+00 5.661515e-01
1.230000e+02 1.015448e-01 -9.057182e-01 1.108808e+00
1.240000e+02 6.247742e-02 -7.068462e-01 8.318010e-01
1.250000e+02 -2.393858e-02 -1.016719e+00 9.688418e-01
1.260000e+02 4.530675e-02 -1.412891e+00 1.503505e+00
1.270000e+02 3.749625e-01 -9.195890e-01 1.669514e+00
1.280000e+02 -8.895012e-02 -1.300755e+00 1.122854e+00
1.290000e+02 2.897906e-01 -6.592645e-01 1.238846e+00
1.300000e+02 -7.959287e-02 -9.987167e-01 8.395310e-01
1.310000e+02 -2.038095e-01 -1.751662e+00 1.344043e+00
1.320000e+02 4.797407e-01 -2.478330e-01 1.207314e+00
1.330000e+02 -4.742035e-01 -1.386999e+00 4.385922e-01
1.340000e+02 4.216645e-01 -1.156102e+00 1.999431e+00
1.350000e+02 -9.776497e-02 -1.090250e+00 8.947201e-01
1.360000e+02 2.351039e-01 -5.072237e-01 9.774314e-01
1.370000e+02 -4.080669e-01 -1.152472e+00 3.363382e-01
1.380000e+02 -1.776131e-01 -1.094949e+00 7.397231e-01
1.390000e+02 -4.544888e-01 -1.458998e+00 5.500207e-01
1.400000e+02 5.368077e-02 -9.777438e-01 1.085105e+00
1.410000e+02 4.630349e-01 -1.008699e+00 1.934769e+00
1.420000e+02 -1.234447e+00 -1.850221e+00 -6.186736e-01
1.430000e+02 7.076527e-02 -6.953367e-01 8.368672e-01
1.440000e+02 -3.778348e-01 -1.402968e+00 6.472985e-01
1.450000e+02 3.768897e-01 -3.526705e-01 1.106450e+00
1.460000e+02 1.326052e-01 -2.392178e-01 5.044283e-01
1.470000e+02 -2.144317e-01 -6.201079e-01 1.912446e-01
1.480000e+02 -4.559877e-01 -1.259945e+00 3.479695e-01
1.490000e+02 2.514585e-02 -5.634620e-01 6.137537e-01
1.500000e+02 -2.594968e-01 -1.487146e+00 9.681528e-01
1.510000e+02 4.039851e-01 -8.413486e-01 1.649319e+00
1.520000e+02 9.184357e-02 -3.836424e-01 5.673296e-01
1.530000e+02 -3.596951e-02 -8.469609e-01 7.750219e-01
1.540000e+02 -5.284959e-01 -1.300378e+00 2.433864e-01
1.550000e+02 2.499241e-01 -2.710108e-01 7.708589e-01
1.560000e+02 -1.886041e-01 -8.698432e-01 4.926349e-01
1.570000e+02 -2.860386e-01 -6.414173e-01 6.934017e-02
1.580000e+02 -1.577981e-01 -1.287382e+00 9.717858e-01
1.590000e+02 -6.687002e-02 -8.913689e-01 7.576288e-01
1.600000e+02 8.024374e-01 -7.685961e-01 2.373471e+00
1.610000e+02 2.163976e-01 -7.240574e-01 1.156853e+00
1.620000e+02 -5.818588e-01 -1.156388e+00 -7.329150e-03
1.630000e+02 6.433719e-02 -5.070497e-01 6.357241e-01
1.640000e+02 -7.359868e-02 -7.753185e-01 6.281211e-01
1.650000e+02 2.870407e-01 -1.124918e-01 6.865733e-01
1.660000e+02 -2.565964e-01 -7.326733e-01 2.194805e-01
1.670000e+02 -4.094599e-01 -8.204853e-01 1.565480e-03
1.680000e+02 -5.549066e-01 -1.035971e+00 -7.384245e-02
1.690000e+02 4.060823e-02 -2.752809e-01 3.564973e-01
1.700000e+02 -4.061897e-01 -1.136258e+00 3.238787e-01
1.710000e+02 -2.524951e-01 -8.248701e-01 3.198799e-01
1.720000e+02 -5.334768e-01 -1.245250e+00 1.782959e-01
1.730000e+02 -4.128763e-01 -1.365008e+00 5.392559e-01
1.740000e+02 -1.183572e-01 -4.369538e-01 2.002393e-01
1.750000e+02 4.413617e-02 -2.272384e-01 3.155107e-01
1.760000e+02 -2.094741e-01 -9.345520e-01 5.156037e-01
1.770000e+02 -2.334179e-01 -5.379320e-01 7.109629e-02
1.780000e+02 -2.006106e-02 -4.930143e-01 4.528922e-01
1.790000e+02 -1.692804e-01 -8.454556e-01 5.068948e-01
1.800000e+02 -3.199322e-02 -4.609525e-01 3.969661e-01
1.810000e+02 1.664277e-01 -8.045559e-01 1.137411e+00
1.820000e+02 1.636296e-01 -6.286707e-01 9.559298e-01
1.830000e+02 1.247161e-01 -3.991437e-01 6.485758e-01
1.840000e+02 -5.545861e-01 -1.138747e+00 2.957458e-02
1.850000e+02 2.177973e-01 -4.605431e-01 8.961378e-01
1.860000e+02 -5.814050e-02 -5.193859e-01 4.031049e-01
1.870000e+02 1.423393e-01 -5.020422e-01 7.867207e-01
1.880000e+02 4.565002e-01 -4.436952e-01 1.356696e+00
1.890000e+02 -1.747551e-02 -5.319773e-01 4.970263e-01
1.900000e+02 2.081467e-01 -4.071590e-01 8.234523e-01
1.910000e+02 -3.777508e-02 -7.298375e-01 6.542874e-01
1.920000e+02 4.361637e-01 3.652418e-02 8.358033e-01
1.930000e+02 2.531883e-01 -3.718265e-01 8.782032e-01
1.940000e+02 4.414725e-01 -1.827835e-01 1.065728e+00
1.950000e+02 3.743866e-02 -5.681665e-01 6.430438e-01
1.960000e+02 2.471311e-01 -5.390059e-01 1.033268e+00
1.970000e+02 -2.427817e-01 -5.189974e-01 3.343404e-02
1.980000e+02 -2.730533e-01 -1.208240e+00 6.621339e-01
1.990000e+02 2.336828e-02 -7.606403e-01 8.073769e-01
2.000000e+02 2.140273e-01 -3.541700e-01 7.822246e-01
2.010000e+02 6.640776e-02 -2.726816e-01 4.054972e-01
2.020000e+02 1.416166e-03 -7.311455e-01 7.339779e-01
2.030000e+02 -3.771719e-01 -8.626009e-01 1.082570e-01
2.040000e+02 2.696128e-02 -8.294071e-01 8.833297e-01
2.050000e+02 3.080856e-01 -1.854589e-01 8.016301e-01
2.060000e+02 2.350950e-01 -3.803510e-01 8.505410e-01
2.070000e+02 -3.851205e-02 -3.495697e-01 2.725456e-01
2.080000e+02 -5.550829e-01 -1.046740e+00 -6.342570e-02
2.090000e+02 7.603989e-02 -1.320201e-01 2.840999e-01
2.100000e+02 1.235690e-01 -5.783920e-01 8.255301e-01
2.110000e+02 4.218907e-02 -3.156371e-01 4.000152e-01
2.120000e+02 5.465726e-02 -3.925565e-01 5.018710e-01
2.130000e+02 -6.351786e-03 -4.245033e-01 4.117997e-01
2.140000e+02 2.789775e-01 4.602441e-03 5.533525e-01
2.150000e+02 1.121567e-01 -7.352364e-03 2.316658e-01
2.160000e+02 -1.112933e-01 -3.731289e-01 1.505423e-01
2.170000e+02 -1.556138e-02 -2.717691e-01 2.406464e-01
2.180000e+02 -1.877732e-01 -4.317873e-01 5.624084e-02
2.190000e+02 -3.993083e-01 -9.113877e-01 1.127710e-01
2.200000e+02 -1.767110e-01 -8.516638e-01 4.982419e-01
2.210000e+02 -2.232493e-01 -8.659193e-01 4.194208e-01
2.220000e+02 2.382662e-01 -1.477896e-01 6.243220e-01
2.230000e+02 -1.609957e-01 -7.993372e-01 4.773458e-01
2.240000e+02 -2.564586e-01 -8.239498e-01 3.110327e-01
2.250000e+02 -2.708532e-01 -7.900950e-01 2.483886e-01
2.260000e+02 -9.025813e-02 -7.368040e-01 5.562877e-01
2.270000e+02 -1.767017e-03 -1.270214e-01 1.234874e-01
2.280000e+02 -2.275437e-01 -5.709523e-01 1.158649e-01
2.290000e+02 -6.950203e-02 -4.742213e-01 3.352172e-01
2.300000e+02 3.490550e-01 -2.891952e-01 9.873051e-01
2.310000e+02 1.631701e-01 -4.517354e-01 7.780757e-01
2.320000e+02 7.447449e-02 -2.304858e-01 3.794348e-01
2.330000e+02 -2.080116e-01 -5.641806e-01 1.481573e-01
2.340000e+02 3.094630e-01 -3.097054e-01 9.286313e-01
2.350000e+02 1.297306e-01 -1.284990e-01 3.879603e-01
2.360000e+02 1.348585e-01 -3.685280e-01 6.382451e-01
2.370000e+02 -8.140420e-02 -1.708561e-01 8.047679e-03
2.380000e+02 1.647274e-01 -2.404392e-01 5.698940e-01
2.390000e+02 -9.184740e-02 -7.514703e-01 5.677755e-01
2.400000e+02 6.711633e-02 -2.219534e-01 3.561861e-01
2.410000e+02 1.926846e-01 -1.860522e-01 5.714214e-01
2.420000e+02 1.284462e-01 -3.051251e-01 5.620175e-01
2.430000e+02 2.069511e-01 -1.784740e-01 5.923763e-01
2.440000e+02 6.181151e-02 -1.679143e-01 2.915373e-01
2.450000e+02 -1.447888e-01 -3.638686e-01 7.429094e-02
2.460000e+02 1.840403e-01 -2.309481e-02 3.911754e-01
2.470000e+02 6.254380e-02 -4.187126e-01 5.438001e-01
2.480000e+02 2.843122e-02 -2.700229e-01 3.268853e-01
2.490000e+02 -8.309060e-02 -3.699034e-01 2.037222e-01
2.500000e+02 -2.781722e-01 -5.990546e-01 4.271026e-02
2.510000e+02 -1.526595e-01 -6.845942e-01 3.792751e-01
2.520000e+02 8.791769e-02 -3.426705e-01 5.185059e-01
2.530000e+02 -2.396200e-01 -5.869339e-01 1.076938e-01
2.540000e+02 1.568244e-01 -7.595355e-02 3.896024e-01
2.550000e+02 2.025953e-01 -2.535359e-01 6.587265e-01
2.560000e+02 1.135663e-01 -2.813135e-01 5.084462e-01
2.570000e+02 1.352838e-01 -2.345499e-01 5.051175e-01
2.580000e+02 1.553869e-01 -1.434525e-01 4.542262e-01
2.590000e+02 -1.311505e-01 -6.952741e-01 4.329730e-01
2.600000e+02 -1.024044e-01 -7.073756e-01 5.025668e-01
2.610000e+02 1.685280e-01 -1.971272e-01 5.341832e-01
2.620000e+02 5.693098e-02 -1.885836e-01 3.024456e-01
2.630000e+02 -8.813522e-02 -7.344238e-01 5.581533e-01
2.640000e+02 -1.060761e-02 -1.020186e-01 8.080339e-02
2.650000e+02 -9.906558e-02 -6.754832e-01 4.773521e-01
2.660000e+02 3.800945e-02 -7.741946e-02 1.534384e-01
2.670000e+02 -8.714290e-02 -1.957420e-01 2.145617e-02
2.680000e+02 -1.705673e-01 -8.041660e-01 4.630315e-01
2.690000e+02 -2.957244e-01 -1.126994e+00 5.355450e-01
2.700000e+02 -4.491821e-02 -3.096483e-01 2.198119e-01
2.710000e+02 -2.053769e-01 -4.607812e-01 5.002739e-02
2.720000e+02 2.060543e-01 -1.236160e-01 5.357247e-01
2.730000e+02 -1.361900e-01 -4.075206e-01 1.351407e-01
2.740000e+02 8.833596e-02 -3.160338e-01 4.927058e-01
2.750000e+02 -1.420590e-01 -7.328100e-01 4.486920e-01
2.760000e+02 2.523434e-01 -3.227042e-01 8.273910e-01
2.770000e+02 -7.653133e-02 -4.674999e-01 3.144372e-01
2.780000e+02 -2.529618e-02 -5.592791e-01 5.086868e-01
2.790000e+02 -3.181622e-02 -5.480183e-01 4.843858e-01
2.800000e+02 1.781924e-02 -2.408340e-01 2.764725e-01
2.810000e+02 -6.456416e-02 -5.822025e-01 4.530742e-01
2.820000e+02 7.397696e-02 -4.100094e-01 5.579633e-01
2.830000e+02 -7.053352e-02 -6.903582e-01 5.492911e-01

